Convex Quantization Preserves Logconcavity

A logconcave likelihood is as important to proper statistical inference as a convex cost function is important to variational optimization. Quantization is often disregarded when writing likelihood models, ignoring the limitations of the physical detectors used to collect the data. These two facts call for the question: would including quantization in likelihood models preclude logconcavity? are the true data likelihoods logconcave? We provide a general proof that the same simple assumption that leads to logconcave continuous-data likelihoods also leads to logconcave quantized-data likelihoods, provided that convex quantization regions are used.

==> figs/circle.txt <==
-0.34475 0.5993
-0.16036 0.052987
-0.32786 0.15129
0.26655 -0.5238
-0.52402 -0.00091435
0.73228 -0.40415
0.66793 -0.2108
-0.86291 0.47783
-0.38061 -0.39039
-0.11539 0.039323
0.38745 -0.47699
0.24846 -0.027724
0.80984 0.53785
-0.0070408 -0.21922
0.046084 -0.0942
0.38497 0.074189
-0.82533 -0.30491
-0.39369 0.23724
0.5427 0.44669
-0.70902 0.23779
-0.1834 0.19278
-0.54431 0.3362
-0.26466 0.41108
-0.28572 0.49097
-0.34619 -0.036193
0.64575 -0.096416
-0.68835 0.57475
0.36681 -0.10033
-0.76603 0.12665
0.67313 -0.34433
-0.34242 -0.69948
-0.70163 -0.25455
0.056066 -0.14317
0.55193 -0.27584
-0.6187 -0.50642
0.35283 -0.23303
0.57681 -0.26721
-0.75746 0.34133
-0.94026 -0.040425
0.16014 0.24343
0.79239 -0.43318
0.29883 0.26875
-0.65366 0.31646
-0.56874 0.18632
0.83979 -0.40667
0.50511 -0.3275
-0.47173 0.22094
0.57396 -0.045632
0.29515 0.026332
0.71666 -0.53134
0.15615 -0.47435
0.52148 0.10266
0.14672 0.48771
-0.3438 0.065319
0.011642 0.015037
-0.69563 0.51112
-0.15515 -0.5567
0.0079323 -0.45771
0.37956 -0.4353
-0.90038 0.29769
-0.064506 -0.10265
-0.50898 0.57482
-0.12183 0.095809
0.35674 -0.52906
0.18812 -0.18396
0.069258 -0.29668
0.80393 0.0059697
0.41963 -0.058306
0.63252 0.7555
0.73192 0.2557
0.76612 -0.25608
-0.43368 0.0596
0.25064 0.27053
-0.30536 0.29498
-0.12729 0.012872
0.032521 -0.23416
-0.12188 -0.18131
-0.24283 0.20921
-0.37318 -0.091074
0.46629 0.13628
0.39544 -0.33005
0.38162 -0.31724
-0.97841 0.41367
0.60739 0.40073
-0.8592 -0.27852
-0.3843 0.58296
0.20711 -0.31359
0.54116 -0.55911
-0.73594 0.20146
-0.66481 0.10648
-0.01316 -0.0078273
-0.092173 0.36163
0.17732 0.15995
0.44929 -0.089924
0.28052 -0.16489
0.24547 0.27829
0.54383 -0.40289
0.2285 0.22421
0.36997 0.10349
-0.34221 0.48849
0.77725 -0.71852
-0.3828 -0.63423
-0.65116 0.131
-0.054237 -0.016819
-0.67565 0.34823
0.1404 -0.39364
-0.11371 0.38345
0.1354 0.609
0.70399 -0.26358
-0.73294 0.33592
-0.096654 0.36899
-0.90167 0.45536
0.82111 -0.031031
0.41782 -0.15245
-0.63255 -0.19124
-0.20019 -0.13571
-0.60213 -0.73153
0.73408 0.29036
0.11594 -0.15502
-0.31136 0.038674
-0.91281 0.3287
0.56283 -0.28224
0.06935 0.20022
-0.32021 -0.13498
-0.109 0.3292
0.77672 -0.28337
-0.09754 -0.016135
0.45725 -0.40212
-0.18566 0.25398
0.6955 0.57144
-0.064372 0.087519
0.77271 -0.61582
0.10383 -0.29485
-0.10413 0.043273
-0.3526 -0.4867
0.037727 -0.2415
-0.36988 0.17821
-0.46707 -0.76994
0.5316 0.012408
-0.82523 0.40095
-0.13915 -0.30378
-0.54154 0.60731
-0.38775 -0.0040658
-0.17303 0.20761
-0.5095 0.37506
-0.24821 0.9759
-0.25247 0.27185
-0.23989 -0.28709
-0.4213 -0.080694
-0.41298 -0.75278
0.68463 0.72
0.92137 -0.55909
-0.49728 0.41821
0.92064 -0.61465
0.73479 -0.31718
-0.16091 -0.56753
-0.92431 -0.048412
-0.11773 0.82389
0.79268 -0.53601
0.21263 -0.681
-0.31422 0.18179
0.66106 -0.16116
0.30854 -0.32534
-0.52235 0.12134
-0.17097 0.041035
-0.08461 0.048087
-0.88408 0.01217
0.46237 -0.39645
0.10342 0.54209
0.18488 -0.32639
0.77563 0.60824
0.19033 -0.20271
-0.83306 -0.31804
0.19207 0.039372
0.73561 -0.12186
-0.62903 0.095361
0.42235 -0.31243
-0.36317 0.044302
-0.74455 -0.0066496
0.10246 0.10686
0.19853 0.035461
-0.21732 0.57748
0.21968 -0.20281
0.11631 -0.029555
-0.55459 0.53231
0.34992 -0.45303
-0.2083 0.21051
0.45146 -0.48559
0.66166 -0.27964
0.20508 -0.20808
-0.42079 0.21321
-0.39447 0.60101
-0.33821 0.50141
0.52263 -0.27175
0.28124 -0.20826
0.082979 -0.90377
-0.81944 0.11221
0.52441 0.68433
-0.25802 0.22301
-0.42418 0.047154
0.45578 -0.60387
0.092032 0.0087171
0.23797 -0.14271
-0.10002 0.57088
-0.6356 -0.098102
0.13009 -0.39407
-0.37775 0.39685
-0.37988 0.18954
-0.24811 0.23481
-0.67082 0.62141
-0.73746 0.43362
0.091545 0.60488
0.7754 -0.4378
-0.91598 0.58075
-0.71848 0.4387
-0.32265 0.11887
0.78568 -0.6302
0.18827 0.42005
0.51093 -0.51928
-0.67379 0.052523
-0.4242 0.31209
0.44514 -0.11612
0.2826 -0.14915
0.8096 -0.38864
0.43045 0.33293
0.28571 -0.1689
-0.14749 0.044711
0.66628 -0.20958
0.40365 -0.39942
0.91653 -0.25864
0.053984 1.0001
0.14291 0.3528
1.0096 -0.42689
0.19239 0.283
0.045915 -0.32985
0.40119 -0.066405
-0.50661 0.27632
-0.088371 0.55155
-0.60657 0.10088
-0.41056 0.4841
-0.51854 0.26994
0.43479 -0.39899
0.78948 -0.16884
0.084072 -0.042158
-0.2828 -0.23199
-0.053723 -0.022116
-0.17994 0.28987
-0.52214 0.20708
0.4552 -0.47619
-0.30448 0.10526
-0.011235 0.24002
-0.44927 0.15887
0.40407 -0.13865
0.38475 -0.68168
0.10687 0.90628
-0.6201 0.5109
-0.30415 0.1505
-0.35246 0.096992
-0.56295 0.63266
0.75 -0.015813
-0.58035 0.25392
0.7189 -0.37215
0.53289 -0.69372
-0.26316 0.10068
0.21241 -0.19279
-0.61829 -0.066059
-0.79014 -0.011981
0.47505 0.33567
0.33067 -0.094928
0.74032 -0.56056
-0.96769 -0.26864
0.64127 -0.30716
0.36258 0.91873
-0.35535 0.14217
-0.34086 0.2606
-0.69532 0.14947
-0.97831 0.47631
0.78116 -0.39431
-0.95779 0.48031
-0.40116 -0.015601
0.82745 -0.46877
-0.5389 0.11136
0.56567 0.17697
0.16155 -0.39792
0.53365 -0.34413
-0.33661 0.14581
0.68277 -0.20574
-0.36105 0.2215
0.43233 -0.06025
-0.094912 -0.12104
-0.8725 0.47747
-0.63656 -0.093783
0.52117 0.035892
-0.96025 -0.10126
0.20898 -1.0789
0.16505 0.54732
-0.40821 -0.91781
-0.30407 0.74984
-0.63058 0.21987
-0.22277 -0.054938
0.40959 -0.1486
0.2583 0.49776
0.33234 -0.29088
0.57946 -0.031025
-0.068629 0.045724
0.2993 -0.0071796
0.66938 -0.36136
0.59363 0.35034
0.80612 -0.35157
-0.59383 0.31457
-0.68968 0.26315
-0.49685 -0.12312
-0.47145 0.021938
-0.75674 0.5525
-0.48259 0.3244
0.63521 -0.21193
0.69807 -0.63395
0.77535 -0.43831
-0.78536 0.34734
-0.46436 0.3124
0.47815 -0.011893
-0.23686 0.10227
-0.17424 0.811
0.1717 -0.07266
-0.062187 0.47859
-1.0076 0.14868
0.49736 -0.2412
-0.0083512 -0.41396
0.97443 -0.032794
0.40493 -0.022051
-0.46838 0.57463
0.67606 -0.41788
-0.20792 -0.12128
0.36145 -0.070168
-0.3007 0.51626
-0.30433 0.1734
-0.77159 -0.14422
-0.074293 -0.85293
0.018505 -0.56576
0.93421 -0.46666
-0.21842 -0.34661
-0.69934 0.18556
0.62726 -0.4935
-0.42309 -0.73424
0.35374 0.23073
0.18504 -0.56577
-0.18662 0.65556
-0.62383 0.47623
0.42575 0.034434
0.95103 -0.00098158
0.088864 0.18228
0.3319 -0.89149
-0.031446 0.50001
-0.061333 -0.07037
-0.0083564 0.24569
-0.5317 0.36007
-0.87233 0.39937
0.94139 -0.23103
0.15718 -0.076769
0.329 -0.38961
-0.72401 0.3844
0.33344 0.30015
0.94148 0.28064
0.64367 0.44014
-0.45321 0.32776
0.30172 -0.3403
0.57751 -0.35563
-0.038992 0.35115
0.56556 -0.41844
0.58255 -0.23583
-0.29905 -0.28667
0.87286 -0.67116
-0.86366 0.39928
-0.62333 -0.38848
-0.31982 0.18383
0.6279 -0.31057
0.71441 -0.61819
-0.54268 0.25987
0.27046 -0.45812
0.13437 -0.030189
0.44159 -0.20676
-0.51106 0.6664
-0.01114 0.037789
-0.70265 0.40293
-0.031876 0.32424
0.85794 0.063237
0.56269 0.86512
0.84011 -0.29607
0.73212 -0.6234
0.62005 -0.42438
-0.98272 0.3559
-0.47411 0.22366
0.17253 1.0312
-0.5413 0.1479
-0.73733 0.54319
-0.88262 0.032321
0.0075796 -0.66042
-0.58633 0.44747
-0.55408 0.25927
0.89169 -0.38918
-0.39119 0.11278
0.051991 0.068221
-0.39968 0.75984
-0.33944 -0.59373
-0.49358 -0.65337
-0.068462 -0.56631
0.69018 -0.39998
0.15417 -0.62232
-0.63164 0.075171
-0.6335 0.46398
0.8617 -0.42792
-0.54072 0.55864
-0.53545 0.044092
-0.94692 0.47498
-0.1332 0.12423
0.089333 -0.35656
-0.17239 0.21181
-0.54055 0.058448
-0.32713 0.67558
0.072797 -0.36872
0.12175 -0.3757
0.82601 -0.44841
0.40895 -1.0052
0.27913 -0.18209
-0.52261 0.32134
0.0083409 0.55659
-0.96314 0.43666
0.33651 -0.46515
-0.19349 0.02234
-0.43649 0.51981
-0.85763 0.53927
-0.57998 0.20944
-0.49837 0.86487
-0.57125 0.78282
0.56603 -0.47481
1.0042 -0.41751
-0.20426 0.43422
-0.53384 0.8128
0.96898 -0.31174
0.69305 -0.34432
-0.58198 0.60938
0.4018 -0.28251
-0.020081 0.8431
-0.67219 -0.13728
0.068205 0.23853
0.40164 -0.44741
-0.090098 -0.58115
-0.27249 0.26928
-0.41633 0.25263
0.21422 -0.057605
0.22194 0.32508
0.04928 -0.59368
0.91819 -0.41707
-0.44968 -0.15473
0.5566 -0.28916
-0.17733 0.12954
0.929 -0.47987
-0.70126 0.48249
-0.13001 0.18501
0.78091 -0.033466
0.43331 0.11146
0.34792 -0.36169
0.224 0.18175
0.83433 0.54833
-0.098815 0.7466
-0.043806 -0.0074583
-0.10895 -0.051518
-0.867 -0.079711
0.30732 -0.34033
0.37896 -0.23282
-0.27066 0.28869
0.43185 0.1926
-0.2305 0.069861
-0.021945 0.084226
0.28984 0.38114
0.63571 -0.86706
-0.010345 0.49837
-0.32769 -0.21428
0.47655 -0.30864
0.15369 -0.33353
0.86136 -0.18734
-0.031457 0.15501
0.17891 -0.065823
-0.495 0.060221
-0.68778 0.34273
-0.465 0.24919
-0.071799 0.058977
0.7146 -0.34278
0.33019 0.0087855
0.54151 -0.76289
-0.742 0.43985
-0.4494 0.0012404
0.75164 0.23652
-0.77257 0.33479
-0.33461 0.31288
0.2573 -0.046048
0.12549 0.58456
-0.55068 0.5894
0.08613 -0.66911
0.056433 -0.26627
-0.14927 -0.0089906
-0.52978 0.4735
-0.13061 -0.6258
-0.49014 -0.36973
0.15428 -0.13786
-0.44398 0.15089
-0.43312 0.25313
0.78945 -0.34944
-0.41896 0.2633
0.50791 0.17996
0.50044 0.54275
-0.36406 -0.37508
-0.031561 -0.69395
-0.7067 0.16227
-0.20325 0.073298
0.41932 0.0098019
-0.34766 -0.12031
0.22796 -0.055427
0.48447 -0.34769
-0.099495 0.58611
0.10669 -0.0053557
-0.6584 0.39955
-0.0097318 -0.47464
-0.70689 -0.2829
0.77366 -0.68669
0.59149 -0.5182
-0.088701 -0.032399
-0.94861 0.22478
0.73396 -0.70486
0.32183 -0.50169
0.60409 -0.062007
-0.0055614 0.20643
0.78551 -0.23189
0.80074 -0.55459
-0.53917 0.1225
0.57229 -0.4293
0.09634 -0.40311
-0.58416 0.38894
0.016632 -0.38217
0.13654 -0.51211
-0.6328 0.14693
-0.34869 -0.24693
-0.15156 0.47768
-0.63316 0.45071
0.23846 0.068938
-0.22556 -0.011439
0.93194 -0.49571
-0.18036 0.39641
0.95007 -0.52256
-0.17913 -0.073084
0.57604 -0.5441
0.22421 0.34141
0.32047 -0.65012
-0.43278 0.02324
-0.5466 -0.31938
-0.92389 0.39492
0.74538 -0.69905
0.69985 0.265
-0.32006 -0.1815
-0.47882 0.25806
-0.87808 0.42476
-0.45942 0.36945
-0.78707 -0.15679
0.39565 -0.37197
0.11427 0.46791
0.6705 -0.42151
0.24771 -0.13004
1.0119 0.11969
-0.40872 -0.27226
0.36724 0.6187
-0.55637 0.29049
-0.17683 0.13319
0.27323 -0.44327
0.85387 -0.24784
1.0673 -0.19823
-0.18927 -0.33655
-0.084818 -0.11196
-0.29906 0.41315
0.62041 -0.63383
-0.47078 0.72751
0.52228 -0.27978
0.62908 -0.32467
-0.51091 0.35215
0.36713 -0.51676
0.40727 -0.22047
-0.50524 0.0837
0.15067 0.054676
0.14354 -0.80611
0.51425 -0.30137
-0.1647 -0.28328
0.13956 0.036322
-0.57392 0.030157
0.51798 0.53837
0.86231 -0.41791
0.12454 0.26687
0.18778 -0.3523
0.3633 -0.092141
-0.42029 0.25664
0.38297 -0.22344
-0.74103 0.23023
0.5253 -0.25887
-0.24547 0.6044
0.47385 -0.43978
0.63945 0.30656
0.14789 -0.17828
-0.21889 -0.56721
-0.47731 0.40666
-1.0217 -0.064543
-0.17718 0.084526
-0.75611 0.1715
-0.49831 0.57119
-0.68875 0.42087
0.29666 -0.48655
-0.46952 0.36374
0.085129 0.013374
-0.27219 -0.81758
0.90043 -0.58926
0.53679 -0.24977
0.22254 0.28731
0.022282 -0.8995
-0.29883 0.37468
-0.03999 0.13509
-0.80782 0.40008
0.094699 -0.091178
-0.66598 0.36774
0.48256 -0.50243
-0.16903 0.022914
0.65418 0.3549
0.060425 -0.064187
-0.65718 0.52198
-0.36984 0.041023
0.56525 -0.057556
0.59341 0.29364
0.30543 0.31996
0.7842 -0.25385
0.11186 -0.1437
-0.018586 0.31609
-0.50833 0.23117
-0.76999 0.57389
0.4592 -0.16314
-0.66572 -0.26163
-0.010428 0.48118
-0.52817 0.085979
-0.15076 0.087869
0.15723 -0.20201
0.58808 -0.051164
0.46089 -0.23513
-0.073254 -0.7201
-0.47634 0.2122
-0.35371 0.5153
0.5085 -0.59019
0.52922 -0.26121
-0.28745 0.47478
0.6396 0.43426
0.73867 -0.49009
-0.40783 0.5344
-0.16748 0.10611
0.16443 -0.046473
0.61306 -0.43598
-0.71235 0.36416
0.34273 -0.66849
0.62514 -0.28963
-0.64526 0.50394
-0.37938 0.64104
-0.99047 0.4886
-0.38123 0.26235
-0.78663 0.25488
-0.20442 0.10512
0.53821 -0.5098
1.0036 -0.47684
0.32597 -0.43433
-0.47772 -0.25974
-0.44213 0.62108
0.2389 -0.069977
-0.077123 -0.55641
0.12459 -0.99141
-0.074557 0.36514
-0.10417 0.1867
0.33949 0.2242
-0.12533 -0.0195
0.053704 0.026152
0.42533 -0.23085
-0.85488 0.59707
-0.039859 -0.50291
0.40072 -0.19787
-0.6132 0.12774
0.54171 -0.25477
0.23142 0.041254
-0.76955 0.085257
0.31975 0.66828
-0.45082 0.35416
-0.31848 0.11443
-0.29897 0.19605
-0.29664 0.40207
0.18538 -0.16723
-0.44858 0.21994
-0.14034 0.10583
0.099856 0.34138
-0.65231 0.0252
0.33563 -0.33769
0.21502 0.011045
0.65519 -0.24167
0.31215 0.42735
-0.48307 -0.31863
0.67629 -0.16702
0.058357 0.51034
-0.39741 0.22029
0.20426 -0.6735
0.39795 0.88444
-0.11512 0.020426
0.21573 -0.041759
0.34867 -0.35292
-0.87336 0.1238
0.4533 -0.3951
-0.050451 0.047848
-0.23965 0.63321
0.49496 -0.53802
-0.17762 0.38172
0.079645 0.080103
0.13821 -0.13127
0.018445 0.14697
0.0092086 -0.23948
-0.28795 0.18785
-0.18611 -0.22538
0.17153 -0.10914
0.50165 0.20036
-0.46918 0.28975
0.35217 0.040559
-0.17322 0.049874
0.67433 0.67926
0.43099 -0.38441
0.6092 -0.24568
-0.25552 0.62099
1.0633 0.00015879
-0.36383 0.25073
0.64846 -0.34895
0.1744 0.040816
0.19612 -0.27578
-0.37905 0.52347
-0.64203 0.41657
1.0812 -0.017233
0.45837 0.39275
0.30644 -0.13305
-0.041637 0.004299
-0.085485 0.61905
-0.52862 -0.21271
-0.49151 0.26986
-0.27319 0.20899
0.68385 -0.32412
0.53831 0.51225
-0.84608 -0.043783
-0.27978 0.4768
0.56081 -0.30063
0.51391 -0.54056
0.54556 0.16224
-0.84007 0.031907
-0.66786 -0.2867
-0.87927 0.1146
-0.14456 0.23998
-0.02381 -0.64328
0.23874 0.023865
0.77106 -0.5049
0.02419 0.28358
-0.31906 0.047472
-0.86706 -0.39059
-0.48517 0.37141
0.036698 -0.34055
-0.47554 0.25831
0.066167 -0.028868
0.24807 -0.056306
-0.32858 -0.4138
0.44342 0.37312
0.094858 -0.13867
0.089535 -0.1262
-0.27276 0.30682
0.26506 0.59573
0.12401 -0.21631
-0.60374 0.29934
0.35396 -0.43679
-0.33089 0.1775
-0.18839 -0.43864
-0.71688 0.30567
-0.67725 0.52438
-0.80605 0.46649
0.40944 0.14346
0.63971 -0.19693
-0.19088 0.1103
0.52081 -0.39336
0.52234 -0.15939
-0.6055 0.6431
0.85299 -0.38529
0.44921 -0.51575
-0.79038 -0.21299
-0.044358 0.046847
-0.20349 0.003819
0.56905 -0.12366
0.14113 -0.21714
-0.66646 0.40281
0.49729 -0.37449
0.55904 0.57622
0.73163 -0.45704
-0.27205 0.073305
-0.12348 0.029027
-0.84247 -0.4317
-0.92875 -0.052402
0.059544 0.34815
-0.48604 0.12288
0.85838 -0.009994
0.33495 0.18719
0.89952 0.038163
-0.071789 -0.36735
0.1686 0.12241
-0.10327 0.10347
-0.72184 0.10597
-0.44099 0.52922
-0.20164 0.65773
0.6224 -0.59488
-0.39584 0.084478
0.17157 0.1505
0.17162 -0.13103
0.15706 0.3697
-0.19115 -0.4151
-0.44992 -0.57132
0.22445 -0.053476
-0.65618 -0.007638
0.73076 -0.36923
-0.67207 -0.59418
-0.61191 0.77419
0.79211 0.11381
0.60559 0.13789
0.67784 0.28675
-0.1405 -0.25716
0.43124 -0.099687
0.37353 0.72817
-0.12564 0.13641
-0.138 -0.9136
-0.62939 0.55248
0.35348 0.10054
0.34262 -0.014632
-0.023908 0.11145
0.23192 0.43353
0.97111 -0.35549
-0.5885 0.18851
0.81793 -0.35946
0.77392 -0.58744
-0.36218 0.94956
-0.52022 0.47382
-0.7945 0.27777
0.04278 -0.055399
0.86804 -0.29294
0.2974 -0.14062
-0.36735 0.26919
-0.24392 0.45217
-0.80405 0.35173
-0.39447 0.19756
-0.67499 -0.21922
-0.18581 0.36187
-0.01723 -0.17743
0.14726 -0.14236
-0.4789 0.45203
0.56547 -0.2777
0.81738 -0.14787
0.42271 -0.14386
-0.64506 0.49509
-0.34329 0.32266
0.44077 -0.61926
0.22883 -0.39461
0.32246 0.017988
0.3295 -0.20479
-0.30213 -0.18745
0.62533 0.10464
0.4722 0.15227
-0.38057 0.25645
0.091527 -0.21586
0.28648 0.22153
-0.69158 0.34557
0.22785 -0.35215
0.62223 -0.38244
-0.84247 0.42644
0.32987 -0.22528
0.49239 -0.29351
0.37352 -0.87352
-0.10081 0.094361
0.90158 0.18102
-0.32318 -0.38584
0.012812 -0.087533
0.12257 -0.34132
-0.85088 0.41074
0.49427 -0.36079
0.29191 -0.71163
-0.33476 0.70589
0.75476 -0.75947
-0.47867 0.036137
0.1086 -0.044259
-0.0043033 -0.65477
0.70605 -0.11004
0.24827 -0.47238
-0.72981 -0.13181
0.32794 -0.65079
-0.60737 0.19658
-0.088899 -0.7255
-1.0137 0.2039
-0.38248 0.078894
0.68627 -0.67446
0.66809 -0.69818
0.1414 -0.75984
1.0204 -0.024927
-0.49136 -0.15002
-0.34222 0.19206
-0.7982 -0.69361
-0.56549 0.30014
0.50137 -0.24803
-0.0088051 0.016795
0.56316 -0.55399
-0.47697 0.66664
-0.33837 -0.74276
-0.10092 0.7883
0.38449 -0.035407
-0.7988 0.0066649
-0.12815 0.18207
-0.15934 0.16852
-0.34497 0.26496
-0.079451 0.30025
-0.081693 -0.89146
0.56477 -0.1492
-0.055163 -0.018999
0.24266 -0.59409
-0.39961 0.62108
0.019099 -0.51387
0.293 0.6726
-0.86861 0.43489
0.14858 -0.35644
0.85923 -0.47603
-0.18219 0.54924
0.014527 -0.23931
-0.12837 -0.27154
0.13363 -0.47024
-0.79585 0.64948
-0.93772 0.31767
-0.4623 -0.060292
0.055051 -0.093757
0.24105 0.063377
0.99057 -0.48923
-0.84833 0.0063202
-0.90999 -0.099904
0.52293 -0.12855
-0.41712 0.17365
0.74103 0.088427
-0.36965 0.4676
0.014616 -0.1924
0.25562 -0.15943
-0.47608 -0.69325
0.59469 0.51733
0.86981 -0.35408
0.26044 -0.11961
-0.26275 -0.078535
-0.47558 0.58284
0.48554 -0.16935
0.78762 -0.24197
0.64305 0.41395
-0.012334 0.29723
-0.60367 0.10439
-0.87848 -0.1687
-0.5226 0.2461
-0.66639 0.20708
-0.18016 0.11893
-1.0297 0.10103
-0.55122 0.32814
0.45031 -0.36532
0.67479 -0.27739
0.038839 0.38586
0.56376 0.30379
1.0347 0.14349
0.14451 -0.0088217
-0.62819 0.25917
-0.26054 0.16849
-0.0039438 0.041068
-0.78086 -0.42927
0.77924 -0.15015
-0.18988 0.92124
-0.30665 -0.53677
-0.9454 0.34519
-0.33961 0.11833
0.13477 -0.76432
-0.26152 0.13241
0.85682 -0.27223
0.0057369 0.032618
0.52092 -0.0042289
0.5476 -0.57676
-0.4167 -0.78759
-0.46964 -0.094721
0.21407 -0.31331
-0.23185 -0.27222
-0.62346 -0.22739
0.48674 0.4869
0.55499 0.13456
0.94001 0.17018
-0.25604 0.23947
-0.3556 -0.50095
0.018028 0.53743
-0.44866 0.20154
0.69359 -0.29996
0.17594 -0.78893
-0.34309 -0.03974
0.28 0.50684
0.64184 -0.32796
0.21904 0.21477
-0.043982 -0.071398
0.63761 -0.28239
0.3755 -0.20758
-0.68733 0.35309
-0.70124 -0.27715
-0.86796 0.43186
-0.65401 -0.025539
-0.3658 0.6484
0.46095 0.84049
-0.45418 0.41721
0.4263 0.37558
-0.28214 0.5209
0.58579 -0.38632
0.80939 -0.50335
-0.22725 0.20776
-0.19991 0.83207
-0.64606 -0.074989
-0.21841 -0.60691
-0.49407 -0.033979
-0.69512 -0.38927
0.43353 -0.17688
0.49503 -0.086757
0.5801 -0.35569
-0.89776 0.56417
0.061189 -0.020191
0.65223 0.07955
0.054385 -0.020584
0.77659 -0.37587
0.35901 0.67557
-0.34571 0.17608
0.3173 -0.39705
-0.0019696 -0.60011
-0.070338 -0.22521
0.13091 -0.12516
-0.071385 0.026422
-0.2706 0.079113
0.5941 0.20658
0.038349 0.38121
0.45372 0.18569
0.90035 -0.22937
-0.32357 -0.16196
0.15516 -0.1671
-0.19464 -0.20707
0.77305 -0.32713
-0.36563 -0.11285
-0.8876 -0.097863
-0.33165 0.32934
0.68812 -0.37629
0.10488 0.63895
0.35522 -0.50638
0.11396 -0.04855
-0.60541 0.049828
-0.18389 0.10776
-0.32057 0.46612
0.2085 -0.48211
-0.13931 0.81031
-0.68393 0.22718
-0.24877 0.56391
0.54148 -0.18666
-0.57279 0.13093
-0.81124 0.39428
0.7039 -0.16475
-0.29458 -0.61473
-0.020097 0.2459
0.35714 -0.1193
-0.079914 -0.48382
0.00055157 0.23795
0.59937 -0.33627
-0.45751 0.090099
0.51553 -0.33374
-0.57439 -0.029951
-0.75557 0.63967
-0.44919 0.83557
0.67104 -0.062674
0.76277 -0.58309
0.042629 0.69956
0.38104 -0.21689
0.26122 0.14634
0.163 -0.068328
-0.55698 0.44088
0.011129 -0.56102
-0.35586 0.53166
0.22958 -0.56879
-0.51093 0.19305
-0.83398 0.5802
-0.1814 0.16954
-0.4272 0.23363
-0.22403 0.19427
-0.83925 -0.23169
0.045849 -0.74152
0.62251 -0.5042
0.28084 0.13976
-0.13464 -0.84477
-0.86187 0.17988
-0.54088 -0.011717
-0.47176 0.16132
-0.091823 -0.057152
0.074261 0.53288
-0.09531 0.35093
-0.63173 0.45995
0.35759 -0.61178
0.96191 -0.36144
-0.20119 0.14465
0.56448 0.072806
0.60187 0.17268
0.52398 -0.26212
0.052202 1.0031
-0.43848 -0.57937
-0.32299 0.61517
-0.71613 0.01197
-0.87744 0.46841
-0.20099 -0.10496
-0.089512 -0.38493
0.47816 0.20289
-0.87442 0.52251
0.84078 -0.48121
-0.60093 0.57861
0.17445 -0.059883
0.013765 -0.00086585
-0.28839 -0.0012448
-0.77454 0.23939
0.092602 -0.042413
-0.7358 0.7038
0.28749 0.0020778
0.2943 -0.010637
-0.82831 0.58964
0.88804 -0.29806
-0.068019 -0.22077
-0.77843 0.68081
-0.21685 0.023519
-0.8654 0.53014
-0.64315 0.27818
-0.043299 -0.44464
-0.50476 0.21908
-0.14257 -0.24276
0.30556 -0.12198
0.51079 0.54771
0.17044 0.29256
-0.16554 0.091117
0.30959 -0.62209
-0.52876 -0.77996
-0.24142 0.044329
-0.2051 0.78144
-0.23355 0.17564
-0.68879 0.4146
-0.19011 0.17753
0.33118 -0.43273
-0.12545 0.063521
-0.17895 0.42025
0.81262 -0.15521
-0.73995 0.41127
0.058992 0.53468
-0.31693 0.22418
-0.67605 0.16356
0.7525 -0.48274
-0.041211 0.49604
-0.2721 1.0352
-0.86398 0.54577
0.69671 -0.083405
-0.13085 0.55296
0.44747 0.037812
-0.18129 0.21287
-0.67038 -0.2178
-0.68731 0.30118
0.19985 0.26709
0.97597 0.10355
0.3004 0.077711
-0.25139 -0.64644
-0.3917 -0.91919
-0.15715 0.74059
0.070428 -0.30054
0.05519 0.040468
0.56681 0.12251
-0.95109 0.073481
-0.60126 0.29105
-0.20823 0.55074
-0.86886 -0.13761
0.63545 -0.16884
0.35767 -0.02372
-0.30669 0.16963
-0.58948 0.12689
-0.71224 0.36192
-0.7368 0.48184
-0.5806 0.2944
0.4069 -0.10192
0.58791 -0.42898
0.98545 -0.32543
-0.59577 -0.21346
0.059069 0.14018
-0.38227 0.18022
-0.68313 0.094666
0.35791 -0.026464
-0.21225 0.043168
-0.15228 0.51646
0.23241 0.21701
0.17134 -0.19254
-0.84181 0.44372
0.81855 -0.34735
0.27007 -0.50495
0.028229 -0.20676
0.0888 -0.27843
0.1681 -0.24905
0.54916 0.27742
-0.71524 0.24259
0.62177 -0.76072
0.80362 -0.52174
-0.93071 0.59361
-0.15837 0.0081171
-0.67147 -0.77943
0.56721 -0.21883
-0.20534 0.21855
0.70584 -0.39424
-0.049517 0.63805
-0.10952 -0.63274
0.16273 -0.0095947
-0.44032 0.18499
-0.15365 0.17892
0.66156 -0.15656
0.23161 0.41074
0.30629 0.078049
0.26725 0.45273
0.64921 0.0079118
-0.34662 -0.69335
-0.54935 0.35308
-0.10779 -0.26144
0.18063 -0.93271
0.78527 0.057005
0.30368 -0.17916
0.91341 -0.1613
-0.76704 0.13295
0.95754 -0.20377
-0.87777 0.24663
-0.14469 0.15283
0.74068 -0.29667
0.28401 0.27155
0.92355 -0.60287
-0.2669 -0.102
0.50349 -0.19034
-0.54074 0.095082
0.3114 -0.72302
-0.055479 0.58768
-0.4483 0.23702
0.39268 -0.19039
0.36081 0.41236
-0.74049 0.38498
-0.37375 0.053852
0.35873 0.2641
0.055951 0.3773
-0.78878 0.46031
0.44159 -0.52016
0.0042479 0.23023
0.82215 -0.40466
-0.85412 0.24874
0.72781 -0.48329
-0.56306 0.79341
0.60032 -0.24483
0.66613 -0.42412
-0.073228 0.4503
0.73486 -0.6597
-0.38907 -0.10345
-0.039966 0.43025
-0.19765 -0.26522
-0.15866 0.90226
0.036881 -0.013881
-0.66863 0.34685
0.30351 -0.14608
-0.041489 -0.30412
-0.69612 0.35185
0.1849 0.31927
0.8717 -0.23369
0.12638 0.064886
0.55011 -0.17002
0.23399 -0.13943
0.047185 -0.098503
-0.068136 0.23858
0.84392 -0.22952
-0.40038 -0.042214
0.25407 -0.21077
0.81212 -0.16122
-0.7186 0.24542
-0.81308 0.090447
-0.70915 0.35696
-0.59732 -0.12827
0.0081539 -0.033276
-0.05104 0.51301
0.37537 -0.50197
0.59198 -0.1239
-0.59451 0.059413
-0.41162 0.22154
0.042159 0.6564
0.30276 0.18611
-0.39747 0.11769
0.6381 -0.29601
-0.39901 0.28869
-0.73009 -0.11895
-0.10141 0.018709
-0.35582 0.081999
-0.66717 0.13707
0.1935 -0.20215
-0.080914 0.49936
0.72504 -0.6953
0.94939 0.27251
0.62662 -0.56145
0.19527 -0.13612
-0.69621 0.1731
0.13652 -0.30785
0.78777 -0.21077
0.98167 -0.48257
0.066757 0.090954
-0.1019 -0.87061
-0.25901 -0.57829
0.14343 0.24341
0.10592 0.82518
-0.14145 0.54722
-0.071516 -0.65056
0.40443 -0.060085
0.33981 0.016513
-0.67283 0.11686
0.42484 -0.14787
0.15627 -0.44002
0.67253 -0.40895
0.70022 -0.091219
0.94107 -0.52325
0.52613 0.37859
-0.48955 0.49529
0.47618 -0.58086
-0.03869 -0.29086
0.13308 0.25662
0.76011 -0.65673
-0.70213 0.37398
-0.66562 0.29487
0.44456 -0.13589
0.062275 -0.43373
0.13819 -0.1278
-0.42714 -0.10829
0.70237 -0.74381
-0.39466 -0.30421
-0.38036 0.42468
-0.36991 0.10714
0.33389 -0.2219
-0.11979 -0.17657
0.22394 -0.048309
-0.51957 0.36052
0.12607 -0.10011
-0.57915 0.57859
-0.020221 0.03141
0.61663 -0.57151
-0.98547 -0.009883
0.16842 -0.14282
0.74505 -0.22527
0.34848 0.52787
0.96561 -0.45707
0.19956 0.67944
-0.19657 0.31855
-0.6475 -0.55953
0.55505 -0.19224
0.8874 -0.44048
0.54273 -0.34873
0.64528 -0.0053534
0.63694 0.10443
0.16032 0.036547
-0.034898 -0.078668
-0.69788 0.47531
-0.39069 0.14728
-0.86137 0.47609
-0.212 -0.025964
-0.33796 0.14391
0.5188 -0.099808
0.70993 -0.26665
0.48329 -0.20751
0.0072962 0.01319
0.37697 -0.96524
-0.23072 0.44396
-0.32955 -0.04303
0.021309 -0.2912
-0.048005 0.69212
-0.6985 0.36745
-0.61835 -0.081816
0.38613 0.33127
0.69343 -0.10375
-0.42371 0.10954
-0.68458 0.38626
0.023532 0.086666
0.57183 -0.20894
-0.50284 0.43034
0.58423 -0.55594
0.40981 0.30338
0.97657 0.050273
-0.8851 0.56869
0.51372 -0.20236
-0.58123 0.75403
-0.78454 0.16037
-0.038524 0.2109
0.51291 -0.21874
-0.54128 0.87902
0.54295 -0.21001
0.33062 -0.51587
-0.83835 -0.15101
-0.25676 -0.2359
-0.30732 0.27595
1.0059 -0.10478
-0.99627 0.18225
0.46929 0.22278
-0.34233 0.77204
-0.040288 -0.16333
0.11666 0.41686
0.83733 -0.6312
-0.071131 0.71651
-0.48726 0.25012
-0.089361 0.30706
-0.62427 -0.069109
0.25996 0.06119
-0.83705 0.43468
-0.84956 0.53861
-0.1188 -0.080074
0.011826 -0.72816
0.49952 -0.25528
0.68892 -0.37814
0.075066 0.12163
0.035827 0.36331
-0.57493 0.50524
-0.38531 -0.10399
0.20534 0.093698
-0.46238 -0.22538
0.35527 0.16124
0.16338 0.17791
0.14155 0.17388
0.019464 -0.83216
0.074885 0.23013
-0.64254 -0.44285
-0.82539 0.47912
-0.64295 -0.27354
-0.35111 0.3297
-0.16251 0.23644
0.84078 -0.71873
0.16097 0.15833
0.2262 -0.75271
-0.33205 0.62792
0.75618 -0.42255
-0.6283 0.6004
0.89699 -0.37184
-0.20208 -0.7509
-0.298 0.88754
0.10691 0.84692
-0.78918 0.15227
-0.8725 0.45002
-0.84321 0.57846
0.2801 -0.054237
0.11161 -0.019113
-0.68045 -0.29616
0.54541 0.36759
-0.55761 0.33225
-0.5657 -0.33441
0.73265 -0.30536
0.75293 -0.36354
0.59617 -0.27325
0.85751 -0.072066
0.30303 -0.20797
0.099982 0.07391
0.037736 -0.56383
0.3828 -0.14176
0.61645 0.4624
0.30557 -0.14412
0.25221 0.25288
-0.63644 -0.45355
-0.01964 0.32175
-0.80099 0.30471
-0.5759 0.47145
0.48588 -0.18046
0.26878 0.67688
0.25096 -0.1148
0.24405 -0.12635
0.10223 -0.15871
0.74488 0.24715
0.38727 -0.054296
0.65637 -0.56574
0.029353 -0.18313
-0.39923 0.63572
0.086992 -0.051171
0.53332 0.068818
-0.94966 0.28785
0.020083 0.49359
-0.73236 0.62734
-0.049992 -0.174
-0.32139 0.61703
-0.21755 0.01947
-1.008 0.21266
-0.53233 0.29694
0.60899 -0.26228
-0.026034 0.011988
-0.48334 -0.92972
-0.75024 0.15889
-0.49339 -0.14181
-0.51148 -0.21674
-0.49861 -0.25822
-0.11617 0.016506
0.060782 0.23837
1.0239 0.39273
0.16278 -0.57738
-0.14647 -0.44028
0.27307 0.36235
-0.32443 -0.78125
0.0053492 -0.071515
-0.33976 0.16739
-0.32917 0.87901
0.44116 0.46546
0.22546 0.65841
0.76908 -0.37729
0.11587 0.061723
-0.88745 -0.26665
0.57748 -0.24551
-0.69554 0.49243
0.608 -0.2773
0.56835 -0.26239
0.62888 -0.80339
0.57784 -0.31892
-0.13971 0.30226
-0.62427 0.47041
-0.0010583 0.47411
-0.0023598 -0.20979
0.28279 -0.30563
0.066268 0.56171
0.4606 -0.38141
0.61656 -0.21397
-0.12218 -0.019698
0.29657 0.053344
-0.095387 -0.60102
-0.15306 -0.14234
0.74667 -0.34148
-0.75728 0.34912
-0.37112 0.082595
1.036 -0.30014
-0.30375 0.57538
-0.25295 0.13131
-0.56274 0.48529
-0.044346 -0.06129
-0.36653 -0.13985
-0.38157 -0.44612
-0.21058 -0.031742
0.16592 0.08174
-0.0075464 0.15548
-0.85973 0.13951
-0.9975 0.40556
0.065125 -0.34827
0.65525 -0.39643
-0.67845 0.043768
-0.10499 0.19686
0.58926 -0.026098
0.26594 -0.59265
-0.05495 -0.10212
0.72424 0.54337
-0.2231 0.10748
0.24172 -0.042125
-0.28323 0.23552
0.96088 -0.43996
-0.066281 0.03053
-0.39845 -0.33789
-0.01721 0.04821
0.91146 -0.17996
-1.0306 0.28899
-0.11373 0.30923
0.76887 -0.33523
0.24319 -0.38001
0.012544 -0.19993
-0.40707 -0.49393
-0.2558 0.11124
-0.39622 -0.092865
0.30841 -0.86237
-0.77211 0.13863
0.44753 0.023575
0.63128 -0.558
-0.62422 0.42419
0.63664 -0.019601
-0.063998 -0.13296
0.21015 -0.5751
-0.16314 -0.17415
0.77736 0.56125
-0.54428 0.20394
0.87526 -0.48406
0.7595 -0.27653
-0.22281 0.0812
-0.63778 0.27138
-0.54466 0.47153
-0.33012 0.13602
0.5471 -0.19588
0.023945 -0.47336
1.0073 -0.40499
-0.031567 0.14567
-0.28146 0.52696
0.49699 -0.056719
0.027308 0.30982
0.86792 0.47421
-0.66168 0.5434
0.12401 -0.087043
-0.030145 0.50912
-0.79452 -0.59343
0.16627 0.14722
0.09088 -0.12508
0.54466 -0.035105
-0.21405 -0.038143
0.69267 -0.45425
0.042379 0.1029
0.60681 -0.40291
0.63731 -0.63796
0.7148 -0.64629
-0.45471 -0.69606
1.0065 -0.46942
-0.77826 0.2575
0.063964 -0.42225
-0.31167 -0.24533
-0.87414 -0.030957
-0.88385 -0.068686
0.2419 -0.23061
0.078442 0.7608
0.20998 -0.29265
-0.34105 0.40083
0.13972 -0.08155
-0.56107 0.2867
0.00027381 0.21259
0.69588 -0.033794
0.20061 0.62821
-0.74823 0.058055
0.18517 -0.83256
-0.70761 0.21448
0.27581 -0.65616
0.8226 -0.48035
0.60006 0.29503
-0.19057 -0.29809
-0.31858 -0.48384
0.28776 0.56937
-0.37546 0.20186
0.058064 0.014677
-0.18187 -0.46475
-0.59501 0.081054
0.033827 -0.38119
-0.82184 -0.08621
0.011459 -0.023261
-0.36695 0.26452
0.83939 -0.22554
-0.25074 -0.24265
-0.14406 0.29188
0.57506 -0.45565
-0.2799 -0.49918
0.37815 -0.47195
-1.0302 -0.10106
-0.69635 0.12621
0.89093 -0.36942
0.089711 -0.18283
-0.55534 0.56013
-0.011094 -0.0034535
-0.32712 0.023152
0.93714 -0.30859
-0.22677 -0.16259
-0.18858 -0.12901
0.49716 -0.80779
-0.78242 0.23538
0.3263 -0.30399
0.55834 -0.58841
-0.48694 0.13705
-0.56869 -0.46827
0.69923 0.063271
-0.18666 0.4976
-0.052574 -0.25749
-0.63752 0.70936
-0.51507 0.049525
-0.35435 -0.11034
0.13263 0.63712
-0.28398 0.13409
-0.72909 -0.080869
-0.047859 -0.037206
-0.69545 0.090317
-0.068422 0.022264
-0.31855 0.16304
-0.59496 0.40023
0.38593 0.2932
0.047318 -0.42002
-0.20237 0.10187
0.075966 0.35369
-0.30059 0.016398
-0.70654 0.32377
0.28148 -0.093346
-0.12403 0.17494
-0.20997 -0.7545
-0.095303 -0.055313
-0.89533 0.51995
-0.24455 -0.27348
0.065512 -0.64205
-0.83041 0.45661
-0.49466 0.24935
0.5215 -0.32843
-0.29308 -0.30365
0.28159 -0.17464
-0.51976 0.48669
-0.82683 -0.43313
0.90599 -0.47472
-0.11508 -0.15564
-0.93617 0.023844
-0.86618 -0.20559
-0.17257 -0.39351
0.42256 0.075711
0.63555 -0.055442
0.43678 0.0045563
-0.091248 -0.27167
-0.20184 -0.024262
0.55301 -0.34758
-0.6269 0.43611
0.3372 0.27797
0.50566 -0.73082
0.33326 -0.096504
0.20689 0.22331
-0.33304 -0.16536
-0.0040421 0.64421
0.16123 -0.055914
-0.021245 0.16947
-0.65494 0.28082
-0.51899 0.36913
0.30885 -0.60854
0.74671 -0.52354
0.17122 -0.59161
0.18548 -0.22959
-0.43038 -0.11951
0.29261 0.10328
-0.44308 0.17845
0.60421 -0.092371
0.1151 -0.17477
-0.10739 0.091573
-0.50723 0.56666
-0.13003 0.46497
0.32918 -0.29674
0.20691 -0.26643
-0.095762 0.59859
-0.093726 -0.021269
-0.11576 -0.148
-0.82389 0.39108
0.63736 -0.031356
0.29289 0.85538
0.68606 -0.17043
0.77432 -0.33241
-0.7963 0.60297
0.21594 -0.61111
-0.99311 0.4117
0.033338 -0.24176
0.66217 -0.33723
0.50718 0.35243
0.4517 -0.078731
0.30799 -0.37738
0.68008 -0.38393
0.58545 -0.26497
-0.40456 0.50213
-0.25675 0.14247
0.79959 0.16045
-0.00046638 0.27543
-0.19509 0.040317
-0.82326 0.55833
0.38286 -0.82372
-0.22277 0.21511
0.22666 -0.51595
0.67578 -0.38243
0.87021 -0.4538
-0.22415 -0.376
0.62103 0.14775
-0.57689 0.17783
-0.10254 -0.36699
0.34364 0.84069
-0.88754 0.4456
-0.34836 0.30173
0.38099 -0.12814
-0.38305 0.25159
0.43052 -0.22528
-0.88271 0.44646
0.66102 -0.47237
-0.48065 0.047289
-0.82914 0.40153
0.057039 -0.018269
0.81912 -0.013128
0.74748 -0.32055
-0.087129 0.31013
-0.72823 0.69086
-0.11573 0.27649
-0.69069 0.72915
0.58372 -0.27814
-0.16065 0.070465
-0.34085 0.18983
0.80514 -0.40862
-0.68204 0.3435
-0.083227 0.04714
0.88588 -0.18341
-0.79274 -0.07667
0.072754 0.39464
0.39576 -0.080975
-0.67974 0.3529
-0.17763 0.09161
-0.62508 0.64611
0.56906 0.054313
0.67366 -0.33519
-0.76354 0.38015
0.67383 -0.21074
0.7393 -0.054054
0.64884 -0.23699
0.27338 -0.25247
-0.55339 0.16794
-0.49285 0.43169
0.085713 -0.27061
0.65442 0.52448
-0.99118 0.48496
0.70393 -0.6488
-0.79017 0.44826
-0.11069 -0.67841
-0.23133 -0.10812
0.80209 -0.39673
-0.99162 0.29831
-0.60431 0.33084
0.87533 -0.41573
0.12112 -0.44938
-0.43848 0.21996
0.64104 -0.82624
-0.33474 0.50117
-0.089331 -0.087301
1.0267 0.34011
-0.5975 0.062693
-0.16974 0.25381
-0.30731 -0.30767
-0.90058 0.38018
-0.16944 0.072317
0.59996 -0.05627
-0.74046 0.66729
0.016373 -0.12883
0.015457 -0.0032416
0.022853 0.28431
-0.0147 0.30917
0.92759 -0.20842
-0.51392 0.44
0.58558 -0.14799
-0.88999 0.35733
0.16555 -0.9469
-0.2708 -0.29958
-0.025051 -0.3487
0.87493 -0.30264
-0.22255 0.070756
-0.57248 0.63094
0.54344 0.01369
0.07166 -0.42931
-0.074862 -0.33276
-0.43275 0.12147
0.35565 -0.24433
-0.69973 0.45141
-0.33775 0.45109
-0.14455 0.090177
-0.35175 0.12853
-0.30851 0.27742
0.003774 0.056879
-0.88805 0.59738
-0.21031 -0.6663
0.38065 -0.17036
0.57617 -0.81198
-0.78285 -0.6154
0.60935 -0.29499
0.48563 0.069266
-0.45762 -0.68698
-0.54726 0.13422
-0.94539 0.49401
0.33572 -0.17758
0.91302 -0.46011
0.49977 -0.23101
-0.94428 0.27851
-0.17569 -0.32516
0.1473 0.036965
0.089575 0.62091
0.92694 -0.45661
0.34903 -0.1796
-0.45852 0.30561
-0.49871 0.2525
-0.54215 -0.082497
0.64876 0.27628
-0.27347 -0.51235
-0.81755 0.32157
-0.92967 -0.3423
-0.53284 -0.27732
-0.22628 0.031477
0.025604 -0.24074
-0.60053 0.076086
0.97861 -0.46421
-0.35423 0.16604
0.10979 -0.16953
0.93718 -0.45718
-0.20893 0.62016
-0.8017 0.43342
-0.77211 0.66684
0.4346 -0.52221
-0.33818 -0.30283
-0.38601 0.23805
-0.42466 -0.35486
-0.16826 0.19321
-0.19111 -0.22755
-0.86396 0.35896
0.34072 -0.050501
0.31897 -0.17186
0.19852 -0.99472
0.091267 0.67312
-0.23743 -0.021583
0.13334 -0.28663
-0.08568 0.036839
-0.29213 -0.32188
0.22681 0.24499
-0.25467 0.12724
0.32601 0.076062
-0.30695 0.26629
0.17498 -0.52325
-0.88939 -0.23878
-0.26678 0.26869
0.073933 -0.14357
-0.75798 0.15711
0.22677 0.32991
0.17967 0.14878
-0.17327 0.14156
-0.099158 0.16418
-0.62718 0.31519
0.14131 -0.39335
-0.35068 -0.42487
0.37338 -0.22873
-0.66631 0.3412
0.18361 -0.21612
0.40505 -0.091295
0.31326 -0.20005
-0.18656 -0.41889
0.078577 0.13497
-0.29567 0.1587
-0.53068 0.68044
0.74392 -0.28292
0.95624 -0.27006
0.31983 0.12406
-0.66488 0.29551
0.68409 -0.28779
0.49851 -0.27716
-0.84969 0.50328
0.87373 -0.20883
-0.07825 0.20899
0.063909 0.02802
0.35805 -0.14516
0.018006 0.24658
0.85203 -0.58806
-0.31607 0.1771
0.48054 -0.36286
-0.63 -0.28995
-0.73864 0.24678
0.79193 -0.051261
0.91353 -0.40999
0.43787 -0.20171
-0.37263 -0.13594
-0.25804 0.28874
-0.97998 0.35693
0.23497 0.31281
0.72913 -0.27463
-0.10614 0.041082
-0.1542 0.073255
-0.91556 0.50154
0.0021989 -0.44804
0.90954 -0.51245
-0.28946 -0.0074222
-0.92549 0.58826
-0.011316 -0.42747
0.027706 -0.40427
0.35263 0.79153
0.0097068 0.32276
0.28401 -0.12508
0.91289 -0.52057
0.26369 -0.99229
-0.68748 0.34323
-0.36769 0.20961
0.13549 -0.23354
-0.28222 0.66356
0.44283 -0.685
0.5871 -0.51903
0.36756 -0.22081
-0.2455 0.37624
-0.47772 0.35042
-0.26516 0.3478
0.90005 -0.46454
0.33785 -0.86687
0.18569 -0.18861
-0.49501 -0.43989
-0.15726 -0.13263
0.25146 0.31158
-0.31171 0.16968
0.31134 0.4092
0.10502 -0.050103
0.17999 -0.41736
-0.82532 0.32026
0.94549 -0.29154
0.17186 0.091868
-0.031428 0.17483
0.39431 -0.18834
-0.14763 0.1252
-0.20159 0.7873
0.25364 0.70813
0.83915 0.0083722
-0.74994 0.37421
-0.65393 0.48632
0.12407 -0.066498
0.0082113 -0.47526
-0.64864 0.18557
-0.17605 0.032702
0.69629 -0.22277
0.11538 -0.19105
-0.72654 0.69792
0.14611 -0.051513
0.18421 0.10325
-0.28214 0.053651
-0.047132 0.011283
0.798 -0.23237
0.48921 -0.2443
-0.42232 0.66671
-0.56976 0.39343
-0.019686 0.4144
-0.1493 0.31436
-0.59344 0.21482
0.71341 -0.18281
0.7954 0.15244
-0.26454 -0.58394
0.23827 -0.15458
0.57726 0.26208
0.25721 -0.03113
0.59463 -0.25653
-0.59912 0.33615
-0.99411 0.38649
-0.32194 -0.13726
0.11647 -0.092681
0.80443 0.052999
0.48689 -0.2
-0.88997 0.2402
-0.30956 0.89663
-0.70199 0.15762
-0.15972 0.27667
-0.045631 -0.65199
0.48024 0.68848
0.57104 0.36982
-0.73242 -0.22627
-0.26226 0.015373
-0.84731 -0.32407
0.82133 -0.5308
-0.039877 0.64304
0.23196 0.17872
-0.71742 -0.18891
-0.066995 0.077462
-0.97107 0.43186
0.50407 -0.27734
-0.36927 0.18518
-0.18397 0.20758
-0.31701 1.0267
-0.25503 -0.47726
-0.022667 0.025395
-0.65998 0.32358
-0.98585 0.50369
-0.8777 0.0292
-0.29219 -0.40747
-0.19364 -0.21875
-0.29752 0.32406
-0.20307 -0.82762
-0.29289 0.57769
0.25517 0.64638
0.48819 0.5829
-0.60667 -0.30291
-0.92967 0.26847
-0.25934 0.18218
-0.97634 -0.06278
1.0063 -0.39752
0.34434 -0.14324
0.064617 -0.16359
-0.69374 -0.49364
-0.12556 -0.64979
0.95646 0.16231
-0.59502 0.68871
-0.7687 0.20829
-0.61705 0.41858
-0.70057 0.14704
0.011087 -0.045035
-0.11047 0.054965
-0.32907 0.062503
-0.091714 -0.085092
-0.38917 0.30907
0.1844 -0.136
-0.1079 0.582
0.5389 -0.78897
0.43078 -0.28333
0.077695 0.79562
0.17106 0.46854
-0.63122 0.25344
-0.064422 0.50294
0.13442 -0.56013
0.41959 -0.008839
0.561 -0.4994
0.5527 0.069674
-0.43483 0.23798
0.79232 -0.60243
-0.37484 0.15688
-0.60086 0.28917
0.66816 -0.8196
0.87972 0.097703
0.86367 -0.20535
0.17593 -0.37379
-0.89331 -0.015829
0.050774 -0.10606
0.049308 0.05795
-0.19819 0.068776
-0.35891 0.6259
-0.81642 0.28566
0.47141 -0.28511
-0.85333 0.25591
-0.50016 0.13462
-0.18531 0.4505
0.33466 0.19101
0.40171 0.02384
0.7333 -0.3701
0.60197 -0.5081
0.26921 0.17622
0.44997 -0.35313
0.62213 -0.33192
-0.27832 0.041848
-0.6816 0.18337
-0.67739 0.50045
0.18338 0.66345
-0.52614 0.24499
0.15937 -0.10333
-0.1539 0.089259
0.70678 0.18536
0.45017 0.29453
0.092435 0.28766
0.067489 0.076813
-0.76506 0.55473
0.17586 -0.096559
-0.53318 0.27403
-0.88885 0.52163
-0.57692 0.17137
-0.41387 0.22206
-0.88402 0.41583
0.31205 -0.16515
0.23117 0.34571
-0.4652 0.31234
0.36101 0.27792
0.51495 -0.085131
-0.4691 0.0016379
0.23751 -0.20876
0.35717 -0.19127
-0.079413 -0.13214
0.73213 -0.07596
0.84894 -0.027875
0.73704 -0.63456
0.70327 -0.45445
-0.65835 0.33278
-0.76031 0.1004
-0.57962 0.48824
0.61878 0.40048
-0.27324 0.44615
0.63235 0.30416
-0.22496 -0.64027
-0.44881 -0.12302
0.17154 0.65409
0.090717 0.16064
-0.25386 -0.32242
0.9224 -0.44823
-1.0084 0.35552
0.028366 0.017969
-0.26391 -0.31771
-0.62228 0.39378
0.47238 -0.43548
0.3667 -0.71911
0.5306 -0.15488
-0.48757 0.49769
-0.51519 -0.053318
0.66493 0.28681
-0.1102 0.25877
-0.34908 -0.31754
0.053977 -0.82913
0.5108 -0.27489
-0.15151 0.35423
0.0053025 -0.054486
0.01554 0.016611
-0.59529 0.24276
0.085338 0.65508
0.49721 -0.26711
-0.35665 0.22136
0.8642 -0.44002
0.72881 -0.35435
-0.68802 0.52554
-0.45779 0.03612
-0.27719 0.20089
0.089659 -0.17774
0.6506 -0.2386
-0.75251 0.065962
-0.83948 0.49039
0.34663 0.54511
0.32532 -0.15556
-0.17982 -0.083956
0.55911 -0.15656
-0.88475 0.13754
0.8923 -0.45304
0.70676 -0.30581
-0.31238 0.27495
0.1533 0.80286
0.83112 -0.056156
0.63714 -0.27894
0.7091 0.28209
-0.67564 0.18002
0.5368 -0.18848
0.10709 0.2767
0.49841 -0.15446
0.033246 -0.0071921
-0.49957 -0.30076
0.046716 -0.52775
-0.64261 0.15734
-0.17906 -0.85503
-0.10364 0.56007
0.68948 0.01974
0.16082 -0.079575
-0.53314 -0.2032
0.59678 -0.515
0.3125 -0.03472
0.1646 0.77073
-0.51407 0.27167
0.24244 -0.10701
-0.74226 0.011934
0.44569 0.10855
0.15486 0.50528
-0.28514 0.49409
0.36557 0.39507
-0.7612 0.12281
-0.23793 -0.11723
-0.67514 0.20807
-0.022788 -0.034614
-0.62068 0.253
-0.39322 -0.11135
0.33806 -0.18822
0.64125 -0.37449
-0.21298 -0.78771
0.6901 -0.53669
0.11837 0.43111
0.1234 0.51095
0.74493 -0.049162
-0.80569 0.38826
-0.1296 0.080872
-0.012678 0.15908
-0.71624 0.19227
-0.70643 0.36008
0.048057 -0.045983
-0.55562 0.11893
0.43814 -0.017522
0.43544 -0.16583
0.9157 -0.22702
-0.084179 0.30095
0.21977 -0.42639
-0.24412 -0.16033
0.03623 -0.053522
-0.56318 -0.033324
-0.29214 -0.10737
0.36426 0.42143
-0.036599 -0.64029
0.61317 -0.19927
0.86603 -0.46299
0.20062 -0.23597
-0.65038 0.47518
0.25869 0.072076
-0.11173 0.11011
0.42921 0.35173
-0.1311 0.9493
-0.79319 0.33783
-0.67294 0.56429
0.27046 -0.64411
-0.93258 0.14431
-0.20843 0.23893
1.0386 0.0088456
-0.10019 -0.14908
-0.62883 -0.60488
-0.27685 0.87243
-0.61541 0.18808
-0.74491 -0.36152
-0.40635 0.21989
-0.28229 -0.24271
0.24108 0.22831
0.21622 0.17999
0.39433 -0.41617
-0.068861 -0.070097
0.49727 -0.6929
-0.010885 0.17753
-1.042 0.056087
-0.8947 -0.37801
-0.39717 0.28104
-0.67117 -0.027396
-0.078305 0.01726
1.0301 0.2992
0.19784 -0.33471
-0.030529 0.48938
0.031596 -0.28689
0.021244 -0.52156
-0.55141 0.19526
-0.63647 0.46841
0.89391 -0.17965
0.11567 -0.5115
-0.16658 0.24144
-0.49891 0.64954
0.089906 0.48187
-0.49783 0.18488
-0.62632 -0.012325
0.91664 -0.42832
0.67511 0.25165
0.35152 0.54726
0.22155 -0.42685
0.33847 0.75414
0.63435 -0.34603
0.10187 -0.017852
0.85772 -0.37706
0.48214 -0.31359
-0.22937 -0.027836
0.13137 0.0035145
0.20009 -0.3268
0.027775 -0.44654
0.051619 0.088633
-0.17051 0.24772
0.51148 0.15381
-0.74458 0.37258
-0.45267 -0.14743
-0.59576 -0.10872
-0.24171 0.50383
0.59868 0.91068
-0.67539 0.63949
-0.52103 0.35029
0.78609 -0.020933
-0.267 -0.25476
0.73669 -0.40048
0.7528 -0.33845
-0.075094 -0.075675
-0.58612 -0.66194
-0.015989 0.039191
0.16747 -0.19887
0.1884 -0.71554
-0.53353 -0.35552
-0.33634 0.11176
-0.30311 0.17505
-0.25403 0.11376
0.12512 0.034907
-0.085585 -0.31086
-0.61118 -0.58353
-0.19012 0.41283
-0.68323 0.63744
0.53315 -0.23947
0.11437 0.040513
0.49435 -0.44471
-0.31878 -0.19205
-0.47863 0.21412
-0.26523 -0.22594
0.30979 -0.49018
-0.096021 0.16566
-0.24668 0.25926
0.19641 -0.28486
0.51904 -0.39779
-0.2929 -0.75671
-0.23433 0.14934
-0.80794 0.38018
0.074628 -0.073456
-0.28892 0.017447
-0.70304 0.37024
0.57714 -0.21726
0.14096 -0.23462
0.18211 -0.49955
0.4222 -0.55078
0.91367 -0.31308
-0.097786 0.099221
0.94614 0.13779
0.91932 -0.56567
0.15664 -0.1682
-0.65259 -0.27274
-0.20406 -0.27621
0.6158 -0.29114
0.30085 -0.32495
0.36696 -0.060016
0.4713 0.1288
-0.80393 0.47388
0.41368 -0.073624
0.68329 -0.30661
0.0087093 0.069095
0.70704 -0.69504
-0.93943 -0.28436
0.15075 -0.66289
-0.76101 0.3927
-0.61657 0.27016
0.52162 -0.33994
0.21805 -0.13548
-1.0011 0.21639
-0.35986 0.37037
-0.94225 0.11618
-0.98225 0.41667
-0.82601 0.042306
-0.5122 0.18423
-0.3758 -0.27194
0.24956 -0.47854
-0.44615 -0.18876
0.33906 -0.7591
-0.43235 0.19615
0.32078 -0.72932
-0.14725 -0.03858
-0.078879 0.43835
-0.98733 0.30982
0.18831 0.10337
-0.26226 0.37381
0.33551 -0.8297
0.7509 -0.37017
0.28308 0.461
-0.93068 0.29412
0.076594 -0.20207
0.25536 -0.13895
-0.45323 -0.17719
0.29851 -0.48789
-0.25919 0.013044
0.30078 0.78362
0.66587 0.23501
-0.32364 0.19999
0.30134 0.29559
-0.038334 -0.46846
0.8132 -0.48777
-0.40831 0.12786
-0.1434 0.34013
-0.51402 -0.09504
-1.0164 0.42751
0.53891 0.0017219
-0.18199 0.26619
-0.46166 0.19475
0.56567 -0.3105
0.227 -0.17334
0.55348 -0.18249
-0.99331 0.24994
-0.10832 -0.93858
-0.25912 0.36705
-0.22268 0.55192
-0.31771 -0.33394
-0.99478 0.36078
0.75268 0.50105
-0.86593 0.47069
0.21114 -0.5102
0.0047369 0.70484
-0.80507 0.42007
0.67751 -0.18007
0.74298 -0.17791
0.54041 0.46496
-0.21072 0.23194
-0.71628 -0.1471
-0.52703 0.81668
0.68065 -0.37044
-0.3792 0.16672
-0.70958 0.82255
0.61062 -0.58109
0.08521 0.18141
-0.49704 -0.93341
0.51156 0.10158
-0.081661 -0.046186
-0.30211 0.0098668
0.44511 -0.36442
-0.3914 0.84063
-0.37538 0.044907
0.054538 0.2393
0.89474 -0.45318
0.9063 -0.16018
-0.058235 0.5567
0.096394 -0.77298
0.62891 -0.38406
0.46292 -0.62755
0.81007 0.3756
0.56822 -0.69842
-0.17583 -0.17995
-0.34673 -0.069118
0.68296 -0.12926
-0.63716 -0.56393
0.67391 -0.39991
0.98443 -0.43304
0.58315 0.087233
-0.023855 0.25016
-0.85814 -0.60805
0.27988 -0.1756
0.60812 -0.51368
0.44208 0.30361
-0.29404 0.55847
0.21826 0.044903
-0.71162 0.76163
0.046561 0.064185
0.29963 0.35933
0.8788 -0.26252
-0.35439 0.29054
0.75535 -0.49839
-0.65352 0.60722
-0.26374 -0.14276
-0.35941 -0.28311
0.026198 0.11009
0.6892 -0.35687
-0.28418 -0.33555
-0.51507 -0.15767
-0.67566 0.23063
-0.77694 0.33633
0.42969 -0.080891
-0.54922 0.41831
-0.71237 0.37263
-0.32941 0.76424
0.38951 -0.4769
-0.66119 0.2694
-0.65294 0.17994
-0.68602 0.50319
0.27809 0.46022
-0.62609 0.54761
-0.066214 0.0069269
0.1436 -0.065778
0.72231 -0.61477
0.91125 -0.57639
0.62531 0.33522
-0.067212 -0.76445
0.44051 0.13857
0.22569 -0.00042947
-0.66307 0.77694
0.86297 -0.32137
-0.96653 0.050855
-0.18078 0.31998
-0.87259 0.44167
0.45046 -0.39102
-0.92328 0.35423
0.092595 0.41632
-0.28824 -0.61603
0.52044 0.13617
-0.67926 0.39277
-0.0040223 -0.46046
0.85866 -0.46126
0.70558 -0.12942
-0.10317 0.00095537
-0.13238 -0.073424
0.40894 0.6773
-0.90857 -0.15476
0.48289 -0.37711
-0.62111 0.31396
-0.11055 -0.16994
-0.77816 0.44205
0.12963 -0.013672
-0.3805 -0.00041211
0.40412 0.77079
-0.16826 0.17393
0.62949 -0.57254
0.28683 -0.60091
-0.1749 -0.37595
0.73268 -0.54835
0.43344 0.51241
-0.29142 0.99774
0.099532 -1.0438
0.15101 0.73004
0.0018049 0.76565
-0.89018 0.62409
-0.85003 0.12537
0.28908 -0.29922
0.16448 0.76139
-0.52161 0.27432
0.020207 -0.34615
0.34596 -0.53254
0.41254 -0.30671
0.82688 0.32962
0.84157 -0.38766
-0.41279 0.28432
-0.90537 0.2788
-0.17647 0.29465
-0.052207 0.2846
-0.39879 0.52372
0.37751 -0.39954
-0.23138 -0.098685
-0.2947 0.38433
0.10646 0.48291
0.19055 0.44315
-0.049625 0.96189
-0.36008 0.19865
-0.10672 -0.30746
-0.69906 -0.31444
-0.085845 -0.93689
-0.95776 0.48663
0.16573 -0.44391
0.57943 -0.31154
-0.2833 0.1777
0.30964 -0.09882
0.0062944 0.084576
-0.090263 0.1744
-0.057412 0.6019
-0.35101 0.17373
0.45696 -0.50974
-0.76634 0.65874
0.14232 -0.04666
-0.49091 0.50622
0.047621 -1.0177
0.32269 -0.28717
-0.7333 0.4048
0.47406 -0.4028
0.066769 -0.072122
-0.62147 0.67325
-0.52792 0.31456
-0.26543 -0.8557
-0.18211 0.96874
-0.9612 0.39468
0.33159 -0.32581
0.36256 0.055133
0.21658 0.43867
-0.17297 -0.46789
-0.54586 -0.72255
0.6007 -0.0084001
-0.92022 0.46939
-0.43074 0.012236
0.11678 0.44447
0.82873 -0.24135
-0.81356 0.49555
-0.97026 0.53185
0.96264 -0.041012
0.050356 0.36971
0.96291 -0.49143
0.74662 -0.42848
-0.25765 0.87168
0.39681 -0.30194
-0.4161 0.32226
0.57585 -0.11712
-0.41231 0.49313
-0.21911 -0.14935
0.16315 0.14927
0.054035 0.20276
-0.40538 0.24845
-0.039752 0.74593
-0.62165 -0.35882
-1.0506 0.21869
0.55264 -0.52304
0.24681 -0.043795
-0.33697 -0.066629
0.95717 0.11297
-0.52423 0.76045
-0.72253 0.37122
-0.26426 -0.3599
0.59156 -0.31938
0.46051 0.41715
-0.15664 -0.34455
-0.57375 0.41452
-0.35229 -0.17846
-0.46954 0.31284
0.44261 0.16644
0.43281 -0.14741
-0.85717 0.42302
0.53249 -0.4532
0.055104 0.089726
-0.12246 0.15103
0.67065 -0.071045
-0.16033 -0.49746
-0.444 0.59351
-0.49304 0.14239
0.54046 -0.02031
-0.13111 0.65619
-0.80281 0.10925
0.24213 -0.096895
0.86228 -0.40473
0.51049 -0.36963
-0.11531 0.12857
-0.13661 0.04891
0.72 -0.25519
0.75811 -0.23195
-0.12526 0.51571
0.28343 -0.59781
0.11287 0.61368
0.59481 -0.29963
-0.34075 0.5974
-0.014408 0.01185
0.27566 -0.2472
-0.084939 0.34603
0.14907 -0.30429
0.50644 -0.56233
-0.54728 0.18991
0.19615 -0.095912
-0.31082 0.62302
0.0022981 -0.082157
-0.26988 0.0018719
-0.12626 -0.26145
0.096623 -0.19234
0.048647 0.53893
0.97342 -0.17182
0.21329 0.69399
0.62269 0.295
-0.67362 -0.32954
-0.53197 -0.092012
0.85956 0.023203
-0.17932 -0.22183
-0.29175 0.16345
0.3958 0.86141
-0.15978 0.12878
-0.41729 0.14601
-0.58366 0.46713
0.18115 -0.5723
0.52002 -0.66628
0.35581 -0.3502
0.4799 0.50779
-0.21827 0.18834
-0.86806 0.52956
0.30767 -0.95629
0.57523 -0.31543
0.18057 -0.68745
0.040929 0.82829
0.88145 -0.47246
-0.14041 0.097463
0.49744 -0.57862
0.67876 -0.45528
-0.32076 -0.032931
-0.50443 0.52492
-0.36819 0.37146
0.63899 -0.23735
-0.82291 -0.35013
-0.91068 0.23194
-0.90639 0.38655
-0.62599 -0.32116
-0.21594 -0.038949
-0.0038586 0.66366
0.091023 -0.20015
0.31037 0.61571
-0.044503 0.48357
0.55341 -0.27845
0.050557 0.5102
0.45139 -0.071073
-0.94843 0.14266
-0.17356 0.44216
0.53887 0.25101
0.64556 -0.0051443
0.48541 -0.25862
-0.67309 0.35045
-0.080596 -0.32071
-0.55544 0.10744
-0.68768 -0.071311
0.39055 -0.63442
-0.36275 -0.2598
-0.57819 0.41586
0.35659 -0.27998
0.17753 0.11465
0.66225 -0.24775
-0.48791 -0.49471
-0.35335 0.81302
-0.39234 0.15602
-0.84281 0.38734
0.060451 0.094176
-0.97183 -0.10062
-0.94172 0.46664
-0.61163 0.1763
0.014371 0.70513
0.32287 -0.55438
0.054815 -0.015605
0.54834 -0.27566
-0.65059 -0.20543
-0.79256 0.28859
-0.32163 0.12063
0.37025 -0.076998
1.0226 -0.41779
0.4534 -0.18282
0.46612 -0.24443
-0.16058 0.3718
-0.11161 0.53884
0.53368 -0.3282
-0.75012 -0.49957
-0.74145 0.65587
0.95539 -0.44785
-0.48841 0.5084
0.38329 0.2035
0.0064394 0.30131
-0.53551 0.26932
0.16753 0.52589
0.02242 0.71276
0.11395 -0.048532
-1.0244 0.18425
0.45591 -0.17818
-0.042449 -0.046408
0.63045 -0.56474
0.73328 -0.1032
-0.63804 0.15159
-0.37928 0.25216
0.73875 -0.0090005
-0.52014 0.069309
0.97306 -0.36538
-0.62045 0.29077
0.19191 0.18213
0.013295 -0.0099294
-0.21093 0.11083
0.29971 -0.088802
-0.48876 -0.060881
-0.77855 0.2532
0.074675 -0.37822
0.18882 -0.4306
0.10777 0.30681
0.33483 -0.62156
-0.52445 -0.41325
-0.51165 0.55627
0.50483 -0.44008
1.0521 -0.070599
-0.26053 0.57933
-0.62973 0.30604
-0.13801 0.12886
0.30013 -0.13855
0.56772 -0.59515
0.091008 -0.26507
0.046469 0.19119
0.0093464 -0.66652
-0.35443 -0.095033
0.38002 -0.17153
0.15179 -0.76475
-0.19038 -0.57652
0.16219 0.63485
0.57289 -0.27025
-0.58753 -0.15589
0.0074683 0.19265
0.058238 0.020365
0.25068 0.097701
-0.28909 0.26592
0.90175 -0.1262
-0.49856 0.24194
-1.0058 -0.15967
0.12484 0.75423
-0.41011 0.00052535
0.69564 -0.28532
-0.73331 0.34726
-0.0076368 0.19472
-0.64764 0.33769
-0.32588 0.6076
-0.082851 0.37248
0.56 -0.37244
0.22094 0.2305
-0.053753 0.10652
-0.087567 0.46888
0.58507 -0.29955
0.36691 -0.34799
-0.30612 0.92016
0.38199 -0.18735
-0.94695 -0.35836
0.94798 -0.57897
-0.23915 -0.11637
0.88281 -0.18428
-0.51619 -0.27534
-0.89816 0.47525
-0.048621 0.08769
-0.70015 0.11447
0.76414 0.29375
0.33018 -0.55402
-0.039258 0.6912
0.19285 -0.084821
-0.83132 0.2435
0.20898 -0.068843
0.197 0.086775
0.93818 -0.18008
0.02285 0.088378
0.86053 0.20646
0.52919 0.054496
-0.29776 -0.91158
0.95755 -0.46179
0.62328 0.14413
0.044177 -0.97773
-0.71729 -0.022709
0.51815 0.46898
0.59996 -0.82372
0.91407 0.20545
-0.1419 -0.1367
0.87587 -0.59849
-0.566 -0.35742
0.34709 -0.03949
-0.70904 0.52743
-0.00094578 0.37998
0.83909 -0.41212
-0.43802 0.51357
0.87126 -0.52329
0.73207 -0.39326
0.15908 -0.55211
0.072525 0.98121
1.0703 -0.17315
-0.6971 0.37381
0.81042 -0.19961
-0.29836 0.15462
0.42291 0.081982
-1.0005 0.47528
-0.24397 -0.15165
0.41922 0.20663
-0.70894 0.40097
0.37204 -0.28588
-0.15298 0.65858
0.34632 -0.56419
0.15003 -0.005348
-1.024 0.14045
0.55696 -0.32976
0.60566 0.090186
-0.65148 0.6535
-0.081154 0.53894
0.8769 -0.53554
-0.16722 0.14027
0.35955 -0.31716
0.058972 0.11022
0.96629 -0.38069
-0.40707 0.20251
0.92198 -0.52025
0.24343 -0.030766
0.4759 0.3765
0.30328 -0.40783
-0.67804 0.42633
-0.15815 -0.41969
-0.011569 0.013525
0.48607 -0.44221
0.4505 0.048573
0.90201 0.51295
-0.73006 0.2396
-0.02273 0.26479
0.71279 0.22412
0.51771 -0.30235
-0.79565 0.011205
0.94456 0.2195
0.52305 -0.2782
0.15573 -0.31635
0.058498 0.044472
0.2755 0.15672
-0.099934 0.096082
0.89627 -0.15713
-0.57606 0.038785
0.18563 -0.55384
-0.25246 0.26147
-0.55085 0.34112
-0.65368 -0.65084
-0.069282 0.26649
-0.19427 -0.13301
-0.0053658 0.10318
0.75189 -0.0097146
0.29994 -0.62383
-0.36247 0.14054
-0.86672 0.096082
-0.14446 0.37011
-0.65506 0.32859
0.59959 -0.14275
-0.21835 0.08627
-1.0734 0.14215
0.72812 -0.34427
-0.53003 -0.23918
-0.48466 0.11915
0.84836 -0.11098
-0.55981 0.49235
-0.27308 -0.084133
-0.77075 0.6654
-0.20996 0.056076
-0.67876 0.26329
-0.024413 -0.93209
0.29227 -0.029788
-0.30194 -0.79049
0.18835 -0.32491
0.8482 -0.37687
-0.14808 0.46633
0.20752 -0.18313
-0.50154 0.24194
-0.82734 -0.16665
-0.013823 0.47947
-0.69581 0.18649
-0.38016 -0.074568
0.22051 0.69779
-0.32634 -0.29901
-0.61165 0.61237
0.48079 -0.24426
0.077456 -0.58573
0.3781 0.10645
-0.34475 0.20907
-0.38412 0.65095
0.47772 -0.14349
0.74638 -0.19304
-0.76652 0.027686
-0.34617 0.17783
-0.36455 0.16351
0.7151 0.10787
-0.78443 0.22102
-0.59594 0.56985
-0.029609 -0.32532
-0.23071 0.28245
0.59047 -0.08027
0.18081 0.51001
-0.49657 -0.010865
0.13943 -0.22149
0.39958 -0.032226
0.27606 -0.036315
0.19201 -0.17143
-0.42408 0.25546
-0.0073519 -0.48416
-0.31813 0.16852
0.56878 -0.29754
0.40085 0.32786
-0.26531 0.38101
0.95617 0.16102
0.26706 -0.80251
-0.70435 0.3597
-0.6093 -0.17016
0.15729 -0.96507
0.6743 -0.27201
-0.072353 -0.71507
0.089803 -0.45464
-0.154 -0.096698
0.64061 -0.16791
-0.10157 -0.59184
-0.17221 0.049157
-0.042719 0.15673
-0.28572 -0.17975
-0.17408 0.68446
0.77747 -0.26932
-0.98658 0.35293
-0.45541 0.14455
-0.12961 -0.55349
1.0205 -0.21069
-0.1182 0.11079
0.85457 -0.33154
-0.68081 0.043878
0.51825 -0.28068
-0.15554 0.1131
-0.34606 -0.2452
-0.47093 0.15137
-0.96441 0.46948
-0.29493 0.068722
-0.52061 0.30643
-0.10511 0.08005
-0.36735 0.15739
-0.52836 0.31283
-0.1259 0.08202
-0.027107 0.20345
0.046604 0.26239
-0.14172 0.2741
-0.67866 0.29152
-0.46122 -0.14325
0.14297 -0.19742
0.50693 0.16939
0.51771 -0.52814
-0.59727 0.54084
-0.12297 0.59841
-0.67739 0.71561
-0.20669 -0.37596
-0.6156 -0.10705
0.29384 -0.077701
-0.22469 0.30706
0.34062 -0.22176
0.31271 -0.22559
-0.074775 0.067845
-0.83041 0.41451
0.28638 -0.096501
-0.47421 0.68932
0.15222 -0.048168
-0.57881 -0.21033
0.37336 -0.28595
0.050228 0.0016552
-0.033484 0.12291
0.41278 0.13084
-0.55538 0.36202
0.62959 0.40564
0.23941 0.69267
0.2234 -0.26571
-0.40532 0.20198
-0.37439 0.53994
-0.26005 0.16241
0.0063073 0.30109
0.015297 -0.84163
0.083494 0.041263
0.88305 0.042172
-0.73369 0.4843
-0.33632 0.15084
-0.90118 0.18233
0.40246 -0.19002
0.73274 -0.39139
-0.86179 0.14616
-0.26375 0.0051433
-0.6334 0.59012
0.50373 -0.21806
-0.41905 -0.2446
-0.043946 0.20705
-0.77382 -0.35453
-0.40703 -0.24765
-0.65151 0.54796
-0.20004 0.64424
0.088394 -0.19212
-0.28845 0.16937
0.08973 0.13103
0.4286 -0.21155
-0.68441 0.12464
-0.67097 0.41796
0.62628 0.22067
0.54991 0.22409
-0.79093 0.32266
0.75636 -0.034939
-0.39208 -0.091314
0.64247 -0.081035
-0.52319 0.46429
-0.028465 -0.04042
0.93272 0.14287
-0.74666 -0.379
0.59602 -0.22884
0.6882 -0.35015
0.45946 -0.074763
0.37926 0.30372
-0.33114 0.16723
0.35556 0.14158
-0.85411 0.26459
-0.20896 -0.24599
0.039082 0.63543
-0.15687 0.26537
0.89519 -0.41717
0.57612 0.30594
0.13919 -0.035851
-0.87201 -0.0025648
0.32822 0.34334
0.56956 -0.19215
0.075746 0.26672
-0.050462 0.10367
-0.57095 0.20198
-0.55856 0.58689
-0.22261 0.37379
-0.94463 0.49755
-0.49744 0.41468
-0.37493 -0.04864
-0.39829 0.42857
-0.17956 0.14411
0.049656 -0.015417
-0.24822 -0.069308
0.57559 -0.41214
-0.25134 -0.012169
-0.58151 0.19116
-0.56359 0.22631
0.75923 0.41345
0.22141 -0.32188
-0.42646 0.1577
0.23868 -0.21215
-0.015573 -0.5632
-0.14658 -0.43114
-0.67637 0.28362
-0.36598 0.0024749
-0.91614 0.45563
-0.001634 0.14398
0.025177 0.034897
0.44146 -0.26871
0.55652 -0.2536
-0.91266 0.32548
-0.39183 0.61889
-0.36157 -0.45979
0.63146 -0.60857
0.19225 0.053203
0.72276 -0.30664
1.0012 -0.47383
0.75399 -0.31198
0.28641 -0.31199
-0.89049 0.365
-0.44134 0.11899
0.66727 -0.1641
-0.19786 0.14408
-0.022736 -0.63076
0.87285 -0.20816
-0.40598 -0.30391
0.74731 0.081277
0.024453 -0.36526
-0.90428 0.14273
-0.40093 0.060597
0.62553 -0.74248
0.8028 0.043358
-0.80676 0.24702
0.28538 0.66299
-0.6196 -0.070581
0.4968 -0.54821
-0.037099 0.1072
-0.19306 -0.079884
-0.69402 0.53672
0.084891 -0.27832
0.28722 0.23011
-0.053063 -0.065766
-0.030989 0.17467
-0.25155 -0.75672
0.81391 0.0475
0.50915 -0.030814
0.22466 -0.23202
-0.14519 0.29232
0.74943 -0.53197
-0.82701 0.30597
-0.28938 0.21543
-0.45335 -0.31347
0.44134 -0.25694
-0.77348 0.37726
0.6466 0.043494
-0.10678 -0.099116
0.26478 -0.031396
-0.62165 -0.43367
-0.35945 0.58021
-0.5956 0.53139
0.24002 -0.41205
-0.36159 0.12961
-0.68222 -0.039114
-0.46722 -0.11237
0.6334 -0.77388
-0.45981 0.092908
-0.76157 0.67443
0.32794 0.56
0.77142 -0.42351
0.48739 0.48781
-0.96349 0.37532
-0.47442 0.264
-0.25234 0.029864
-0.61537 -0.074028
-0.93194 0.46905
0.6548 -0.18683
-0.26081 0.73342
-0.50573 -0.89802
0.0087242 -0.15499
-0.48955 0.053234
-0.26723 0.17485
-0.46619 0.39037
-0.12112 0.193
0.4468 -0.10213
-0.53095 0.24339
0.57034 -0.34389
-0.94704 0.37233
0.16955 -0.033535
0.061106 0.16208
0.25788 -0.63511
-0.014436 -0.7861
0.13179 -0.11061
0.8207 -0.49311
0.49341 -0.42879
-0.47787 0.42941
-0.51754 0.22888
0.44318 -0.22559
0.46635 -0.3393
0.15863 0.1757
0.052885 -0.26722
0.15255 0.38092
-0.66426 0.36174
0.77366 0.25041
-0.80036 0.048866
0.94566 0.41235
0.75255 -0.3093
-1.0512 -0.25174
0.77679 -0.50829
-0.48049 -0.3393
0.14905 -0.64244
-0.44227 0.2471
-0.27753 0.52992
-0.99761 -0.030689
0.76614 -0.28504
-0.6416 0.62031
0.94237 -0.16444
-0.13023 -0.36968
0.25383 1.0329
0.67984 0.33019
0.73069 -0.26062
-0.64967 0.29376
0.50894 -0.080583
0.00099884 -0.18752
-0.52516 0.46395
-0.1613 -0.1877
-0.11592 -0.018618
0.20987 0.22196
0.64317 -0.37939
-0.73683 0.27931
0.72163 -0.042841
0.19351 -0.14758
0.12482 -0.10964
0.54084 -0.3137
0.73498 -0.53434
0.45938 -0.46761
-0.51154 0.34652
0.54227 -0.3113
-0.0031929 0.1675
-0.076633 -0.10584
-0.7619 0.30084
0.34788 -0.73996
-0.42864 -0.14068
0.36181 -0.7369
-0.61592 0.33948
0.87341 -0.42995
0.47029 -0.32522
-0.23174 -0.40359
-0.18709 0.1034
0.51923 -0.53119
-0.78729 0.34609
0.17708 -0.5657
-0.073645 0.32067
0.42015 -0.067059
0.66502 -0.86309
0.50525 -0.13428
-0.34296 0.49953
0.23723 -0.070842
-0.41521 -0.17291
0.29459 -0.26982
0.25124 -0.19357
0.20679 0.71387
0.8659 -0.59047
0.67951 -0.34678
1.0575 -0.31839
-0.81705 0.14847
0.70122 0.067413
-0.19208 0.093155
-0.55639 0.37875
-0.82542 0.4991
0.7239 -0.20223
0.26123 0.29248
0.25008 -0.078201
-0.18683 -0.17069
0.29397 -0.31497
-0.46858 -0.16262
0.3235 -0.10278
0.4172 0.44731
-0.74703 0.64764
0.055816 0.42522
-0.79009 0.25791
0.20101 0.041529
-0.31955 -0.43722
-0.19291 0.50151
0.23916 0.33015
-0.34424 0.27116
0.41715 -0.35408
-0.60756 -0.87381
0.95153 -0.38876
0.87124 -0.38556
-0.05203 -0.19473
-0.46006 -0.31857
-0.07677 -0.23692
-0.60666 0.24409
-0.98936 0.36737
0.78591 -0.31903
-0.5741 0.33474
-0.38272 0.70961
-0.39292 0.16605
-0.20375 0.39266
-0.5538 0.27672
-0.75334 -0.2664
-0.9145 0.53466
0.61916 0.29564
0.33898 0.41002
0.11535 -0.86646
-0.69764 -0.10064
0.46468 0.47443
0.43385 -0.37423
-0.19356 -0.58583
0.42163 -0.37428
0.2708 0.33365
0.72171 -0.35046
0.42729 -0.31044
-0.21955 -0.068723
-0.016922 0.01786
0.13493 0.5948
0.12733 -0.511
0.75544 0.66097
-0.86884 0.07511
0.39198 -0.089817
-0.75876 -0.26022
-0.52712 0.79944
-0.26041 0.13374
-0.29528 0.56806
0.9472 -0.19727
0.35312 0.82092
0.85071 -0.5371
0.22634 -0.26775
-0.45311 -0.39581
-0.52679 0.51908
0.19682 -0.2716
0.40929 -0.44409
0.40369 -0.52541
-0.22858 0.1138
-0.63541 0.16423
0.18748 0.16062
-0.036333 0.050923
0.094237 -0.16794
0.30415 -0.12511
-0.25539 0.40395
0.86823 -0.3788
-0.059233 0.053183
0.67994 -0.47761
0.85478 0.44886
-0.93524 0.38362
0.088635 0.30986
0.26663 -0.11637
0.52425 -0.15885
0.77388 -0.66602
-0.36144 0.73735
-0.62377 0.34454
0.99094 -0.49507
-0.53104 0.28411
-0.67171 0.4907
-0.85272 0.37809
0.37557 0.10031
-0.28127 0.60891
0.85127 -0.56003
-0.12015 0.6262
0.62229 -0.55013
0.52058 -0.34924
-0.57035 0.39069
0.9027 -0.51451
-0.27254 0.13333
0.17369 -0.16046
-0.095234 -0.45392
0.81037 -0.51643
-0.81489 -0.044546
0.75842 -0.73057
0.21859 -0.48766
0.24271 0.52832
0.63841 -0.60211
0.067561 0.68172
-0.50593 0.11789
0.096629 0.32528
0.57568 -0.70072
0.055983 -0.43225
-0.68162 0.20284
-0.11683 -0.027844
0.14487 -0.019768
0.64799 -0.093326
0.87264 -0.39557
-0.51092 0.86409
-0.28232 0.14122
0.55565 -0.33677
0.95525 0.34948
0.37339 -0.11334
0.19813 -0.15333
-0.57008 -0.44986
-0.1841 -0.23911
0.34124 0.76027
0.62294 -0.36098
-0.21014 -0.5697
-0.065985 0.14487
0.34851 0.42082
-0.48593 0.27284
-0.20403 0.13477
-0.17671 0.23945
-0.41272 -0.12974
-0.2536 0.34447
-0.33477 -0.59644
-0.56406 0.026571
0.54599 -0.0092718
0.18266 -0.057974
-0.037674 -0.29513
-0.012565 -0.36238
-0.13501 0.03122
0.028304 0.635
-0.1038 0.28428
-0.017607 -0.13589
-0.21345 -0.32954
0.23266 -0.17987
0.80197 -0.29207
0.15596 -0.44873
0.24435 -0.32404
0.26003 -0.58818
0.19158 -0.14691
0.82471 -0.21014
0.25436 -0.10308
-0.010787 -0.008263
-0.58424 -0.16598
-0.90986 0.18182
-0.86755 -0.2185
0.38016 -0.43504
0.17269 -0.1285
-0.85104 0.19025
0.28024 -0.33597
0.53432 0.60935
-0.91339 0.41517
0.48824 -0.80455
-0.70081 -0.3541
-0.64305 0.6041
0.1789 0.38824
-0.062962 0.70504
0.71767 -0.15141
0.84743 -0.13413
0.37155 -0.20443
-0.45635 -0.43921
-0.025229 -0.31878
0.8405 -0.35184
0.13393 -0.031748
-0.69492 0.27517
1.0203 -0.38787
0.58613 -0.46171
-0.026314 0.044485
-0.13382 -0.47853
-0.17732 0.10583
0.39477 0.15173
-0.62354 0.56326
-0.34025 0.80679
-0.75167 0.083097
-0.37649 -0.13751
-0.77344 0.35787
0.05016 -0.37535
0.67952 -0.27375
-0.22364 0.22183
0.615 0.58347
0.85158 -0.29534
0.38086 -0.085908
-0.78098 0.14989
0.061679 -0.23174
0.55989 -0.28596
0.93578 -0.24479
-0.1928 0.076626
0.029916 0.14139
-0.36115 0.28243
0.90728 -0.57751
-0.70607 0.68682
-0.59723 -0.23419
-0.55149 -0.50404
0.18929 -0.86549
-0.43853 0.37322
-0.23511 0.11131
0.39246 -0.67295
-0.28222 0.27053
0.35074 -0.54655
0.14965 -0.41574
0.34405 -0.31849
-0.75538 0.57084
-0.33498 -0.47866
-0.15926 0.011548
-0.54018 0.64479
0.78509 0.30575
-0.68896 -0.096675
0.44582 0.24693
-0.41554 0.17162
0.91878 -0.34838
-0.24598 -0.45308
-0.062268 -0.88912
0.51671 -0.32243
-0.21361 -0.17266
0.2522 -0.14472
-0.30035 -0.15893
0.15334 -0.074097
-0.65761 0.30786
-0.21502 -0.5456
-0.95173 0.4716
-0.085944 0.21261
-0.79483 0.50644
0.57151 -0.42546
-0.7569 0.44771
0.66276 -0.20232
-0.33389 -0.068027
0.54618 -0.085773
-0.11375 -0.78003
0.056404 -0.016816
-0.27824 -0.090583
0.5704 -0.2611
0.54765 -0.17323
-0.62302 -0.8089
-0.90476 0.32175
0.12613 -0.10095
-0.9222 0.13755
0.90502 -0.46337
0.55038 -0.019216
0.41068 -0.57501
0.21784 0.52046
-0.87061 0.217
-0.27243 0.29626
-0.83967 -0.17178
-0.32998 0.24573
0.6722 -0.46842
0.4783 -0.21661
0.9778 -0.31976
-0.11091 0.2931
-0.27249 0.33417
-0.079521 0.67791
0.17747 -0.76481
-0.41603 0.31222
-0.075407 -0.31271
-0.92463 0.50873
-0.013179 0.47365
0.2945 -0.21346
0.10885 -0.016344
0.69712 -0.083424
-0.80186 -0.049454
0.23136 0.037034
-0.48026 0.26756
0.29735 0.059053
-0.63034 0.27488
-0.3978 0.46585
-0.18616 0.71414
-0.2352 0.85117
-0.34313 -0.24751
-0.37126 -0.17523
-0.39534 0.26897
-0.46819 0.49708
-0.038261 0.041489
-0.57603 -0.21427
-0.28056 0.52703
0.52998 -0.3199
-0.63924 0.48004
0.081679 0.2027
0.14116 0.084718
0.53716 -0.1348
0.38966 0.0094435
0.74747 -0.035354
0.37024 -0.18875
-0.30194 0.24872
-0.31716 0.33969
0.19163 -0.63563
0.082921 -0.056256
0.02367 -0.21065
0.19871 -0.12592
0.11805 -0.33813
-0.71052 0.42908
0.27931 -0.43664
-0.81069 0.54318
-0.84569 0.30481
-0.68254 0.34848
0.10392 -0.00083727
-0.056172 -0.47481
0.58283 -0.21457
0.50693 -0.23271
-0.57191 0.39663
-0.31432 0.23142
0.12172 -0.86686
0.14374 0.62844
0.18062 -0.1374
0.58694 0.29589
-0.89185 -0.11576
0.62467 -0.63255
-0.52359 0.69425
0.28401 0.57595
-0.84554 -0.38004
0.41875 -0.20088
0.38659 0.26346
0.82532 -0.50197
-0.87377 0.49011
0.11909 0.030996
0.46146 0.15165
-0.17957 -0.35995
-1.0295 0.33173
-0.43301 -0.16379
-0.15038 0.38658
0.81148 0.039586
-0.68443 0.22789
-0.039047 -0.095121
0.099423 -0.43831
0.79984 -0.49801
0.80179 -0.33614
-0.3394 0.2277
0.73934 0.11094
-0.39303 -0.35392
-0.17364 -0.20519
0.20844 -0.32496
0.58744 -0.29984
-0.36393 0.3822
0.36494 -0.21482
-0.77752 0.13536
-0.97801 0.51498
0.17567 -0.17851
-0.70397 -0.11603
-0.36332 -0.033733
0.74964 -0.16171
-0.26919 0.18939
-0.12926 0.12304
0.094114 -0.18678
0.17268 -0.035724
-0.74066 0.3072
-0.09353 0.41314
0.47183 -0.57437
0.93307 0.40984
-0.85331 -0.20386
-0.45048 -0.78964
0.8012 -0.35873
-0.7602 0.12403
0.0026637 -0.18387
-0.71652 0.29401
0.29369 -0.38346
1.0018 -0.4954
-0.6292 0.37355
-0.59379 -0.64814
0.62821 -0.2922
-0.72902 0.25801
0.069593 -0.13885
-0.47341 0.53259
-0.38485 0.091113
-0.79056 -0.017243
-0.42071 -0.34818
-0.49645 0.85882
0.33317 -0.228
0.4897 -0.066291
-0.30532 0.21822
0.15176 -0.10006
0.79147 -0.40014
-0.24255 -0.056374
-0.74189 0.1908
0.57877 -0.34987
-0.14416 -0.10059
-0.58256 -0.25192
0.035325 0.0055253
-0.0065585 0.084218
0.084053 -0.07207
-0.59336 0.59695
-0.74725 0.30942
-0.24589 -0.88515
0.6284 -0.26292
0.29802 -0.061133
0.31481 0.051789
0.14607 -0.99925
0.10382 0.076892
-0.21888 0.29586
0.40943 -0.45001
-0.01266 0.026423
-0.83078 -0.33421
0.79821 -0.39037
0.59157 -0.082071
-0.41692 -0.41665
-0.45107 0.026092
0.1715 0.48787
0.89292 -0.3928
-0.53372 0.14544
-0.016512 -0.21892
0.27288 -0.085748
-0.60558 0.23067
0.36874 0.17771
-0.22132 0.59715
0.3702 -0.11918
-0.47956 0.72625
-0.6112 -0.66592
0.42057 -0.51273
0.36474 -0.43556
0.68155 -0.41258
0.65901 0.3503
-0.18336 -0.095105
0.27314 -0.88246
-0.58386 0.10906
-0.35403 0.086651
-0.23395 0.037472
0.60082 0.50475
-0.38938 0.12215
-0.44259 0.17565
-0.37454 0.18243
-0.11416 0.4783
-0.12142 -0.7041
-0.64796 -0.31729
0.036121 -0.1803
-0.37359 0.12363
-0.059896 -0.58932
-0.14722 0.087613
0.35416 -0.081277
0.55938 -0.02695
-0.47268 0.010008
0.68588 -0.54497
-0.56556 0.17827
-0.78447 0.19784
-0.46878 -0.4688
-0.32402 -0.01153
-0.22102 0.061228
0.22363 0.22423
0.44227 -0.55406
0.52182 -0.19858
-0.44975 0.68234
-0.98552 0.45636
-0.70958 -0.20024
0.24787 0.27724
-0.16985 -0.55671
0.0068174 0.24001
0.32469 0.019081
-0.21629 -0.15693
-0.16457 -0.42059
0.62329 -0.48341
0.74558 -0.52986
-0.51768 -0.32647
0.31773 0.74126
-0.10836 0.61918
0.046707 -0.11608
-0.15242 -0.62592
-0.67135 0.29441
0.092798 0.21712
-0.86606 -0.23174
-0.76607 -0.092747
-0.27729 0.046332
-0.60203 -0.4759
0.86969 -0.064525
-0.042054 0.20277
-0.27311 0.74636
0.63639 -0.36641
-0.46299 0.065735
-0.13679 -0.57026
-0.26364 0.18782
-0.62106 0.59073
-0.45228 0.31815
0.40142 0.049923
-0.37736 0.27427
0.36134 -0.26612
-0.086115 -0.031556
0.21492 -0.10723
0.12759 0.64186
-0.59319 0.2409
0.44253 -0.30452
0.12688 -0.72177
-0.99408 0.13394
-0.45072 0.17344
0.056494 0.010326
-0.37189 -0.18391
-0.73497 0.20432
-0.15162 -0.26312
-0.52346 0.60722
0.99402 -0.47746
0.7691 -0.12837
0.15716 0.50425
-0.54898 0.28053
0.6513 -0.18803
0.38169 -0.20373
-0.18144 0.1578
0.036677 -0.10844
0.51822 0.06494
-0.85511 0.56508
-0.42031 -0.25138
-0.64847 -0.37186
-0.25575 0.44772
-0.49158 0.66275
0.4767 -0.41759
0.95346 -0.29427
0.1279 -0.53715
-0.41239 0.52482
0.87907 -0.41102
-0.86571 0.39058
0.064602 -0.50285
-0.62354 0.62868
0.12203 -0.03311
-0.045585 0.38789
0.78298 -0.49444
0.41681 -0.50142
0.091147 0.46387
-0.96571 0.49653
-0.72233 0.79158
-0.89167 0.44387
-0.0030289 0.004639
0.16018 0.13686
0.69188 -0.70708
0.32439 -0.19296
0.26507 0.27251
-0.39129 0.066965
-0.53081 -0.39099
-0.93257 0.47138
0.93497 -0.47305
-0.23986 0.96403
0.74111 -0.26211
0.25061 -0.3759
-0.46342 0.019999
-0.14744 0.14886
0.22209 -0.34341
0.33206 -0.4837
-0.64503 -0.051607
0.5141 0.0038696
-0.59752 0.16907
-0.17417 -0.54668
0.16872 -0.52288
0.52919 -0.29088
-0.53766 -0.052433
-0.3578 0.46716
0.47082 -0.26813
0.3272 -0.1574
-0.22538 -0.46291
0.23069 -0.018923
0.23853 -0.00079966
-0.16508 0.09048
-0.5721 0.75081
-0.72225 0.20073
0.4376 -0.83924
0.38655 -0.12034
0.71002 -0.070106
-0.58322 0.45664
0.66324 -0.76893
-0.86436 -0.071028
-0.10122 0.36857
-0.1277 -0.44243
0.57958 -0.57002
0.45552 -0.30746
-0.0046634 -0.26034
-0.22758 -0.40212
0.020529 0.073338
0.7533 -0.54731
-0.3301 0.34643
-0.48055 -0.044403
0.41276 -0.38955
0.14552 -0.66109
0.44889 0.27179
-0.28765 0.50421
0.47309 -0.39126
0.51573 -0.40619
0.034703 -0.16928
0.14181 -0.86382
1.0114 -0.42913
-0.065145 0.089245
0.89185 -0.28011
-0.18646 0.12306
-0.79734 0.30257
0.18764 0.10767
-0.68677 0.42801
-0.58966 -0.37635
0.00012264 -0.015259
0.19492 -0.11676
-0.71919 0.2613
-0.83255 0.10463
0.19702 0.05409
0.74851 -0.45639
0.084601 -0.036179
-0.52743 -0.33618
-0.18579 0.39759
-0.051434 -0.10174
-0.43304 0.41728
0.63766 0.57202
0.9449 -0.43567
-0.44894 0.21251
-0.70835 -0.47047
0.42986 0.095587
0.39116 0.1566
-0.5789 0.38716
0.9718 -0.42708
-0.28419 0.4879
0.63242 0.46769
-0.68763 -0.37933
-0.36985 -0.55594
-0.34901 0.33533
0.93541 0.24218
0.53002 -0.16412
0.42112 -0.21763
-0.28252 -0.59743
-0.47 -0.005461
-0.55982 0.31253
-0.54717 0.52521
0.4967 -0.28135
-0.73226 0.61411
-0.70332 0.18775
-0.33368 0.20093
-0.40203 0.045388
0.34248 -0.29507
-0.42159 0.79833
0.22854 -0.93797
0.090798 0.68867
0.80567 0.32672
-0.59119 0.67105
-0.80251 0.3987
-0.027418 0.74006
-0.059577 0.30546
0.47785 -0.099848
-0.66802 -0.29507
0.62626 0.39514
0.65357 0.13487
0.14581 -0.14712
-0.22382 0.97397
0.65379 0.040987
-0.43323 0.74844
-0.75429 0.57382
-0.20152 0.10175
0.73125 -0.68641
-0.9047 0.41031
0.48508 -0.21802
0.03666 0.78026
0.05484 0.041424
0.18435 -0.20571
-0.054014 -0.096536
0.64336 -0.48986
-0.37546 -0.2142
-0.90956 0.50297
-0.60809 0.71136
0.45599 -0.051899
0.05369 0.40318
0.086604 -0.63368
-0.35804 0.25321
-0.12949 -0.13689
-0.38101 0.39995
0.46286 0.063835
-0.64437 0.40569
0.047014 0.5308
-0.093424 -0.26623
-0.93963 0.49957
0.3859 0.16078
0.038307 0.042742
0.39928 0.48848
-0.19402 0.12891
-0.25857 -0.16736
-0.70876 0.38801
0.32105 0.093718
0.30236 -0.15202
0.55431 -0.52565
-0.14885 -0.10475
-0.42769 0.25996
0.16666 0.0058957
-0.11124 0.10767
0.75045 -0.50702
0.28226 -0.40954
-0.77348 0.57924
-0.58546 0.30133
0.61559 -0.32991
-0.39663 0.18781
-0.11553 0.061264
-0.42984 0.21584
0.13093 0.76552
0.045188 -0.021167
0.31708 -0.3992
-0.16782 0.088285
-0.8946 0.23274
-0.33012 0.45122
0.81754 -0.30007
0.41222 -0.3129
0.50999 -0.39455
-0.63142 0.30306
0.28194 -0.12835
-0.536 0.67269
0.72001 -0.2738
0.41046 -0.45297
0.30587 0.30092
-0.067618 0.12643
0.26603 -0.20762
0.891 -0.36938
0.8132 -0.13171
0.12945 -0.17819
-0.40712 0.38748
-0.27492 0.5683
0.24476 -0.28439
-0.26537 0.034802
-0.94015 0.47178
-0.8888 0.30626
0.59223 0.36214
-0.67812 0.6208
0.35174 -0.83535
-0.35958 0.024975
-0.32503 -0.61563
-0.38766 0.12216
-0.26421 0.099459
-0.42713 0.73082
-0.67414 -0.15237
-0.73388 0.30055
-0.80466 0.28855
0.13477 -0.53893
-0.072911 0.22676
-0.38648 0.23322
-0.11235 -0.69313
-0.29687 0.14406
0.62516 -0.046565
0.87557 -0.090046
0.38493 -0.39937
0.36095 -0.21309
-0.13311 -0.36361
0.61589 -0.27279
0.34892 -0.25481
0.0002911 -0.30929
0.17022 -0.20201
0.017176 -0.52465
-0.92497 0.54433
-0.30231 0.57219
-0.43736 -0.38538
0.68822 0.59304
-0.034229 -0.43626
0.66834 0.28847
0.32135 0.23191
-0.33018 -0.76744
-0.24156 -0.027031
0.52717 -0.37192
-0.083555 -0.40819
0.88004 -0.38915
-0.059478 -0.80228
0.32523 0.71875
0.46926 -0.11471
0.047017 0.045317
-0.85308 0.58946
-0.31823 -0.46927
-0.030077 -0.66085
-0.08025 0.028017
0.22312 0.69756
-0.82334 0.53484
-0.11835 0.22328
0.24036 -0.29382
0.28034 -0.012958
-0.26914 -0.074746
0.23254 -0.53742
-0.30888 0.15287
-0.13573 0.077886
0.54089 -0.5447
0.51272 -0.35751
-0.59476 0.13926
-0.75724 0.51393
-0.19807 -0.032648
0.04147 -0.32418
0.80278 -0.22546
-0.53916 -0.11911
0.053026 0.28188
0.34982 -0.13091
0.10706 0.13015
0.55489 0.41498
0.15661 -0.52452
0.52195 0.1731
0.021757 -0.062761
0.323 0.0032317
-0.90442 0.45464
0.172 0.31914
0.43726 -0.60732
0.11036 -0.66159
-0.52275 0.21329
0.61523 0.20129
-0.12867 -0.28582
0.53357 0.39185
-0.2364 0.6096
-0.5444 0.38339
0.24459 -0.67709
0.22536 -0.038248
0.99762 -0.39706
-0.86296 0.61689
-0.96302 0.51882
0.15202 0.075535
-0.66305 0.082946
-0.45672 0.57669
0.12425 -0.065272
0.68456 -0.44486
-0.44343 -0.52691
0.30052 -0.12608
0.68256 -0.52768
0.55737 -0.70109
0.46367 -0.27374
-0.1478 0.10632
0.57682 0.048074
0.043848 0.22054
0.67247 0.82022
-0.52851 0.2613
-0.9011 0.48892
-0.87528 0.48334
-0.12119 -0.12636
0.47249 -0.045477
0.40249 0.63802
-0.22897 0.8622
-0.27719 -0.18785
0.41149 -0.17666
0.51298 -0.65388
0.37261 -0.60617
0.40998 0.10363
-0.68912 -0.13927
0.71879 -0.33667
-0.57052 0.75679
-0.93349 0.32247
0.14763 -0.022863
0.47648 -0.32568
1.0275 -0.38563
0.59194 -0.61944
0.71442 0.1557
-0.78101 0.1962
-0.24174 0.086135
-0.37469 -0.5912
0.052209 -0.30824
-0.24798 0.0020798
0.22687 -0.85001
-0.63935 -0.39614
-0.79518 -0.37698
0.47691 -0.50597
0.38857 0.93783
0.0033909 -0.080072
-0.44528 0.25713
0.77257 0.14213
-0.53206 0.34658
0.25946 0.52727
0.13279 -0.22401
-0.055379 -0.10485
-0.35076 -0.7708
0.88701 -0.44328
-0.63633 -0.081229
-0.05167 0.45746
-0.27515 0.14943
0.33385 -0.27246
-0.24095 0.21156
0.9741 -0.41042
0.67297 -0.36275
0.23226 0.65425
0.52495 -0.21095
-0.99478 0.49766
-0.36769 0.22488
-0.62113 0.17283
-0.95596 0.47421
0.17453 -0.91122
0.93331 -0.35348
0.77295 -0.36075
0.95589 -0.26014
-0.10137 0.10828
-0.91575 0.021894
-0.2615 -0.88876
0.74868 -0.38544
0.13302 -0.12201
-0.30403 0.24314
-0.022046 0.89701
-0.075589 0.75411
-0.1353 0.28927
0.64552 0.18631
-0.088778 0.38917
0.28555 0.019145
0.87608 -0.53214
0.26269 0.84136
-0.66872 0.49677
0.33378 -0.14138
0.10852 0.11376
-0.7585 0.3381
0.39776 -0.95797
0.21259 0.28791
0.070183 -0.45698
1.0404 -0.007231
0.15922 0.86617
0.52883 -0.1086
0.14445 -0.085751
-0.4824 0.40264
-0.21357 0.036209
-0.74512 0.66113
-0.78984 -0.014366
0.72831 -0.37153
0.20714 -0.069372
-0.51831 -0.11817
-0.21995 -0.080738
0.23649 -0.19796
-0.79401 0.34527
0.81905 -0.43747
-0.86253 0.30264
-0.088962 -0.20574
-0.87001 -0.25323
0.67052 -0.17263
-0.89144 0.44509
-0.67106 0.3631
-0.22832 0.41901
-0.021713 -0.13988
-0.1517 0.58575
0.50507 0.57758
0.67852 -0.30508
-0.12406 -0.74966
0.74811 -0.6998
-0.20586 0.45638
-0.35049 0.39423
-0.070877 0.69967
-0.065721 -0.30068
0.38868 -0.68351
-0.41014 0.86101
0.80698 -0.25384
0.020779 -0.76447
0.55188 -0.25642
0.56584 0.12055
-0.83686 0.41993
-0.41148 0.11262
0.39716 -0.46821
-0.10473 -0.088858
0.21077 -0.11097
0.59994 -0.33102
0.49456 0.032976
-0.066276 -0.013619
0.62222 -0.59323
-0.50131 0.53187
-0.7541 -0.15998
0.5828 -0.1874
-0.30604 0.2578
-0.07242 -0.65921
0.52505 -0.3746
0.089554 -0.11271
-0.59457 0.35285
0.86872 -0.3478
-0.4071 0.077377
0.031662 0.013803
-0.69848 0.067718
-0.28779 0.035105
-0.41112 -0.28846
-0.17476 -0.26662
-0.23765 0.14253
-0.98312 0.41507
-0.73681 -0.2709
-0.4052 0.21054
0.9439 -0.4828
0.34457 -0.2149
0.41111 -0.53718
0.7991 -0.25547
0.24096 0.26149
-0.66131 0.36276
-0.26387 -0.29637
-0.32995 0.0007715
-0.53075 0.41995
-0.38628 -0.054913
0.9136 0.29469
0.30592 -0.17437
0.81394 0.12431
-0.64515 0.53589
0.20185 -0.012211
-0.37968 0.10912
-0.2018 -0.11431
0.66368 -0.10824
-0.070854 0.044999
-0.12994 0.064693
0.55113 -0.018521
0.365 -0.14082
0.8208 0.35824
0.0034782 -0.33017
-0.64129 -0.026089
0.33166 -0.14645
-0.45178 0.075462
-0.92336 0.076508
-0.91227 0.56224
-0.33282 -0.54687
0.48855 -0.23367
0.48454 -0.29409
0.58232 -0.12795
0.82999 -0.24637
-0.40152 0.1711
0.36952 -0.16616
0.73074 -0.34722
0.24487 0.667
-0.23424 0.32292
-0.62635 0.49788
-0.1368 -0.3109
-0.21844 -0.27749
0.16775 0.53412
-0.59279 0.50896
0.16829 0.12903
-0.17273 0.47547
0.44411 0.13763
0.75438 -0.51842
-0.69444 -0.29731
-0.0079822 -0.031524
-0.4987 0.19302
0.7883 -0.4819
0.12777 -0.6404
-0.54026 -0.31828
-0.12528 0.4426
-0.37486 -0.56809
-0.06356 0.11344
-0.24566 0.47832
0.51827 -0.3006
0.00088465 0.00085424
-0.45795 -0.4237
0.3614 -0.151
0.53821 -0.36448
-0.57604 -0.043317
-0.12798 -0.00031098
-0.66346 0.71531
0.6846 -0.30488
0.061424 -0.75289
0.65699 0.22445
-0.49953 0.51676
-0.80939 -0.058927
-0.29807 -0.51416
0.3923 -0.76559
-0.21069 0.0057312
0.13576 0.54542
0.30481 -0.4654
0.47403 -0.50001
0.56281 -0.13813
0.39778 -0.63865
1.0591 -0.14458
-0.56526 -0.34213
0.43736 -0.15844
0.061224 -0.12999
0.0044169 0.023404
-0.6576 0.3033
-0.07769 0.22185
-0.097341 0.86754
-0.35443 0.11476
-0.23274 0.42148
0.47799 -0.19203
-0.88843 0.25997
0.80322 0.2704
0.44428 0.49823
0.0051198 0.15286
-0.24004 0.17318
-1.0749 0.088564
0.3907 -0.19504
0.25169 0.35149
-0.025954 0.33387
-0.39215 0.6547
-0.71823 0.025054
0.81884 -0.41264
-0.45238 0.21333
-0.64105 0.57391
0.096779 0.048067
-0.6535 0.44787
-0.46542 0.26551
0.5658 -0.53299
-0.50308 0.19411
-0.70003 0.58482
0.16928 0.030347
-0.64826 -0.0047853
0.67915 -0.54968
-0.57588 0.10435
-0.7971 0.34595
-0.54946 -0.28761
-0.030851 0.42261
0.63932 0.026174
-0.023573 0.12208
-0.61343 0.30862
0.43151 -0.10316
0.45467 -0.43278
0.82581 -0.38963
-0.21383 -0.17399
0.77817 -0.31137
0.76405 -0.4296
0.9308 -0.48421
0.56086 -0.12074
0.69462 -0.38294
-0.077612 -0.20904
0.557 -0.5677
-0.53003 0.68931
-0.70085 0.46528
-0.26737 0.14431
-0.50682 -0.1629
0.74221 -0.31028
-0.47484 0.17912
-0.43256 -0.84095
0.12958 0.064497
0.18549 -0.16154
-0.43883 0.41291
0.59137 -0.37215
-0.57549 0.29046
0.39173 -0.18865
0.062538 0.2438
0.50889 -0.23523
-0.91716 0.35328
-0.018411 -0.064903
-0.80569 -0.40528
-0.788 0.4102
-0.11591 0.49398
-0.059351 0.057859
0.48703 -0.62825
-0.13067 0.077189
0.48731 0.27795
-0.52664 0.51877
0.13964 0.72513
0.25893 -0.23966
-0.24999 0.19271
-0.47249 0.12495
0.75288 0.073808
0.40387 0.44571
0.23241 -0.053338
-0.41655 0.17411
-0.42037 0.82653
0.50473 0.53974
0.020652 0.078092
0.30698 -0.89874
0.52151 -0.36845
0.10775 -0.090644
-0.80942 0.094559
-0.47353 -0.45081
0.012469 -0.16578
-0.68061 0.49698
0.67174 0.26607
0.074478 0.018332
0.80453 -0.43555
0.12099 -0.15869
0.54567 0.0089512
-0.21049 0.053081
0.76883 -0.39157
0.2336 -0.092955
-0.59662 0.17026
0.36729 -0.21001
0.63926 0.33839
0.85548 -0.28663
-0.66689 0.59692
0.49435 -0.77715
-0.50093 0.32168
-0.814 -0.039337
-0.10466 0.030697
0.48557 -0.048543
0.27069 0.23191
0.01806 -0.59518
0.79859 -0.34182
-0.43583 0.13697
0.83111 -0.72406
-0.020988 -0.42342
-0.45038 0.27113
0.63549 -0.14791
-0.7044 0.24673
-0.40819 0.35425
-0.93364 0.53371
0.018315 0.073819
-0.019619 -0.2806
-0.43366 -0.19652
0.90133 -0.25513
-0.78259 -0.21433
-0.49438 0.64174
0.29977 0.55676
-0.88864 0.34317
-0.32642 -0.5192
0.65303 -0.23028
0.10154 0.30503
-0.30309 0.75754
-0.4759 0.26143
0.31364 -0.076359
-0.46761 0.71407
0.20028 0.26535
-1.0078 0.45642
-0.0088441 -0.30855
-0.36747 -0.33275
-0.79878 0.33351
0.80826 -0.10323
0.85019 -0.37997
-0.28415 0.26332
0.32054 -0.066018
0.26363 0.61291
0.64568 -0.29605
0.6211 -0.085465
-0.76186 0.4471
0.19728 -0.15628
0.35684 -0.15656
-0.95447 0.43529
0.093714 -0.33837
1.0062 -0.48189
0.9094 -0.42614
-0.55164 0.50694
-0.13461 0.44273
-1.0443 0.23863
-0.4811 0.18733
0.018455 0.011347
0.2456 -0.084487
-0.62314 -0.37632
0.81338 -0.48828
0.59605 0.22987
0.88955 -0.36866
-0.61116 0.15684
0.6461 -0.092568
0.48296 0.067089
0.37507 0.0061709
-0.79799 0.6747
0.33277 0.23577
0.80049 -0.56894
0.62528 -0.48106
0.19374 0.31297
0.17763 0.85761
0.33585 0.39738
-0.50181 0.81727
-0.12549 0.42345
0.66921 -0.21915
0.13795 -0.33265
0.54575 -0.23802
0.64506 -0.29357
0.44677 -0.22229
0.71072 -0.25759
0.20119 0.22055
-0.91389 0.53685
0.18455 0.24636
-0.54101 -0.53991
-0.85444 0.47864
-0.073513 0.47381
0.25791 0.3735
0.30211 -0.70867
0.29136 -0.14524
-0.51037 0.44437
-0.93524 -0.12316
0.022757 -0.097086
0.071488 -0.025627
-0.60559 0.45721
0.69393 -0.17391
-0.76525 0.35678
-0.67329 0.32718
0.964 0.15446
-0.55674 0.12505
0.83729 -0.54297
-0.44677 0.3038
-0.19293 -0.025494
0.61462 0.0059529
-0.66631 -0.18699
-0.76703 0.37708
0.49769 -0.56049
-0.0063709 -0.46993
-0.25667 -0.2948
-0.64958 0.4212
0.67366 -0.22673
-0.40327 -0.29552
0.24077 -0.11547
-0.59381 0.45981
-0.76535 -0.23327
0.14305 -0.16036
-0.60145 0.35279
0.070568 -0.059237
-0.67392 0.23307
0.60047 0.74642
-0.10076 0.53616
0.47739 -0.23116
0.47641 -0.0050425
0.60734 -0.51595
0.83423 -0.33433
0.44656 -0.32846
0.65686 0.093608
0.34917 -0.18987
-0.45807 -0.13351
-0.511 0.49483
0.56334 -0.1456
-0.13526 -0.15155
-0.92935 0.42856
0.28359 -0.12957
0.32094 -0.071596
0.41533 -0.54119
0.32717 -0.14853
-0.10533 0.37276
0.20577 0.30781
-0.040312 0.17221
-0.78724 0.59664
0.012708 -0.218
0.92094 -0.46176
0.28749 0.11626
-0.60432 0.38931
-0.25508 0.53258
1.0049 0.031282
-0.077622 -0.68873
-0.56857 0.41989
0.016306 0.37073
0.70749 -0.7559
-1.0223 -0.18498
-0.62435 0.53319
0.34132 0.25932
-0.37668 0.17599
-0.72446 0.40819
0.41921 -0.42192
-0.70611 0.37519
-0.45585 -0.37036
0.98084 -0.48928
-0.27902 0.43324
-0.096471 -0.08492
0.49123 -0.30085
0.93612 -0.49178
0.064049 0.33278
-0.93057 0.47279
-0.71702 0.16207
-0.29847 -0.18855
0.71682 -0.61707
-0.21077 0.33432
-0.40108 0.15683
-0.4406 -0.39699
-0.49362 0.16595
-0.38723 0.24927
0.42399 -0.064092
-0.076093 0.026118
-0.60993 0.5425
0.96712 -0.25006
0.0064384 -0.61935
0.26125 -0.49625
-0.029878 0.16153
-0.25714 0.15013
-0.20116 0.67656
0.4712 -0.17396
-0.6378 -0.66554
-0.93834 0.37645
0.54722 -0.3324
0.43994 0.18923
0.23181 -0.070478
-0.8963 0.25337
0.48195 -0.35312
-0.029367 0.24607
-0.20141 0.073574
0.5833 -0.60718
0.67549 -0.36854
0.40067 -0.10527
-0.63247 0.00080633
-0.19704 0.19924
0.43364 0.082213
-0.22362 -0.50058
0.14587 -0.059381
-0.4869 -0.41271
-0.99812 0.064243
0.49573 -0.28488
-0.15969 0.037424
0.013583 -0.38336
0.95781 -0.37605
0.29258 -0.55645
-0.11728 -0.54057
0.68017 -0.18366
-0.11055 0.05735
-0.055196 -0.38895
-0.3327 -0.49809
-0.44225 0.36376
0.40532 -0.32331
-0.47472 0.16912
0.70836 0.23025
-0.5544 0.48622
-0.51211 0.41975
-0.34981 0.34798
0.32559 -0.19719
-0.81268 0.41871
-0.24714 0.10508
-0.29322 -0.1305
-0.83695 0.50933
-0.7084 -0.28901
-0.0078793 -0.086208
-0.55585 0.35693
-0.16953 0.75288
0.19701 -0.24987
-0.83082 0.14651
0.11051 -0.76218
-0.26477 0.088316
-0.73709 0.19183
-0.58911 0.29136
0.27544 0.41901
-0.41748 0.20915
0.13974 -0.56914
0.34509 0.070829
-0.33256 -0.24186
0.45033 -0.38778
0.39536 -0.18982
-0.91166 -0.13793
-0.29902 -0.56896
-0.45376 -0.7318
-0.0044117 0.01634
0.65376 -0.32771
0.2219 -0.48832
-0.28154 -0.32837
0.40074 -0.23429
-0.147 0.15074
0.56117 -0.5441
-0.26559 0.060235
0.55717 -0.69432
0.12125 0.81086
0.31752 0.34438
0.5623 -0.26093
0.41313 -0.27761
-0.11393 -0.39466
-0.15471 -0.012397
0.46502 -0.33999
-0.027027 0.73713
0.12425 -0.036923
-0.048098 0.45063
0.30367 0.55682
-0.5095 0.0027081
0.048286 0.14933
0.34119 -0.25531
0.18506 0.052396
-0.32889 -0.16227
-0.76499 0.043897
-0.2015 -0.11636
0.30179 0.00046424
0.6182 -0.59806
0.38454 -0.078894
-0.55826 0.22123
-0.11037 0.29795
-0.66614 -0.2705
-0.32264 0.34927
0.55417 -0.30455
-0.54902 0.7847
-0.022526 0.40824
0.031647 0.17084
0.14665 -0.042115
-0.10798 0.046121
-0.04503 0.29705
-0.70128 0.34528
0.12427 0.51569
-0.8631 0.43115
-0.22692 -0.098368
-0.96992 0.040511
-0.15873 -0.012871
0.6173 -0.022316
-0.53675 0.62839
0.083244 -0.094038
-0.16001 -0.22998
-0.68192 0.21175
-1.0237 0.29808
-0.59086 0.37046
-0.28077 0.84
-0.01852 -0.31867
0.034592 -0.50516
-0.13003 0.044324
0.062907 -0.24622
0.93314 -0.48939
-0.70102 0.34782
0.031101 0.053933
-0.55195 0.24
0.64605 0.24454
0.59893 -0.58706
0.76836 -0.22876
0.68469 -0.35479
-0.9086 0.57359
-0.77664 0.43697
-0.22236 0.11474
0.84977 -0.39998
-0.012955 -0.030815
0.37802 0.28882
0.064782 -0.011972
0.52217 0.12891
0.15452 -0.23589
-0.71015 0.27873
0.84024 -0.41822
0.051269 -0.12106
0.18643 -0.07286
0.30389 0.144
-0.28347 0.33383
0.24393 0.25853
0.14114 -0.56677
0.90013 0.24578
0.4791 -0.4049
-0.26693 0.74009
0.4136 -0.27757
0.46632 -0.27199
-0.32028 -0.0087564
0.13983 0.18987
0.64004 -0.73937
-0.50932 0.1712
0.1271 -0.061656
0.33632 -0.50824
-0.48772 0.22583
0.21426 -0.14931
-0.51716 -0.18101
0.23367 -0.06921
0.83782 -0.3614
-0.74538 0.70476
-0.21631 0.59552
0.54537 -0.47404
0.14617 -0.10486
0.6471 -0.21429
0.82179 -0.11203
-0.54325 0.081507
0.014507 0.0049773
0.34434 0.044766
0.25028 0.25939
0.12705 0.49833
-0.36246 0.26404
-0.55666 0.3439
-0.2796 0.36943
0.40302 0.073091
0.11043 0.010429
-0.75763 -0.59384
-0.27855 0.10275
0.12823 -0.47962
-0.092953 0.02846
0.34328 -0.17325
-0.67703 0.32525
-0.31516 -0.50912
0.49563 0.61408
-0.20124 -0.11565
-1.0279 -0.055622
-0.54434 -0.22693
-0.16558 0.4266
0.090701 0.60528
0.36542 -0.045512
0.12928 -0.035698
0.28734 -0.2726
0.53273 -0.1145
-0.13218 0.2024
0.51187 -0.12143
0.8706 0.02921
0.61746 -0.52609
0.27248 -0.1851
0.19307 0.81432
0.41802 -0.037327
-1.0142 0.14498
0.37216 -0.48117
-1.06 0.28383
0.76444 0.14057
0.6762 -0.00086452
-0.47675 0.63581
0.66109 -0.47374
-0.65683 0.13398
-0.4803 -0.60817
0.60759 -0.60268
-0.77936 0.23873
0.77383 -0.43327
0.51499 0.020999
-0.59901 -0.047101
0.36484 -0.17647
0.19042 -0.5704
0.51256 -0.2402
0.094579 -0.099605
0.58888 -0.59378
-0.26457 -0.096686
-0.13893 0.30283
-0.12348 0.23613
-0.51495 0.55751
-0.41287 -0.31342
0.60572 -0.44999
-0.13187 0.35796
0.68023 -0.048152
0.43351 0.59205
0.14581 -0.83174
0.59578 -0.019944
-0.77154 -0.13869
0.43946 -0.141
-0.54011 0.70543
0.59848 -0.29359
0.27869 0.014788
0.14496 0.77201
-0.66111 -0.082215
-0.3022 0.47033
-0.50957 0.29699
0.62094 -0.30957
-0.87117 0.037565
-0.24746 0.084532
0.0038912 0.63608
-0.70751 0.23354
0.8285 -0.40825
-0.30799 0.13541
-0.7843 0.49674
-0.17873 0.37316
0.047158 0.26685
-0.23587 -0.37898
-0.42677 -0.1102
-0.83301 0.37399
-0.56889 0.54633
0.67425 0.24797
-0.29493 -0.85485
0.65455 0.051417
-0.47696 -0.0222
-0.46686 0.19393
-0.74694 0.34883
0.0035882 0.16222
0.62738 -0.55456
0.11284 0.28948
0.081897 -0.025886
0.46697 -0.64901
-0.00014705 0.023753
0.30685 -0.91527
-0.26963 0.14776
-0.0022015 -0.20438
0.3599 -0.098801
-0.52609 0.11949
-0.072222 0.04335
-0.94806 0.33932
0.39618 0.04112
-0.36541 -0.38703
0.12912 -0.24052
0.33697 0.59494
0.029827 0.28667
-0.13791 0.15515
0.21618 -0.11802
0.051692 -0.1922
-0.82029 0.39947
-0.028475 0.31657
-0.041542 0.14078
-0.22811 0.12255
0.030086 -0.049757
0.53771 -0.36688
-0.11488 0.02801
-0.089703 0.15135
0.096953 -0.71723
0.43464 -0.18996
-0.66517 -0.21414
-0.16195 0.24134
0.84033 -0.38214
-0.48318 0.90826
-0.77012 0.39617
0.22454 -0.33048
-0.076019 0.039525
0.63221 -0.3181
-0.54602 0.36865
-0.55523 0.17771
0.81902 -0.59829
-0.08138 0.45172
0.20686 -0.11034
-0.45836 0.18038
0.29121 -0.16215
0.21308 0.086697
0.32253 -0.072601
0.11818 -0.072948
-0.82595 -0.043694
-1.0085 0.36962
0.74096 -0.37714
0.75369 -0.75937
-0.72628 -0.0038944
0.44729 0.030003
-0.29995 0.64703
0.8354 -0.16625
-0.52696 0.1679
0.57109 -0.62163
0.64835 -0.42864
0.39228 0.11458
-0.20102 0.059802
-0.60271 0.002094
0.22078 0.027359
0.15821 0.25645
-0.31095 0.12616
-0.13346 1.0327
-0.36573 0.1782
-0.52982 0.26699
0.076025 0.46776
-0.1739 -0.052927
-0.34623 0.15802
0.045622 -0.15896
0.45953 0.57034
0.63607 0.64133
-0.19098 0.42273
-0.47401 0.39765
-0.96752 0.076674
0.62161 -0.19348
0.6071 0.18692
0.63557 -0.66244
-0.8218 0.14092
0.13779 0.72465
0.43556 -0.20707
-0.37036 0.54382
-0.57854 0.1063
-0.18192 -0.00046945
0.46066 -0.11946
-0.55893 0.70291
0.56108 -0.30914
-0.41508 0.24178
1.0186 -0.29739
0.14731 -0.36907
0.87829 -0.3921
-0.93679 0.48425
-0.62227 0.41131
0.33258 0.066948
-0.046125 0.79503
-0.31428 0.55239
0.15523 0.11465
0.19099 -0.66497
0.13599 0.26879
0.70988 -0.66375
-0.30443 0.074561
-0.021473 -0.28408
-0.034939 -0.037497
-0.023607 -0.67252
0.38028 -0.075188
0.732 -0.49808
0.21198 0.10322
-0.74276 0.33729
-0.82044 0.47996
-0.13005 0.3498
-1.0684 0.14157
0.82671 0.43373
0.50486 0.43932
0.22698 0.094054
-0.60312 0.15596
0.049042 -0.45384
-0.269 0.062638
0.12824 -0.19383
0.63677 -0.11702
0.84943 -0.36175
-0.15048 -0.32582
0.732 -0.26406
0.080881 -0.254
-0.66003 -0.54703
-0.63929 0.42212
0.24473 -0.14892
-0.27767 0.031603
-0.38634 -0.37449
-0.22431 -0.97967
0.87571 -0.36908
0.49382 -0.36339
0.12657 0.086334
-1.0418 0.22454
-0.3153 0.81614
-0.61314 0.30509
-0.67143 0.16197
0.27302 -0.15742
-0.38539 0.18836
-0.065551 -0.49074
0.90697 -0.439
0.43284 -0.47614
0.20924 -0.074261
0.31616 -0.53213
-1.0092 0.18184
-0.69733 0.080287
0.28183 0.26846
-0.36018 -0.023672
-0.23296 0.11558
-0.58723 0.097545
-0.53614 -0.019821
-0.60277 0.58544
0.70265 -0.44608
0.91604 -0.41847
-0.56183 0.10856
0.84727 -0.42294
0.47491 -0.44305
-0.84019 0.56259
-0.13369 0.020511
-0.56487 0.38519
0.27726 -0.52936
0.022261 0.28742
-0.30151 0.72535
0.24971 -0.25672
0.6888 -0.44863
0.46538 -0.35367
0.35371 0.75068
0.73556 -0.76899
0.1058 -0.34644
0.047765 -0.14852
-0.53273 0.53083
-0.4852 0.60593
-0.37544 0.37706
-0.44 -0.69505
0.50177 -0.59031
0.83086 -0.11493
-0.26362 0.24012
0.12148 -0.21652
-0.72484 -0.43161
0.81003 0.065562
0.55382 -0.1531
0.38541 0.41422
-0.83939 0.21473
-0.6303 0.35958
-0.73356 0.089555
0.70356 -0.39621
0.0108 0.11828
0.70179 0.24041
0.40748 -0.19006
0.51462 -0.099562
0.82209 -0.49535
-0.02439 -0.27216
-0.35111 0.92301
-0.59601 0.3648
0.24743 0.031911
0.40686 -0.77529
-0.047235 0.1957
-0.46957 0.39255
0.79953 -0.4365
0.71384 0.39517
-0.94229 0.49225
-0.28034 -0.015796
-0.37559 0.32467
0.05015 -0.13226
-0.52732 0.42163
-0.46807 -0.61756
-0.47583 0.43327
-0.32761 0.060234
0.90293 0.51105
-0.30203 0.67095
0.37298 -0.041148
-0.40898 0.23735
0.53811 -0.28124
-0.18119 0.50401
-0.49207 0.33864
-0.2689 -0.84614
0.095723 0.41771
0.83405 -0.30368
0.24097 -0.18791
-0.045886 -0.51396
0.16135 0.31258
0.39708 -0.19123
0.41922 -0.65844
-0.064616 0.085995
0.63929 -0.19059
-0.71702 -0.47344
-0.25093 0.21397
-0.48992 0.34892
0.40062 -0.067017
0.081141 -0.92162
-0.30176 -0.0031658
0.87335 0.060995
-0.26929 0.090918
-0.65986 0.10283
-0.14076 0.35805
0.87157 -0.50749
-0.31113 0.038216
-0.77477 0.57525
0.44117 -0.51463
-0.095416 0.73609
0.67173 -0.42041
0.26917 -0.14588
0.18333 -0.89499
-0.78529 0.63052
0.32786 -0.14815
-0.48312 -0.13378
0.76439 -0.43861
-0.87883 0.23688
0.26087 0.40036
-0.25027 0.069104
-0.25512 -0.6952
-0.5264 -0.052307
-0.21682 0.10614
0.44616 0.032703
0.85519 -0.40118
0.12948 0.80709
0.6751 0.21601
-0.41183 0.08675
-0.31066 -0.62039
-0.48524 -0.46067
-0.46721 0.22086
-0.38172 -0.047587
-0.85412 0.69953
0.27321 -0.84184
-0.8717 0.31787
-0.12117 0.49897
-0.090152 0.063829
-0.63967 0.019043
-0.90557 0.4181
0.18362 0.30264
-0.50385 0.73582
-0.86353 0.38356
0.75034 -0.21462
-0.32932 0.45549
-0.10546 -0.1061
0.50744 0.54688
0.48771 -0.25023
0.50143 -0.30773
-0.62844 0.56166
-0.36471 0.69921
0.34014 -0.26896
0.73823 0.66653
-0.49931 0.028906
-0.88688 0.63259
0.32904 -0.799
0.051603 0.10491
1.0733 0.071522
-0.82423 0.41693
-0.18292 0.19007
0.92537 -0.44605
0.1832 0.072177
-0.98994 0.044822
0.43702 -0.20416
0.28464 -0.54667
0.20503 -0.49933
0.1346 0.20222
0.30753 -0.26011
-0.74467 0.023235
-0.9253 0.4746
0.41855 -0.24619
0.33054 -0.21534
0.37411 -0.36747
0.033409 -0.3525
0.16119 -0.06535
0.48547 -0.31
0.25741 0.11611
0.45683 0.1098
0.021254 -0.058468
0.96432 -0.40273
0.72203 -0.54685
0.74677 -0.20762
0.53951 -0.12204
-0.48456 0.24694
-0.038677 0.20914
0.77294 -0.16133
0.47234 -0.52973
-0.23869 -0.48672
-0.46611 0.65378
0.74354 -0.36292
0.78156 -0.50366
0.040636 -0.12074
0.45292 0.17081
-0.93272 0.45636
0.15562 -0.24829
-0.52737 0.59255
0.26708 -0.1408
0.56113 -0.32846
-0.81436 0.21561
0.00086169 0.38583
-0.37684 -0.33583
-0.086124 -0.66615
0.40839 -0.36991
-0.32333 -0.084249
-0.13621 0.032423
-0.088313 -0.030409
0.076262 0.50045
-0.93677 0.42037
0.77439 -0.17645
0.60683 -0.36412
0.076176 -0.25831
0.62248 -0.35856
0.67706 -0.070845
-0.32573 -0.38621
0.96291 0.064694
-0.88362 -0.060775
-0.17601 0.60827
0.88109 -0.17461
-0.6421 0.21238
0.31224 0.46365
-0.43353 -0.53616
0.61171 -0.90131
0.39185 -0.34552
0.51255 0.30541
0.37476 -0.46378
-0.43927 -0.0075648
0.96103 -0.24826
-0.89817 -0.22543
0.40407 -0.39223
-0.67806 -0.0031881
-0.71423 -0.50669
0.70186 -0.45855
-0.89723 0.55202
0.15484 -0.23759
-0.46589 0.42524
-0.29554 0.37295
0.39649 -0.32682
0.40824 -0.18056
-0.67732 0.011384
0.018001 -0.017488
0.46838 0.094691
-0.72009 0.20424
-0.27591 -0.039216
0.09466 0.62128
-0.29931 -0.29849
-0.64245 0.30424
0.27297 -0.20821
0.42043 -0.33357
-0.15345 0.25172
0.56688 -0.26667
-0.90322 0.0022983
0.60455 0.021088
0.89647 -0.14109
0.35903 0.89545
-0.89117 0.028171
-0.93605 0.31277
-0.78106 0.37568
-0.013086 -0.3497
0.37756 -0.3602
-0.49896 0.15216
1.0354 0.087786
-0.36185 0.34189
-0.37886 0.41233
-0.18339 0.17528
0.51256 -0.28771
-0.37537 0.69491
-0.68821 0.46884
0.36836 0.0039771
0.51318 -0.36268
-0.76917 0.16268
-0.52965 -0.23345
-0.31437 -0.78559
0.89607 -0.42094
-0.37342 0.35583
0.23918 -0.088397
0.29615 0.70842
-0.59295 0.11504
-0.025278 -0.098704
0.87735 -0.022325
-0.66749 0.45334
0.37444 -0.35991
0.76528 0.13169
-0.30462 -0.16799
-0.85651 0.3976
0.78892 -0.17631
0.54966 0.25948
-0.80693 0.21398
0.02631 -0.2518
0.76845 -0.37571
0.021856 0.54328
0.021245 -0.56664
-0.53829 0.3241
-0.19479 0.11138
0.68178 0.24425
-0.36268 -0.3564
0.39864 -0.097017
-0.56719 0.29684
-0.63375 0.28663
-0.99403 0.097587
0.53379 -0.41265
0.71648 -0.3292
-0.63003 0.36343
0.46539 0.2391
0.62281 0.15859
-0.67654 0.44076
0.35612 0.56342
-0.35578 0.86719
-0.32151 0.22024
1.013 -0.44954
-0.97402 0.3699
-0.21423 0.42404
0.60685 -0.47689
0.82721 0.45374
-0.32272 -0.67012
0.93885 -0.44645
0.25181 -0.058064
0.026835 0.22519
0.69389 -0.25559
0.52323 0.68102
0.42849 -0.11519
0.60032 -0.16131
0.27922 0.98485
0.019154 0.62267
-0.15171 0.75941
0.45723 0.65364
0.47738 -0.25652
-0.26938 0.23732
-0.72851 -0.093053
0.016929 0.072136
-0.38042 0.12504
-0.43503 0.041705
0.91212 -0.47921
-0.31155 0.061448
-0.62502 0.27982
0.75142 -0.23557
0.6674 -0.34729
0.85773 -0.42535
0.65527 -0.32306
-0.88894 0.42419
-0.60285 0.80942
-0.66532 -0.54149
0.026868 -0.52753
0.74437 0.051195
-0.5127 0.43266
-0.4502 0.27351
0.49227 -0.29739
0.2943 0.046396
0.073614 0.51432
-0.75776 -0.07982
-0.32435 0.18239
-0.44228 0.48996
-0.29455 0.14615
0.53938 0.42648
0.86091 -0.3186
-0.6588 -0.28396
-0.73889 0.53808
0.75653 -0.45756
-0.47637 0.47001
0.86169 -0.23473
-0.42651 0.24704
0.53842 -0.20941
-0.7328 0.32205
-0.59811 0.48321
-0.90359 0.23847
0.1889 -0.42145
0.78214 0.22166
-0.69867 0.47476
0.135 0.080786
0.50729 -0.17128
-0.63713 0.57866
0.79966 0.30966
0.84053 -0.20418
-0.011589 0.54484
0.1181 -0.08773
-0.54861 0.57496
0.43805 0.49521
0.2621 -0.36733
0.044584 -0.072563
0.73325 -0.4628
0.32024 -0.289
0.67191 -0.48699
1.0095 0.026407
0.53019 -0.57313
0.26839 0.027412
0.51769 -0.31628
-0.78604 -0.11098
0.24954 -0.10293
-0.22098 0.57992
-0.043762 0.40005
0.13411 -0.16061
0.71276 -0.32673
-0.058468 -0.099981
0.049519 0.72739
0.059577 0.33224
0.13078 -0.044871
-0.064122 -0.031971
-0.79156 -0.61304
0.58584 0.46134
0.37727 -0.147
0.34822 -0.40361
0.66065 -0.81674
0.69499 -0.36661
-0.88311 0.51435
-0.12521 -0.47006
0.11347 -0.43325
-0.97572 0.39229
0.24324 0.62304
0.96667 0.29077
0.93792 -0.563
-0.02841 -0.12915
-0.9534 0.31191
0.58343 -0.23381
0.088851 -0.94184
-0.10342 0.61052
-0.06413 0.13224
-0.47992 0.23822
0.51618 0.55406
-0.40544 -0.10763
0.50518 -0.37555
-0.31895 0.44648
-0.762 0.39198
0.44896 -0.281
-0.44417 -0.24631
-0.48392 0.76774
0.34766 -0.48958
-0.11876 -0.50852
-0.65531 -0.7404
0.68956 -0.59979
-0.041489 -0.076745
0.24535 0.057423
-0.37563 0.27163
-0.018947 -0.06042
-0.86355 0.40644
0.83483 -0.64057
-0.062165 -0.47137
0.65789 -0.024338
0.57302 -0.36364
0.51717 -0.13265
-0.58798 0.39846
0.87933 -0.43754
-0.91287 0.50389
0.294 -0.35689
0.78703 0.54302
0.78325 -0.52715
-0.16889 0.46532
-0.092572 0.4369
0.4268 -0.22771
-0.21076 0.75615
-0.1102 0.41228
0.60835 -0.52333
0.18063 0.11937
-0.48095 0.33987
-0.58214 0.022932
-0.88319 0.62087
0.042138 -0.39441
0.62994 -0.10312
-0.30661 -0.19387
0.89325 -0.53837
0.15238 0.45878
0.32752 -0.43252
-0.89256 0.18655
-0.94239 0.41996
0.97896 -0.36786
0.29259 -0.32559
0.027013 -0.083427
0.80637 0.0088317
0.25548 -0.33868
-0.6459 0.090772
-0.24532 0.045965
-0.64134 -0.20594
-0.31356 0.22317
-0.50382 0.93119
-0.41093 -0.71844
-0.87075 0.45069
0.18394 -0.024623
0.10995 -0.95131
-0.047867 -0.0878
-0.89828 0.46293
0.027635 -0.84247
-0.53113 0.62233
0.48772 -0.11201
0.44235 -0.22408
-0.039469 0.05694
0.26785 0.34117
-0.64997 0.26404
0.14011 0.22458
0.26858 0.49797
-0.31482 0.091742
0.22169 -0.85079
0.29866 -0.12361
0.18507 0.21091
0.48469 0.39325
0.11099 -0.015081
-0.26075 0.13508
-0.25147 -0.63571
-0.72838 0.61347
0.52044 -0.46045
-0.43187 0.85386
-0.86631 0.18527
-0.79902 0.42491
-0.1946 0.59544
-0.48902 -0.51218
-0.10952 0.042112
-0.17701 0.090597
-0.59082 -0.51605
0.36776 -0.59242
-0.95496 0.49568
-0.59983 0.38402
-0.80796 0.54805
-0.083884 -0.52443
-0.60317 0.29086
-0.28294 -0.47279
-0.57653 0.28492
-0.86458 0.25083
0.25725 -0.48162
-0.18744 0.38102
-0.066579 -0.011365
0.25004 0.2371
0.066121 0.28484
0.4945 -0.40502
0.59179 0.61194
0.56254 0.30748
0.47715 -0.085764
0.21511 0.10289
-1.0048 0.13448
-0.093902 0.70893
0.068032 0.079095
-0.11441 -0.44247
-0.62631 0.57477
0.084812 0.11573
-0.15006 -0.099682
-0.91461 0.52174
0.28049 -0.27245
0.36419 -0.43937
0.0023272 -0.68433
-0.48543 0.24087
-0.44301 0.27722
0.10557 -0.25166
-0.080661 -0.33373
-0.73715 0.47613
0.24366 0.51556
0.65828 -0.11249
-0.33845 0.058848
0.43283 -0.13934
-0.46224 0.2459
-0.27495 0.041587
0.61011 -0.21415
0.49536 -0.51078
-0.20697 0.23394
-0.29851 0.21312
0.090454 -0.15721
-0.035886 -0.70553
0.70536 -0.33603
0.11433 -0.29257
0.7368 0.55179
0.24935 -0.55335
-0.17962 -0.0067594
1.0557 0.05071
0.31577 0.39731
-0.84859 0.57942
-0.26746 -0.35953
0.31878 0.52375
-0.66922 0.59182
0.91529 -0.48829
0.59507 0.54329
-0.39562 0.52611
-0.29504 -0.016828
0.40789 -0.42795
0.5969 0.59944
1.0579 -0.26227
0.42742 -0.21578
-0.054274 0.59702
-0.27122 0.043038
0.39877 0.27472
-0.2318 -0.32697
-0.89672 0.43179
-0.25664 0.054342
-0.19567 -0.098602
0.28291 -0.25381
-0.37875 0.77948
0.49348 -0.26155
-0.78091 -0.026401
-0.26984 -0.054591
-0.11304 -0.3422
-0.50286 -0.57987
-0.24881 0.32481
0.091279 0.12058
-0.3347 0.34106
-0.88824 0.26949
-0.20769 -0.42425
-0.59835 0.71604
0.64472 0.12047
0.87586 -0.060807
-0.63593 0.3827
-0.3936 -0.049
-0.33725 -0.11849
1.0013 -0.30489
0.84307 -0.33729
-0.39111 0.23823
-0.077147 0.056261
0.58586 0.58848
-0.2965 0.1392
-0.70247 0.26845
0.9872 -0.47602
0.84342 -0.31915
-0.20253 -0.30178
-0.30207 0.11585
1.0173 -0.42212
-0.82864 0.54662
-0.49433 -0.02548
0.14866 0.19748
-0.14083 0.16801
-0.46536 0.80331
-0.52976 0.10539
0.38939 -0.18072
0.33839 -0.33592
0.19776 -0.30372
0.18546 -0.57651
-0.22463 0.27943
0.45727 -0.2644
0.16166 0.8973
0.39309 0.24708
-0.78638 0.16953
-0.026808 0.0093853
0.27046 0.015013
0.55385 0.62568
0.64667 -0.0075961
-0.91214 0.44089
-0.23234 0.32401
0.40597 -0.1056
-0.34651 -0.22602
0.060687 -0.2341
0.61839 -0.22458
-0.69452 -0.24592
0.68786 -0.33048
0.86057 -0.41075
0.0062986 0.94802
-0.26309 -0.44103
0.24118 0.32005
0.50379 -0.50667
0.76282 0.31578
0.36773 -0.42272
0.58897 0.73735
-0.056469 0.037522
1.0452 -0.33614
0.05138 -0.22575
0.8734 -0.34768
-0.068703 0.69512
-0.76142 0.15124
-0.61556 -0.74971
0.18643 0.55641
0.52935 -0.052856
0.44446 -0.065906
-0.36094 0.17097
-0.3147 0.60372
0.1654 -0.12612
-0.80344 0.40232
0.94545 -0.2082
0.4295 0.09909
-0.57142 0.078772
0.80264 -0.031309
0.40266 -0.1095
-0.35453 -0.031553
0.47275 -0.28181
-0.20859 0.67318
-0.27952 0.19062
0.83418 -0.39709
-0.65399 0.037819
0.89838 -0.50691
-0.31763 0.1355
0.50908 -0.014037
0.5899 -0.38985
0.65636 -0.38723
0.42717 -0.36757
-0.80644 -0.67474
-0.53603 0.1482
-0.42347 0.22995
-0.71424 -0.24117
0.38924 -0.47984
-0.099932 0.12635
0.46332 -0.67572
-0.41065 -0.73017
-0.30209 0.38186
-0.8242 0.33728
0.78534 -0.096687
0.60842 -0.037247
0.59044 -0.64542
0.3495 -0.032094
-0.61947 0.59213
-0.39444 0.031634
-0.70187 0.29837
0.68495 -0.32933
-0.071786 -0.069506
0.73298 -0.37244
-0.041328 0.31508
0.37776 -0.19546
0.20519 0.40206
0.06169 0.12395
-0.22433 -0.21417
-0.72756 -0.16594
0.11648 0.34295
-0.33283 0.3365
0.33591 0.36332
0.53885 0.063652
-0.36787 0.15564
0.34197 -0.26426
-0.57621 -0.062618
-0.7503 0.39378
0.79 0.068555
0.49682 -0.19662
-0.71849 0.3912
-0.5645 0.38089
-0.93253 0.55957
-0.010992 0.18652
-0.36768 0.12609
0.20059 -0.19326
1.0055 -0.42856
-0.28004 -0.44562
-0.12037 -0.076671
-0.35124 0.20424
0.81779 -0.54505
-0.81736 -0.021265
-0.1252 0.15447
0.70045 -0.33654
0.78094 -0.22717
0.80483 -0.3351
0.42658 -0.8787
0.99235 -0.49385
-0.067603 0.28613
-1.0381 0.016851
0.19703 -0.77992
1.0193 -0.44907
-0.62875 0.38552
0.64068 -0.39829
-0.44886 0.47193
-0.38363 0.17242
-0.32523 0.243
0.8529 -0.16428
0.034504 0.038038
0.17965 -0.048301
0.13442 -0.46318
0.27745 0.66409
0.25718 -0.23964
-0.85547 0.42613
0.0026721 -0.074189
0.50454 0.261
0.11987 0.091588
0.68785 -0.83362
0.47446 0.22351
0.74457 -0.32439
0.52083 -0.28139
0.21897 0.093491
0.10361 -0.44955
0.1509 -0.12185
0.19485 0.34957
-0.0044617 0.39644
0.61929 -0.21944
0.66217 -0.33312
1.0059 0.062311
-0.0058538 -0.11965
-0.3824 -0.16876
0.86277 -0.10774
0.81825 -0.3119
0.12722 0.35483
-0.47138 0.54316
-0.48011 -0.41368
0.090124 0.34758
0.014681 0.35271
0.11084 -0.2157
-0.30512 0.77937
-0.86025 0.36941
0.5082 0.35063
-0.71024 0.40242
0.29662 0.053837
0.95917 -0.47302
-0.8293 0.2237
0.19167 -0.20071
-0.35305 0.74541
0.53818 0.032761
0.062268 -0.4421
0.7429 0.05958
0.15256 -0.055792
0.56497 0.034211
0.93309 0.50551
0.92972 -0.59796
-0.44645 -0.20336
0.7531 -0.0095367
0.39091 -0.38722
-0.57723 -0.1824
0.56997 0.29946
-0.80247 -0.22451
-0.24748 -0.60551
0.32201 -0.48895
0.18669 0.81155
0.88805 -0.026194
0.17698 -0.022285
0.5177 0.13293
0.63738 -0.35454
0.21482 0.40309
0.68647 -0.19715
0.82834 -0.091085
-0.57979 0.24222
0.42941 0.27734
1.0591 -0.28384
0.49514 -0.69307
0.32711 -0.10837
0.33034 -0.88747
-0.2524 -0.043442
-0.66287 -0.45447
-0.3417 0.15696
-0.66201 0.32794
-0.89357 0.57713
-0.58449 0.29594
0.33093 -0.33857
-0.57735 0.29205
0.77427 0.04595
-0.1592 -0.21204
-0.67464 0.41096
-0.31575 -0.62548
0.78938 0.038607
-0.12239 0.23317
0.53084 -0.17324
0.0086689 -0.22433
0.22701 -0.086949
-0.061355 0.14311
0.081598 -0.30467
-0.018158 0.39015
-0.90383 0.23945
-0.3701 0.15651
0.97943 -0.49625
-0.5105 0.42514
0.064806 -0.11867
0.37089 0.26512
0.48841 -0.3218
-0.058851 0.094469
-0.71897 0.087067
-0.73712 0.011389
0.19313 -0.16068
-0.89611 0.44668
-0.95964 0.41925
-0.65762 -0.5704
0.19426 0.30291
0.36768 0.4853
0.38312 0.67581
0.26785 0.29178
1.0498 0.13659
-0.687 0.010133
-0.64054 -0.19235
1.0254 0.03768
0.92845 -0.45237
0.55533 -0.46567
0.088447 0.00021449
0.11809 -0.050295
-0.46005 0.030915
-0.83805 0.245
-0.13224 0.85222
-0.21404 0.45862
0.5768 -0.38553
-0.53532 -0.47229
0.19968 -0.54665
-0.6377 0.28283
0.48266 -0.14564
0.22521 -0.17422
-0.20993 0.44537
-0.2868 0.34121
0.2045 -1.0477
0.37061 -0.51907
0.44858 -0.22079
-0.5359 0.76681
0.12837 -0.1088
0.091774 0.035714
-0.81826 0.46189
-0.61581 0.23013
-0.32958 -0.15909
-0.72212 0.72732
-0.68015 0.70205
0.22191 -0.72961
0.62869 -0.27898
-0.92632 0.19401
-0.3681 0.61264
-0.28545 0.5823
-0.32441 0.1427
-0.47278 -0.69501
0.32113 -0.10156
0.77823 -0.20037
0.68417 0.056041
-0.64369 -0.41584
-0.38712 0.26706
-0.50001 0.51073
0.98394 -0.28704
-0.087948 -0.029243
-0.26813 0.36245
0.3785 -0.062019
0.030776 0.58302
0.21231 -0.16149
0.19368 -0.11419
-0.39127 0.29842
-0.27566 0.012636
0.26431 0.02701
0.50628 0.18552
-0.14987 0.45061
-0.46993 0.13631
-1.0377 -0.21681
0.85188 -0.44648
-0.2005 0.49902
-0.15079 0.091648
0.41892 -0.55934
0.9042 0.23604
-0.4078 0.26836
0.10304 -0.032519
0.75574 0.33787
-0.91548 0.14244
-0.27913 0.13227
-0.19079 0.033744
0.5139 -0.3891
0.6464 -0.38861
-0.80105 0.31218
0.64295 -0.44099
0.70928 0.072044
-0.68927 -0.024249
-0.036608 0.022257
0.75925 -0.60313
-0.92316 -0.16632
0.34726 0.48823
0.49911 0.19697
-0.57534 0.5865
-0.68393 0.41907
-0.83129 0.40612
0.79073 -0.31819
0.15543 -0.049994
-0.48745 -0.56715
-0.59067 0.5319
-0.21541 -0.13855
-0.64938 0.47439
0.36529 0.47945
-0.010107 0.47297
0.09702 -0.16654
0.85329 0.071241
0.10819 0.35876
0.50515 -0.45514
-0.32429 -0.29037
-0.36203 0.37782
0.094769 0.097513
-0.13821 0.98265
0.95995 0.10037
0.23795 -0.53746
-0.59461 -0.23845
-0.2891 -0.14001
-0.44553 -0.75341
-0.61647 0.33938
0.64501 -0.13951
-0.12569 0.28213
0.19173 -0.49788
-0.048635 0.25182
-0.5468 0.15205
0.29983 -0.5095
-0.51763 -0.28809
0.48601 -0.35394
-0.25036 0.36526
0.63153 -0.56991
0.60635 -0.51517
-0.507 -0.17827
0.92569 -0.16434
0.020139 -0.044781
0.77844 -0.32558
0.4001 -0.3847
-0.41771 0.42265
-0.14665 0.73659
0.57338 -0.16944
-0.38344 0.56688
-0.26976 -0.0086244
0.17664 -0.41744
-0.53857 -0.52293
0.41764 -0.8552
0.34634 0.0002999
0.32314 -0.12513
-0.74486 0.37884
-0.53097 0.63737
-0.62515 0.27327
0.67464 0.51756
0.62935 -0.36566
0.18184 0.30916
0.76176 0.41003
0.19569 -0.046336
-0.0036522 0.39743
0.15775 -0.41855
-0.16402 0.24117
0.44824 -0.32418
0.57449 -0.62384
0.78361 -0.64251
-0.085854 -0.6288
-0.58317 0.15124
-0.31471 -0.034863
-0.93072 0.29926
0.69352 0.23289
0.097547 0.20426
0.74856 -0.48609
-0.69381 -0.20365
0.94087 -0.33639
-0.46667 -0.82695
0.048891 -0.66368
-0.5972 0.33844
0.12867 0.0072836
0.46545 0.13525
0.24017 0.20787
0.82578 -0.28052
0.038935 0.24872
-0.69901 0.17258
-0.45024 0.23454
-0.5118 0.053414
0.050986 0.065891
0.64013 -0.0095124
-0.26359 -0.0072822
0.39046 0.13662
0.91773 -0.54539
0.37577 0.16632
0.99726 0.11869
-0.6187 0.35352
-0.51629 -0.68389
0.50088 -0.30912
-0.31793 0.031194
0.49262 0.36662
-0.16127 -0.015417
0.4639 -0.3095
-0.56621 0.19284
0.76743 -0.22303
0.11052 -0.12391
-0.57865 0.18101
-0.053774 -0.0013263
-0.16856 -0.74008
-0.99374 0.33093
-0.15245 0.23954
0.30075 -0.34455
0.50704 -0.24953
0.50754 -0.30658
-0.011007 0.047418
-0.53818 0.33078
-0.28354 0.63493
-0.055876 -0.76873
-0.50361 -0.21397
-0.0068751 0.33554
-0.54991 0.25201
-0.57363 0.16787
0.21834 0.19862
-0.85028 0.37573
0.42873 0.47695
0.35404 -0.36561
-0.73914 0.50469
0.54346 -0.18155
-0.8538 0.21118
-0.54595 0.35797
-0.43582 0.2048
0.2635 -0.047356
-0.94352 0.53559
-0.6257 0.31977
-0.90834 0.46179
-0.87175 0.48722
0.50321 -0.30227
0.2207 0.20536
-0.062774 0.2779
-0.31571 0.16302
-0.6553 -0.70765
0.72409 -0.50592
-0.18585 0.34961
0.85334 -0.44245
0.42311 -0.16588
0.77585 -0.42455
0.47338 -0.88912
0.080757 -0.0921
0.13819 -0.4964
0.53064 0.43108
0.86256 0.39673
0.37179 -0.24825
-0.1968 0.25661
-0.11697 0.55635
-0.25882 0.1159
-1.0479 0.31949
-0.18807 -0.25279
-0.075558 0.031658
-0.16859 0.12473
-0.1805 0.37879
0.35593 0.22858
-0.14281 0.56732
0.11059 -0.23793
-0.21284 -0.255
0.27022 -0.4216
-0.70498 -0.055739
-0.7488 0.34817
0.30177 0.2595
0.9635 -0.45804
-0.67534 0.43458
-0.3766 0.28914
-0.30918 0.10798
0.47048 0.29724
0.5741 -0.31287
0.79888 0.16647
0.23932 -0.39038
0.12783 -0.19106
-0.317 0.14094
-0.31592 0.19376
-0.40599 0.60686
0.1061 -0.061227
0.61707 0.13458
-0.15299 -0.58681
-0.032801 -0.78652
-0.82956 0.43245
0.51972 -0.8169
0.77959 -0.52555
-0.20889 -0.055476
0.81467 -0.40916
0.47212 0.40114
0.6884 -0.36789
-0.69152 -0.14999
-0.82984 0.41493
0.2638 -0.48497
0.40976 0.30349
-0.4175 -0.32668
-0.62704 -0.027974
0.63608 -0.26365
-0.31595 0.3166
-0.58569 -0.22864
-0.48115 0.18813
-0.52947 0.24743
-0.02254 -0.17273
-0.56423 0.32212
-0.60843 -0.69538
0.70495 -0.52516
-0.23906 0.41196
0.051337 -0.034585
-0.33443 -0.019761
0.12835 -0.60224
0.75071 -0.41327
-0.21876 -0.1378
0.97673 -0.45655
0.18757 0.069568
-0.44284 0.30652
0.65627 -0.18214
0.084703 0.0029051
0.094313 -0.10818
-0.18488 -0.24241
-0.85027 0.44283
-0.53691 -0.056312
-0.093702 0.037168
0.16178 -0.020084
-0.38029 0.2388
-0.65241 -0.37848
-0.99631 0.49116
0.23462 -0.57723
-0.67213 0.25228
-0.92026 0.43905
0.26171 0.3142
0.1607 0.28092
0.70489 -0.53103
0.27274 -0.16943
-0.47076 -0.071624
0.049869 0.53197
0.35924 -0.15685
-0.35565 0.096112
-0.23369 0.47059
-0.82506 0.27605
-0.11994 0.1596
-0.14018 0.56413
-0.2283 0.37253
0.099877 0.072704
-0.42853 0.030036
-0.062277 -0.08585
-0.16093 0.023549
0.20308 -0.11405
0.21094 0.073772
0.28368 -0.21645
0.31481 -0.63707
0.63423 -0.15565
-0.24995 0.66064
0.15286 -0.31193
0.10166 -0.6365
0.44836 0.30378
0.55003 -0.46123
0.84367 0.52903
0.73119 -0.067444
0.64464 -0.30258
-0.010654 -0.67925
-0.26385 0.88827
0.033873 0.32468
-0.039253 0.47605
-0.6809 0.0023234
0.66278 -0.7833
0.13024 -0.069323
-0.44808 0.2227
-0.71877 0.43473
-0.27748 0.71535
0.84522 -0.42569
0.79607 -0.30312
0.76614 -0.21969
0.63384 -0.58807
-0.58483 0.29304
-0.74499 0.21266
0.68481 -0.33001
0.016646 -0.04959
0.49273 0.10078
-0.040786 0.74963
-0.14057 0.2292
-0.8626 0.53574
-0.55215 -0.063992
0.24445 0.34185
-0.99635 0.49921
0.31727 0.19354
-0.48304 0.40868
-0.17938 0.075561
-0.2965 0.035567
0.40928 0.18842
0.066596 -0.43926
0.64839 0.26113
0.70911 -0.20144
0.57314 -0.78872
0.27745 -0.6338
-0.56404 0.17788
-0.25845 -0.67803
0.095212 0.38642
0.85421 0.45607
-0.65574 -0.78821
-0.61673 -0.014402
0.40496 -0.34921
0.3296 0.43769
-0.45304 0.020901
-0.10849 0.097796
0.72513 -0.49561
-0.11049 0.63853
-0.97946 -0.12265
-0.20232 0.22849
-0.33551 0.16096
0.20334 -0.040277
-0.71156 0.11143
-0.056751 0.014127
-0.66246 0.48428
-0.50221 0.39714
-0.51716 0.28609
-0.2774 0.84887
0.43967 -0.36261
-0.12296 -0.15018
0.5767 -0.54851
-0.20421 -0.15834
0.28682 -0.83261
-0.67899 -0.32966
-0.55951 0.28464
0.032529 -0.79636
-0.068361 0.26469
0.23056 0.16622
0.54689 -0.27067
0.56834 -0.32781
0.5863 -0.2622
0.73184 -0.35842
0.13439 0.65918
0.80381 -0.68134
-0.23533 -0.72177
-0.31496 0.431
-0.65615 0.028177
-0.60198 0.28632
-0.36889 -0.15942
-0.32773 0.33005
-0.44699 0.2023
0.30968 0.97503
0.37861 -0.1679
0.721 -0.24058
0.6441 -0.046754
-0.38296 -0.0091393
0.71931 -0.34488
0.47052 -0.71182
0.020714 0.87344
-0.5388 0.29902
0.68209 -0.34207
-0.042476 0.29004
-0.015783 -0.72916
0.031022 -0.043614
0.30779 -0.60228
-0.67501 -0.2086
0.17726 -0.10132
0.27926 0.21399
0.069661 -0.46588
-0.3392 0.20152
0.68482 -0.72579
0.73662 0.51836
0.28533 -0.14293
0.44011 -0.16272
-0.50669 -0.17787
-0.36923 0.79266
-0.23191 0.1964
-0.041977 0.61271
-0.8626 0.25568
-0.04597 0.42293
0.2958 -0.24845
-0.00051309 -0.20983
-0.50445 0.2687
0.49963 0.0020755
-0.54469 0.60793
-0.49776 -0.035908
-0.72098 0.35911
0.38145 0.50917
0.2194 0.37167
0.28257 0.22898
-0.19656 -0.094027
0.062107 0.31483
-0.56145 -0.31043
0.24783 1.0262
0.21783 0.16762
-0.38237 0.55367
0.21031 -0.62819
0.66387 -0.68356
-0.20438 -0.30586
-0.12179 0.17836
0.1144 -0.42274
0.41041 -0.33269
-0.19874 -0.033638
-0.14564 0.16
0.59853 -0.23578
0.79517 -0.58805
-0.57099 0.12402
0.65444 -0.36518
0.028288 -0.90149
0.10891 0.026039
-0.40127 0.26648
0.63892 0.59459
0.13147 0.12856
0.22282 0.078983
0.22599 0.18834
-0.61311 0.12262
-0.54476 0.70235
0.32931 -0.37376
0.27863 -0.080487
-0.49774 0.61562
0.79773 -0.24982
0.77488 -0.54637
-0.054331 0.20375
-0.83238 0.053342
-0.55535 0.44099
0.9881 -0.51899
0.80505 -0.45693
-0.84636 0.49194
0.34356 -0.46012
-0.91898 0.31368
0.78313 -0.40588
-0.24549 0.027032
0.19173 0.17802
0.19481 0.33026
0.50045 -0.19294
0.77304 -0.58762
-0.35557 0.084176
0.40712 -0.16819
0.54904 0.19131
0.09296 0.92451
0.46629 -0.022399
-0.025582 0.15403
0.24058 -0.14759
0.79812 -0.63392
-0.06363 0.10279
0.4848 0.4962
0.49923 -0.2052
0.055432 0.49592
0.27637 -0.056688
0.7532 0.091601
-0.82138 -0.33324
0.79306 -0.45077
-0.48449 -0.19192
0.34646 -0.099396
0.44693 -0.17388
-0.68048 -0.13642
0.83974 0.064791
0.3062 -0.38063
0.68846 0.083606
-0.15474 0.27074
-0.5238 0.10345
0.57476 -0.187
0.14891 0.43723
0.1746 -0.67454
-0.57033 -0.47799
0.22261 0.066907
0.46386 -0.0055553
0.36568 -0.23474
1.0184 -0.22668
0.10003 -0.58593
0.6905 0.080746
0.91911 -0.36615
0.44827 0.24314
0.80358 -0.39238
0.85715 -0.41065
0.7105 -0.2535
0.90392 0.049338
0.714 -0.33451
-0.2889 0.47516
-0.3879 0.26233
-0.22481 0.11525
0.10592 0.30766
-0.28338 0.63806
0.34108 -0.29804
-0.66369 0.27841
0.096069 0.66977
0.42855 -0.15525
0.57588 -0.1347
-0.74328 -0.23101
0.1224 0.46117
0.10719 -0.13926
-0.082271 0.11334
-0.033653 -0.010316
0.33715 -0.17347
-0.67674 -0.029984
0.50424 -0.47036
-0.47626 0.10089
-0.1727 0.30955
0.70281 -0.18161
-0.24904 -0.17465
0.41943 -0.25111
0.38868 0.11194
0.22523 -0.74155
-0.46775 0.23517
0.84907 -0.37941
0.0015205 -0.50769
-0.55144 -0.018553
0.19784 0.0554
-0.60995 0.64862
0.20403 -0.77849
0.62762 0.19083
-0.43049 0.27167
0.026407 0.013941
0.08714 -0.092134
-1.0112 -0.3533
0.82777 -0.36998
0.27506 0.23004
0.043386 0.68191
0.19688 -0.32377
-0.2055 0.42882
0.057191 -0.057539
0.7505 -0.38576
0.53134 -0.40881
-0.41817 0.36194
0.33084 -0.16341
-0.34003 -0.83305
0.38456 -0.2729
-0.93593 0.46881
-0.7134 0.42286
0.40091 0.21923
-0.85156 0.54829
0.50103 -0.042175
-0.17175 0.51669
-0.73437 0.64617
0.60932 -0.36792
-0.15692 0.078354
0.64639 -0.059966
-0.69408 -0.28759
-0.34177 0.19527
-0.39217 0.16673
0.51505 -0.46518
-0.086445 -0.034631
0.27402 -0.12094
-0.57006 0.27958
-0.18915 -0.67456
-0.56182 -0.40791
0.21539 0.067588
-0.05742 0.30789
-0.84121 0.12189
0.55435 -0.19516
0.96303 -0.54826
-0.83552 0.71525
0.88084 -0.47246
-0.62459 0.073463
-0.82072 0.53563
-0.6512 0.24524
0.0021149 -0.40168
0.85639 -0.36048
-0.3068 0.06477
-0.47975 0.4227
-0.37069 0.094837
-0.035271 0.01857
-0.61812 0.050538
0.96794 -0.43486
0.25338 -0.037454
0.83844 -0.45444
-0.16011 0.20555
0.57733 -0.19397
0.36461 -0.49806
-0.42636 0.11904
0.42325 0.29214
-0.25273 0.43116
-0.34251 0.43509
-0.90584 0.34102
0.96333 -0.49884
-0.75722 0.57739
-0.32414 0.39551
0.10718 0.025421
-0.051888 0.57206
0.24208 -0.019913
-0.67217 0.33787
0.31461 -0.34859
-0.88347 0.066206
0.48375 0.079794
-0.56391 0.3549
-0.80601 0.50391
0.71054 0.83292
0.64444 -0.71312
-0.4097 0.43879
-0.23775 0.052161
-0.50487 -0.1417
0.59146 -0.30552
-0.073875 -0.61179
-0.097188 0.044657
0.6939 -0.40871
-0.29109 0.08
-0.12019 -0.26437
-0.22268 0.19028
0.3396 0.35573
0.36125 -0.34867
-0.1028 -0.22306
0.37106 0.056399
-0.44529 0.21362
0.63383 -0.33525
-0.7658 -0.49834
-0.74112 0.0037056
-0.29679 0.14034
0.83307 -0.44466
0.02117 -0.36408
0.30823 -0.35506
0.032212 -0.19091
0.43425 0.14535
-0.67936 0.2957
0.7508 -0.50644
-0.58118 0.4802
-0.91248 0.22347
-0.29652 0.046161
-0.59134 0.52968
0.017478 -0.1566
-0.5117 0.31463
0.28167 -0.19343
0.42573 0.59419
0.0019412 0.28425
-0.024454 0.55737
0.53551 -0.63524
-0.077479 0.83892
0.65737 -0.0317
0.16711 0.12462
-0.21269 0.19968
0.2768 0.55064
-0.9837 0.20925
0.12878 -1.0195
-0.36993 0.34565
-0.34823 -0.203
0.39711 -0.10338
0.093707 0.1793
-0.51553 0.32594
0.17387 -0.087952
-0.76409 -0.21414
0.8616 -0.44128
-0.79209 0.39541
0.0049883 0.042606
-0.43542 0.27182
-0.83641 0.59845
-0.69236 -0.27739
-0.13951 -0.38359
0.35889 0.076494
-0.8815 -0.3689
-0.23609 0.2098
0.1411 -0.16387
0.45599 -0.6222
0.89054 -0.44221
0.36412 0.085904
-0.65901 -0.0062693
-0.025844 -0.35788
-0.043655 0.083323
-0.092335 0.74649
-0.81202 0.13659
-0.36587 0.85429
0.27313 -0.30858
-0.67028 -0.028425
-0.12982 -0.25668
0.60749 -0.53592
-0.0058082 -0.27464
0.74161 0.37253
0.82973 -0.17451
0.58559 0.21067
0.48336 -0.29734
-0.60052 -0.73265
-0.067055 0.63184
0.43371 -0.20005
0.84781 -0.25139
0.56044 -0.78029
-0.50352 0.15426
-0.59845 0.29935
-0.33456 0.30716
-0.28093 0.46483
-0.57131 0.46811
0.22082 0.51751
-0.5873 0.22613
-0.78176 0.037966
-0.37426 0.14001
-0.85607 -0.2755
-0.68348 0.51377
-0.30705 0.19577
0.024809 -0.65815
0.32964 0.68393
-0.66282 0.36313
0.26109 0.21241
-0.30408 0.46279
0.3084 -0.13746
-0.84618 0.3638
0.51418 -0.24769
0.12095 -0.16945
-0.1923 -0.070352
-0.12691 0.52515
0.54894 -0.47846
0.97585 -0.10217
0.57339 -0.35517
0.030275 -0.77951
0.7765 0.015629
0.35725 0.0030878
-0.57143 0.66263
-0.32678 0.5023
0.037833 0.35544
0.48393 -0.017904
0.15514 -0.12937
0.3634 -0.1836
0.15555 0.020769
-0.69211 -0.66306
0.017037 0.72216
-0.51362 0.4407
0.61146 -0.35854
-0.20953 0.53845
0.42541 -0.45429
-0.79551 0.1901
-0.92079 -0.21729
-0.67655 -0.20617
-0.34867 0.090369
0.55793 -0.17905
0.85868 -0.032996
-0.83781 0.44244
-0.18146 -0.60655
-0.13694 0.037747
-0.31474 -0.0023298
0.1247 -0.45647
0.45885 -0.38544
-0.42167 -0.023061
-0.24705 0.66555
0.055279 0.11455
-0.68848 -0.24416
0.57813 -0.12845
-0.46058 0.32871
0.29118 -0.11864
0.47548 -0.32285
-0.27584 0.077477
0.39088 -0.35697
0.88799 -0.3453
-0.084321 0.19016
-0.096666 -0.025086
0.68817 0.26481
0.072086 0.7444
0.56504 -0.21427
-0.034746 -0.30522
0.69025 -0.16692
-0.35042 0.24233
-0.8575 0.1766
-0.77258 0.38618
-0.45075 -0.060323
-0.53367 0.16556
-0.60477 0.064034
0.72076 -0.41832
-0.17049 -0.91213
0.93033 -0.47223
0.021656 0.26422
0.43873 -0.20802
-0.035986 -0.18685
0.74845 -0.031926
0.028713 0.17379
-0.43596 -0.62747
-0.51232 0.1995
0.31856 0.76716
-0.54094 0.40703
-0.82048 0.39403
0.40209 0.024013
-0.15179 0.10545
0.92328 -0.50484
0.85314 -0.25433
-0.12246 -0.0218
-0.58447 0.16934
-0.39544 -0.44892
-0.62283 0.33595
-0.9516 0.24566
-0.98166 -0.13089
-0.79822 0.36375
-0.66025 0.2833
0.32652 -0.12044
-0.8545 0.066584
-1.0395 0.075174
0.56476 -0.2877
-0.019381 -0.084621
0.80698 -0.40643
-0.38294 0.88171
-0.50793 0.23308
0.81897 0.24893
0.58438 -0.36344
-0.27646 0.2674
0.55206 0.49161
-0.90945 0.55713
0.55317 0.22066
0.21241 0.045362
-0.71652 0.096938
-0.52468 -0.0081597
-0.43562 0.57692
1.0431 0.1267
0.48261 -0.13761
-0.11011 0.14559
-0.087462 -0.13112
-0.3991 0.14628
0.20454 0.069074
-0.46335 0.27632
0.24243 -0.11135
-0.035369 -0.037351
-0.52099 0.17816
0.68742 -0.20759
-0.84645 -0.22392
-0.034947 -0.93395
0.95475 -0.4796
0.23199 -0.24916
-0.84345 0.25573
-0.38097 0.14008
0.47106 -0.23885
0.12785 -0.068959
-0.50929 0.72145
0.47641 -0.23879
0.44151 -0.18075
-1.0195 0.22549
0.9071 -0.45828
-0.24566 0.49537
-0.82249 0.40365
-0.47821 -0.1947
0.76109 0.01239
0.075265 -0.098293
-0.22707 -0.15831
0.55194 -0.057721
0.866 -0.23913
0.14837 -0.40278
-0.98763 0.42956
0.57396 0.45522
0.046282 0.25563
0.070709 -0.022555
-0.38363 0.035942
0.12139 -0.53345
0.10041 0.017763
-0.83015 -0.089018
0.56141 0.27378
0.55942 0.30802
1.063 -0.066363
-0.38874 0.36588
0.34392 -0.048319
0.18696 -0.832
-0.14495 0.028648
-0.54741 0.81447
0.62671 0.10157
-0.33486 -0.19559
0.35518 -0.48463
-0.12899 0.64885
0.5371 0.57764
0.39667 -0.71393
-0.98329 0.15074
-0.84033 0.55236
0.64574 -0.082565
0.4189 -0.45072
-0.18732 0.11834
-0.3133 0.49395
-0.42416 -0.72942
-0.43336 0.40228
-0.76757 0.44733
0.25795 0.057679
-0.55022 -0.078289
0.30679 -0.35477
-0.063163 0.078588
-0.47263 0.28499
-0.35674 -0.13565
0.14454 -0.1348
-0.88265 0.36123
-0.25138 0.15318
0.7399 0.051141
-0.53077 0.34336
-0.11654 -0.019744
-0.69736 -0.63436
-0.31833 -0.031793
-0.038517 0.059537
0.82891 -0.39168
-0.80419 0.25106
0.76216 0.055573
0.49042 0.068274
0.30041 0.52902
0.37881 -0.20742
-0.30684 0.35112
0.33121 0.75206
-0.21248 -0.72148
0.071521 0.17739
-0.28315 0.30766
-0.98058 0.13813
0.58599 -0.16378
-0.36135 0.099025
-0.90772 0.44228
0.88936 -0.47159
0.62475 -0.33477
-0.50636 -0.022642
0.27624 -0.25558
-0.024527 -0.32793
-0.35548 0.15359
0.19143 -0.60317
0.10513 0.099983
-0.58408 0.72571
0.42631 -0.44025
-0.41967 0.065973
-0.84326 -0.0040351
0.13573 -0.59473
0.28197 0.53219
-0.69574 0.32265
0.55354 -0.20926
0.76683 -0.30872
-0.016855 -0.73506
-0.6919 0.098594
-0.76098 0.35745
0.2752 -0.25729
-0.89578 0.3812
-0.36436 0.12224
0.18377 0.1984
-0.86553 0.048121
-0.19346 -0.27415
0.17691 -0.14802
0.39124 -0.48861
0.43498 -0.17984
-0.22444 -0.23522
-0.57743 0.17563
0.38825 -0.2486
-0.38809 0.26147
-0.37266 0.3569
-0.62113 0.36583
0.70675 0.1786
-0.54414 -0.26892
-0.46394 -0.016367
0.13239 -0.19067
-0.71874 0.4335
-0.089788 0.40363
0.65021 -0.72842
-0.047489 0.0041906
-0.033299 0.40636
0.93903 -0.34359
0.60688 0.048434
0.12492 0.41386
-0.7082 -0.051612
-0.66542 0.0046514
-0.47906 0.26578
0.0013568 0.22267
-0.58403 0.43314
-0.70062 -0.11323
0.58209 -0.50378
0.58979 -0.34016
-0.61271 0.34423
-0.56345 0.23096
-0.25341 0.47971
0.037788 -0.16099
-0.16042 0.38305
0.93858 -0.46763
0.88707 -0.44132
0.57203 0.17286
-0.084873 -0.22093
0.7024 -0.21735
-0.67045 0.21501
0.5036 -0.14787
-0.073151 -0.63385
-0.5627 0.077163
-0.1679 -0.19953
0.070615 0.1058
-0.78214 0.031672
-0.31645 0.41994
0.67152 0.3928
-0.23337 0.31387
0.41272 -0.66797
-0.52622 0.50015
0.27458 0.30987
-0.11575 0.073095
0.017036 -0.093632
0.28864 -0.5244
0.077293 0.36546
-0.31518 -0.96619
-0.053103 0.10343
-0.92788 0.37877
-0.75455 0.33337
0.88236 -0.086276
-0.50483 -0.16463
0.50165 -0.627
0.47209 -0.92026
-0.99831 0.4386
-0.14379 0.11806
0.16894 -0.53393
0.0086171 -0.028653
-0.53899 0.32736
-0.23944 -0.5182
-0.90719 0.1804
0.98469 -0.47034
-0.041317 -0.28305
0.96817 0.29444
-0.78774 0.64679
-0.4641 0.037314
0.5365 -0.41766
0.52634 -0.37963
0.11372 -0.38109
0.79691 -0.22985
-0.014991 -0.14782
-0.80341 0.45313
-0.078793 0.39324
0.3066 -0.10549
-0.36953 -0.018445
0.50551 -0.58121
-0.50712 0.11222
-0.73639 0.34264
-0.94024 0.17725
0.24303 -0.1663
-0.087793 -0.47917
0.12284 -1.0755
-0.85983 0.49542
0.22415 -0.51031
-0.47671 0.23968
-0.65871 0.087055
0.15476 0.26625
0.98663 -0.17136
0.40644 -0.012589
-0.87599 0.36073
-0.82541 -0.1812
-0.55439 0.3836
-0.11833 0.11186
-0.5105 0.12135
-0.14343 0.10653
0.097463 0.35176
-0.56826 0.29599
-0.78824 -0.11693
-0.33064 -0.25252
-0.21099 -0.51285
-0.85161 0.37766
0.16191 -0.53406
-0.34881 0.48789
-0.54822 -0.41191
0.44444 -0.075568
-0.37984 0.41834
0.61497 -0.14719
-0.88358 -0.46409
0.25398 -0.054065
-0.45131 0.11813
0.14205 0.074919
-0.11806 0.3132
0.4614 0.61802
-0.37694 0.11875
0.77958 -0.49887
-0.64045 0.32751
-0.6454 0.72156
0.71228 -0.2234
-0.18993 -0.0064716
0.54596 -0.31321
-0.45781 -0.18503
0.90215 -0.44325
-0.72913 0.28151
-0.069293 0.16395
0.7106 0.36885
0.72147 0.18814
-0.52716 0.46783
0.0025332 0.28862
-0.26946 0.43423
0.5003 0.02077
0.24215 0.095979
0.18349 0.2857
-0.026444 0.40871
-0.28178 0.13606
-0.10049 0.70518
0.78238 0.05941
-0.37041 0.43982
0.51211 -0.47299
-0.43573 0.069081
-0.10211 0.41433
-0.22211 0.88546
-0.23531 0.2749
-0.23987 0.15244
-0.073001 0.089519
0.051517 0.55633
0.086008 0.62426
-0.090778 0.13839
-0.29653 0.1293
0.6743 -0.046052
-0.77495 0.50131
-0.023901 0.030021
0.16366 -0.12222
0.5136 -0.49819
-0.51274 0.24279
0.6126 -0.23779
0.018657 0.49363
0.76532 -0.48066
0.45454 -0.62215
0.095473 -0.013685
0.12816 -0.025074
-0.16232 -0.31299
0.083373 0.27319
0.10397 -0.2944
-0.76779 0.26808
0.82029 -0.026634
0.4842 -0.21577
0.34077 0.79734
-0.15423 0.20256
-0.55707 0.46596
-0.99923 0.44819
-0.88313 -0.23948
0.69811 -0.69776
0.17505 0.079231
-0.66184 0.29974
-0.070047 -0.29818
-0.18084 -0.48859
-0.53843 -0.18489
-0.38213 0.12363
-0.62855 0.18967
-0.52685 0.32852
0.14414 0.30617
0.37999 -0.0031225
0.80285 -0.13999
-0.055525 0.32116
-0.35464 0.089533
-0.35154 -0.19816
-0.92119 0.43136
-0.44129 0.43571
-0.56956 0.23791
-0.36567 0.43866
-0.23372 -0.092483
0.48471 -0.68974
0.38541 0.56658
0.5104 -0.18653
-0.27763 -0.47497
-0.48837 0.34619
-0.16784 0.47043
-0.16484 -0.34005
-0.40875 0.1255
-0.29006 0.0010236
-0.50333 0.63615
0.53326 -0.36634
-0.48844 0.045043
0.50458 0.43413
-0.68118 0.24946
-0.16785 0.09514
0.81014 -0.12425
-0.90864 0.14264
0.75676 -0.35251
-0.75042 0.21522
-0.46861 -0.11546
-0.38523 -0.060764
0.71383 -0.43875
-0.68391 0.32793
-0.15013 -0.060953
-0.1223 -0.41335
-0.38775 -0.15531
-0.53533 0.5854
0.64115 0.41237
0.44239 0.96104
0.16888 0.011413
0.83341 -0.36031
-0.62113 0.46905
-0.71423 0.55193
-0.080197 -0.28248
-0.69126 0.4668
0.37596 -0.19574
0.50469 -0.58306
0.066998 0.86988
-0.44177 -0.06852
-0.59677 0.42429
0.28216 -0.14186
-0.37831 0.073822
-0.40853 0.099964
-0.68709 0.27788
0.9906 -0.38957
0.17549 0.059112
-0.82861 0.48673
-0.48436 -0.46002
0.13648 0.036304
0.83008 -0.26561
0.48187 -0.36593
-0.71882 0.3494
0.40218 -0.12315
-0.9744 0.53411
-0.75645 0.19492
-0.28692 0.30515
-0.34058 -0.33003
-0.0012124 0.41034
0.43413 -0.20718
-0.27952 -0.56672
0.96991 -0.44559
0.62985 0.23557
-0.91925 0.42822
0.10813 0.30463
0.33583 -0.35384
0.55673 -0.65377
-0.6373 0.41122
0.067676 -0.098983
0.38079 -0.12026
-0.7904 -0.34995
-0.3876 0.14439
-0.30102 0.12831
0.19735 -0.38294
-0.00076784 0.15176
-0.61706 0.18352
0.42546 0.37714
-0.64652 -0.26531
-0.72641 0.34281
0.23845 -0.18582
0.76624 -0.049708
0.98685 -0.4895
-0.15924 0.1012
-0.26618 0.30308
-0.40979 -0.062312
0.52967 0.15986
-0.95955 0.36158
-0.066983 0.093425
0.53869 -0.28176
-0.36732 0.33907
-0.091688 0.46858
0.014648 0.4225
-0.055107 -0.10339
0.047627 0.032435
-0.86274 -0.1458
-0.094855 0.031563
0.20892 -0.22851
0.4187 -0.20863
-0.45125 0.3488
0.59225 -0.59468
-0.11221 0.1509
-0.55773 0.35201
0.097543 -0.37664
-0.5621 0.13646
0.73593 -0.28481
0.081441 0.56824
0.18415 -0.035463
0.21139 -0.48997
0.22793 -0.35611
-0.7235 0.31208
0.81314 -0.049478
-0.86945 0.061688
-0.13395 0.085807
-0.040032 0.10831
-0.285 0.019585
0.17713 -0.32879
0.27136 -0.68335
-0.64799 0.17194
0.63499 -0.4075
0.85755 -0.013291
-0.7034 0.59059
-0.20343 0.16408
-0.48005 0.46194
-0.98916 0.25443
0.84989 -0.54263
-0.64411 0.742
0.1165 -0.52253
-0.44159 -0.5127
-0.9371 0.53295
-0.77782 0.74861
-0.04877 -0.56208
-0.048506 0.70524
0.35102 -0.20042
0.50896 -0.28398
0.78274 -0.21572
-0.70195 0.59514
0.92131 -0.53422
0.37455 -0.29958
0.69855 -0.44795
-0.30559 -0.99337
0.4789 -0.27519
0.46551 -0.13049
0.19137 -0.33082
0.463 -0.47881
0.75948 -0.42795
-0.0956 0.39384
0.33874 -0.13821
0.68458 -0.40165
-0.35144 0.15869
0.10307 -0.43596
0.18966 -0.89717
0.20297 -0.15875
0.65983 -0.6799
-0.80921 -0.075915
1.0688 -0.26148
0.2436 0.59261
0.82764 -0.16343
-0.08622 0.66671
-0.10152 -0.038978
0.1028 -0.47658
-0.97411 0.48529
-0.25681 -0.024929
-0.51462 0.61148
0.30647 -0.67633
-0.45739 -0.12826
-0.69512 0.31344
-0.79483 0.39661
-0.68691 0.15678
0.17555 -0.48589
0.27546 -0.27414
-0.072914 0.40646
0.94994 -0.48558
-0.46494 -0.54058
-0.40044 -0.52693
-0.20174 0.11299
-0.39762 0.18454
0.27015 -0.59199
0.9917 -0.26999
0.93893 -0.41704
0.39935 0.0050371
-0.72198 0.27121
-0.41146 -0.95241
-0.28807 0.16189
-0.64107 0.21303
0.45798 -0.45235
0.6008 -0.32036
0.17146 -0.31436
-0.84528 0.35186
-0.13754 -0.14318
0.55575 0.5071
-0.43247 0.67207
0.57351 -0.29336
0.26235 -0.25356
0.2938 0.0092825
0.21991 0.31014
0.10024 0.05203
-0.59289 0.71995
0.77899 0.039887
0.13798 0.2085
0.89395 -0.21584
-0.47638 0.3484
-0.0127 0.029936
0.59611 -0.18691
-0.38297 -0.30997
0.77707 -0.28668
0.63685 0.080701
-0.041014 -0.002403
-0.008081 0.049191
0.22059 -0.047717
-0.63283 0.31616
0.4129 0.1152
0.43187 -0.65788
0.23431 0.49922
-0.41065 0.18089
-0.86365 0.32013
-0.20978 0.20963
-0.14243 0.37373
0.68031 -0.22007
0.45328 -0.49853
-0.69842 0.34831
-0.15776 -0.63324
-0.98405 -0.35029
-0.079119 -0.039885
0.37248 0.15242
-0.067081 0.1298
-0.1781 -0.074313
0.73624 0.36081
-0.032105 0.4738
0.83397 0.57167
0.35668 -0.0735
0.90091 -0.44133
0.15677 -0.273
-0.53003 -0.15463
0.18694 -0.28725
-0.93209 -0.13657
-0.47501 0.46015
0.11375 -0.5691
0.21577 -0.26232
-0.38594 0.28139
0.10467 -0.30192
0.21701 -0.40433
0.61599 0.39569
-0.2708 0.48386
-0.97402 -0.15493
-0.15744 -0.15099
0.16758 0.36638
-0.2968 0.034521
0.80787 -0.38192
0.39277 -0.058271
-0.25214 0.6159
-0.43711 0.43869
0.36262 -0.17071
0.3043 -0.47276
-0.6104 0.36084
-0.9737 0.098181
0.43928 -0.21004
0.06612 0.21171
0.75185 0.56193
-0.75263 0.25089
-0.34569 -0.73275
-0.58184 0.51725
-0.15412 -0.3396
0.064305 -0.025341
0.14325 0.032057
0.77438 -0.38394
0.565 -0.27944
0.63303 -0.074539
0.74219 -0.40283
-0.68335 -0.027639
-0.003946 -0.051736
-0.20069 -0.043449
-0.21647 -0.44367
-0.82727 0.39453
0.64364 -0.3751
0.231 0.0063953
0.47467 -0.19325
0.47056 -0.42859
-0.14227 0.43233
-0.19371 -0.47809
0.98342 -0.19296
-0.44335 0.51309
-0.45892 0.13319
-0.28904 0.49192
0.087877 -0.052377
-0.20238 0.54762
-0.59166 0.29218
0.84613 -0.42004
-0.66352 0.56138
-0.30977 0.0038303
0.17527 0.50711
0.6978 -0.42804
-0.43396 0.15621
0.12261 -0.017375
-0.028065 0.32985
0.68554 -0.26887
0.29666 -0.51928
0.19171 -0.18406
0.5786 0.047246
-0.25885 -0.5658
-0.31701 0.14124
-0.9458 0.43533
-0.35125 0.28678
-0.12403 0.24562
-0.066545 0.042239
0.33292 -0.38788
-0.38667 -0.34837
-0.067727 -0.25237
0.0359 0.07161
-1.0351 0.2026
-0.63151 -0.095647
-0.42035 0.50352
0.88653 -0.40714
0.76274 -0.0097437
0.5421 -0.42068
-0.088432 -0.52238
0.10723 -0.10346
-0.51509 0.037137
0.073872 0.06506
-0.17927 1.0194
-0.10675 0.059452
0.0074331 0.25916
-0.57117 0.30429
0.4373 -0.17914
-0.015904 0.0024997
-0.48794 0.28367
0.45877 -0.55218
-0.31942 0.38306
0.079152 0.70566
0.88675 -0.29085
-1.0108 0.25771
0.4497 -0.5307
-0.176 -0.38869
-0.41462 0.63765
-0.89143 -0.23991
-0.019225 -0.13992
-0.14837 0.42328
0.38929 -0.32213
0.22238 -0.34281
-0.42417 0.6856
0.23976 -0.50502
0.15549 0.76186
0.14576 0.22171
-0.82632 0.44826
-0.84448 -0.021974
0.59983 -0.49579
-0.62754 0.018741
0.25591 0.39754
0.21276 0.08474
-0.83781 0.44049
0.6655 -0.1285
0.45123 0.014189
-0.14476 0.30737
-0.37063 0.18684
-0.020008 0.46966
-0.3246 0.33338
-0.12544 -0.92926
0.68821 -0.62565
-0.0049047 -0.6839
0.2513 -0.19294
-0.95212 0.45525
0.49858 0.10366
0.52666 -0.02864
0.9687 -0.21549
-0.63585 0.10394
-0.65663 0.31703
0.46917 -0.24104
-0.69397 -0.331
-0.021811 0.003337
-0.27142 -0.16019
0.46876 -0.68167
-0.74338 0.30046
0.28386 -0.25299
-0.42374 0.16769
0.32984 0.10387
-0.12316 -0.45806
-0.55802 0.065683
0.11817 -0.29519
-0.44024 0.14415
0.49334 -0.22108
-0.11562 -0.40034
-0.56263 0.63204
-0.57977 0.07573
0.59809 0.29359
0.13355 -0.36869
-0.039241 0.35133
0.45847 0.046245
-0.57593 0.76931
0.44125 -0.80929
0.52073 0.19693
-0.85763 -0.18916
0.38592 0.40257
0.75335 0.29189
0.19825 0.43383
0.16839 0.13808
-0.58936 -0.19441
-0.58404 0.29872
-0.12373 -0.0063021
0.89522 -0.45698
0.018505 -0.80358
0.80178 -0.6534
0.38397 -0.23541
-0.1413 -0.46039
0.32045 0.67317
0.46941 -0.53583
-0.17063 0.20987
0.13611 -0.36491
-0.50468 0.027362
0.30312 0.36307
0.24395 -0.60142
-0.074037 -0.17825
0.62348 -0.24557
-0.36145 0.28805
-0.46777 0.44931
0.38553 -0.90736
-0.29746 0.57115
0.73734 -0.41683
0.054942 -0.5619
0.118 0.039715
0.2744 -0.053025
-0.64238 0.68524
0.41704 -0.17752
0.28526 -0.25601
0.50625 0.088222
-0.29998 0.13449
-0.54926 0.48956
-0.34445 0.30449
0.0762 -0.5693
0.525 -0.2643
-0.053999 0.1716
-0.53012 -0.13725
-0.68666 0.33605
0.45801 -0.22603
0.14124 0.49577
0.11724 0.1763
-0.061094 -0.049753
0.30041 0.29779
0.21002 -0.15763
-0.39468 0.34042
0.28561 -0.42315
0.72553 -0.04661
0.68773 -0.39756
-0.86096 -0.080846
-0.91933 -0.021761
0.98427 -0.50635
-0.14038 0.80879
0.62755 -0.31814
-0.067219 0.29467
0.017941 0.0086855
-0.097903 -0.32693
0.66671 -0.4882
-0.31774 -0.0152
-0.071962 0.29606
0.043672 0.18065
0.46943 -0.27058
-0.2297 -0.10501
0.0089345 -0.07075
-0.61149 -0.13168
0.60091 0.33038
-0.32537 0.18774
0.76909 -0.35536
-0.3593 0.13408
0.84945 -0.23879
-0.17536 0.080214
-0.20417 0.18551
0.16251 -0.2657
0.44764 0.16922
-0.5196 -0.75373
-0.41591 -0.29119
0.49483 -0.52672
0.30679 0.14554
-0.24266 0.92632
0.31092 -0.46117
-0.11017 0.62288
-0.78468 0.31639
0.072136 -0.115
-0.4886 0.091778
0.065531 -0.31406
-0.33459 -0.23425
0.45414 -0.22983
-0.64217 0.424
0.15034 0.89985
-1.0498 0.15517
0.42848 -0.24082
0.86013 -0.44192
0.6704 0.48111
0.35851 -0.20847
0.39337 -0.22287
0.57151 -0.25295
0.70258 -0.21071
0.62192 -0.45363
0.090619 0.23129
-0.66615 0.72353
-0.1064 0.027529
0.17076 -0.42813
0.52619 -0.57346
0.67363 -0.80761
0.56283 -0.39304
0.020316 0.37749
-0.86205 0.34652
-0.20408 0.11475
-0.70282 0.45934
-1.099 0.10086
-0.91939 0.15184
-0.53029 0.073453
-0.76119 0.28602
0.52785 -0.52594
0.49964 -0.58892
-0.0014272 0.069355
0.18376 0.48784
-0.30424 0.1306
0.67126 -0.27786
0.46246 -0.25962
0.26941 0.81635
0.94458 -0.52773
0.26462 -0.38519
-0.056081 -0.53044
-0.10173 0.77678
-0.21444 0.10054
0.2083 0.10174
-0.46296 0.20591
0.52138 -0.14399
-1 0.062183
-0.58286 0.18547
-0.36493 0.68791
0.21943 -0.75914
0.90014 -0.053194
-0.84755 0.49001
0.27682 -0.38258
0.3436 -0.30001
0.082838 0.090945
0.10812 0.1916
-0.043883 0.11345
0.55566 0.8421
0.21508 0.56794
-0.2335 0.040339
-0.11878 0.024606
0.040782 -0.20754
0.35876 -0.9892
0.40962 -0.41201
-0.19821 0.049367
0.097598 0.20792
-0.71327 -0.032002
0.93347 -0.24404
0.75848 -0.13316
0.30518 -0.026022
0.59134 -0.11735
0.10416 -0.11765
0.65129 -0.55728
0.348 -0.32181
0.72238 -0.13168
-0.21736 0.52495
-0.24361 -0.45783
0.15598 0.088415
0.40613 -0.23034
0.1052 -0.14484
0.15206 0.20116
-0.23714 -0.42943
0.18087 -0.097709
0.1676 -0.39748
0.38552 -0.17682
0.11608 -0.25525
-0.012805 0.83598
-0.43561 0.23232
0.14437 0.067729
-0.43436 0.24617
-0.25625 -0.09115
0.015752 -0.84825
0.36051 0.67435
-0.29906 -0.45882
-0.50267 -0.049855
-0.361 -0.10818
0.53436 -0.014585
0.77961 -0.46564
-0.62403 0.70196
-0.4666 0.02412
-0.50423 0.18541
0.36485 -0.10831
0.53023 -0.50954
0.63531 0.23982
-0.86087 0.44351
0.24722 -0.0046973
0.73415 -0.063992
-0.025626 0.10276
-0.031362 0.025803
0.24296 0.10689
-0.81789 0.085238
-0.31585 -0.0065239
-0.56384 0.30887
0.41158 -0.11233
0.87536 -0.43886
0.47715 -0.27194
0.22647 0.38808
-0.090843 0.022098
0.46792 -0.010768
0.49556 0.13356
0.61181 -0.49044
0.18694 0.50301
-0.22505 -0.1993
0.1201 -0.8452
-0.42878 -0.019567
-0.69656 0.39081
0.23335 -0.1421
0.013313 0.0081037
-0.72963 0.38877
-0.59885 0.65252
-0.36115 0.37763
0.35348 -0.24444
-0.32089 0.22373
0.45379 0.71668
0.093911 0.17209
0.9422 0.093635
0.74441 0.31906
-0.26502 0.079423
-0.70252 -0.53741
0.071234 0.043337
0.24472 0.52019
-0.17481 0.46171
-0.059642 0.016018
-0.77385 0.078007
-0.62882 0.10055
-0.28505 -0.72549
-0.4003 0.31395
0.46853 -0.60161
-0.66127 0.53787
-0.3266 0.16601
0.63014 0.17974
-0.031768 -0.62723
0.31018 0.036718
0.022643 -0.52332
-0.53688 -0.013432
0.52262 -0.36544
0.37619 -0.15653
0.20527 0.066298
-0.23024 0.18869
-0.31703 0.31927
-0.3218 0.61536
-0.12863 0.12092
-0.074481 0.46623
0.97672 -0.09491
0.75819 -0.31713
0.28176 0.3785
-0.31871 0.26538
-0.8413 0.38422
-0.11524 -0.11149
0.34576 -0.25843
-0.69105 0.38866
-0.45674 0.097482
0.92512 -0.40932
-0.17382 0.18865
0.55853 -0.5103
-0.67238 0.12963
0.22216 0.52628
-0.94053 0.47463
-0.32464 0.56986
-0.33387 0.20182
-0.75157 0.51455
-0.19132 -0.39847
-0.10929 0.076657
0.39679 -0.076335
0.4167 -0.19413
-0.29706 -0.26167
-0.011109 0.18959
-0.046003 -0.36709
-0.48307 0.60955
-0.53734 -0.10221
0.22774 -0.2381
0.48871 0.08965
0.72198 -0.054819
-0.29705 0.079856
0.47684 0.92044
-0.63944 -0.47802
-0.57853 -0.04898
-0.48294 0.38368
-0.48703 0.83268
0.086464 -0.043866
-0.62352 0.50633
-0.14858 0.23769
0.32422 -0.86076
-0.30132 0.12877
0.1137 -0.26235
-0.3757 0.6704
0.45499 -0.56536
-0.26697 -0.37261
0.55538 -0.4624
-0.21116 -0.14625
0.63406 0.051144
-0.050809 0.14854
-0.17148 0.1265
-0.10899 -0.16322
0.90721 0.018218
0.67592 -0.76064
0.020062 0.030675
-0.54544 -0.14375
0.86327 -0.23651
0.37731 -0.45303
0.54057 -0.17203
0.48223 -0.45796
-0.50046 0.061997
-0.070527 0.35852
0.26994 -0.18797
-0.92637 -0.21534
0.18859 0.080299
0.717 -0.29485
-0.47103 0.2594
-0.1937 0.13483
-0.9177 -0.29653
0.19882 0.45056
0.85195 -0.56602
0.85849 -0.54655
-0.25261 0.26061
0.43303 -0.16762
0.60707 -0.42225
-0.62969 -0.22388
0.18989 -0.13679
0.32411 -0.44461
0.75897 -0.58367
-0.14032 0.016494
-0.3445 0.15393
-0.0083376 -0.30097
-1.0628 -0.041202
-0.43787 0.44125
0.27625 -0.30316
0.22433 0.77684
0.24264 -0.16342
0.92225 -0.4894
-0.99002 0.18301
0.30199 -0.027044
-0.60802 0.43189
-0.23004 -0.47955
0.36076 -0.95249
0.18278 -0.27654
0.14574 0.43867
0.097379 0.69784
0.68628 0.012084
0.19083 0.24827
-0.80067 0.28491
-0.19961 0.079952
-0.079402 0.05695
-0.5198 -0.80946
-0.88067 0.48317
-0.62584 0.19359
0.80147 -0.39873
0.58696 -0.48198
0.40808 -0.22601
0.57741 -0.25491
-0.24963 0.44449
0.12997 0.39068
0.25796 0.32336
0.81773 -0.57175
0.42376 -0.39872
0.58182 0.28679
-0.35241 -0.52191
0.48819 0.096715
0.037786 -0.016865
-0.12834 0.087664
0.079799 0.06011
-0.091759 0.36187
-0.4125 -0.28566
-0.63451 0.39031
-0.83907 -0.053066
0.75756 -0.40069
0.24128 -0.38864
-0.76032 0.080432
0.25652 0.31638
0.74119 -0.091998
-0.9885 -0.40162
-0.11166 -0.57432
0.45275 -0.228
-0.82944 0.47513
0.80834 -0.30948
0.18315 0.70605
0.26224 -0.049342
0.55156 -0.76485
-0.36605 -0.19309
-0.48771 0.50951
-0.39599 0.30656
-0.95209 0.52429
-0.26244 0.13193
-0.045941 0.12363
0.80487 0.23004
-0.29633 -0.06278
0.76741 -0.53619
-0.17744 0.89652
0.87448 -0.39326
-0.81795 -0.13887
0.67478 -0.41055
-0.36031 0.17057
0.27232 0.27745
-0.79075 0.71857
-0.31657 0.13201
-0.35957 0.20366
-0.090363 0.37165
0.48035 0.2191
-0.16102 0.083173
0.041363 0.012697
-0.30783 0.15685
-0.81647 0.19947
-0.40929 0.19893
0.57598 0.20843
-0.76409 -0.14404
0.11388 -0.1486
-0.17352 0.68854
0.056991 0.14023
0.0051744 -0.071154
0.39769 -0.1945
0.36108 -0.24619
0.74242 -0.654
-0.43464 -0.50696
-0.094197 0.29297
0.8363 -0.086994
0.11802 -0.33122
-0.19558 -0.71162
-0.49469 -0.41042
0.51277 -0.084267
-0.50629 -0.37685
-0.37919 0.65552
-0.19708 0.22379
0.52524 0.026608
0.64484 -0.066269
0.21253 0.74766
0.054474 0.35037
-0.51938 0.54268
-0.028424 0.0029075
0.23775 0.17396
0.83727 -0.15169
0.59616 -0.20743
-0.47357 -0.72809
0.94907 -0.35324
-0.11368 0.31118
0.15207 0.022255
-0.30257 -0.48828
0.23879 -0.11326
0.72543 -0.32786
-0.38972 -0.1374
-0.024791 0.49153
-0.22787 -0.026711
-0.12127 -0.52206
0.034316 0.15984
-0.91367 0.48214
-0.3313 -0.09808
0.74096 -0.35289
-0.55247 0.49778
-0.66814 0.6413
-0.99561 0.067887
-0.0028907 -0.063417
0.47678 0.32664
-0.4377 0.18844
0.59685 -0.010466
-0.18867 0.88282
0.4391 -0.19813
-0.79133 0.64043
0.16067 -0.38089
0.0028721 0.38749
0.76086 -0.31437
-0.7423 0.31097
0.23894 0.088984
-0.55024 -0.017779
0.05874 0.072247
-0.8796 0.42622
-0.23759 0.73834
0.11164 -0.38015
-0.13539 -0.038143
0.67473 -0.21733
-0.42696 0.31395
0.075908 0.6815
-0.12333 -0.088908
-0.46166 0.65423
0.48017 -0.34681
-0.90479 0.42828
-0.57543 -0.14281
0.75694 -0.30278
-0.64343 0.69924
0.72771 -0.36705
0.24759 -0.22334
-0.44086 0.24059
0.90483 0.0039548
0.37679 0.61071
-0.53453 -0.22958
-0.36042 -0.31847
0.94861 -0.47257
-0.55559 -0.67467
-0.82951 0.15993
0.32413 0.30383
-0.25176 0.055532
-0.84715 0.16381
-0.076514 0.7717
0.075422 -0.085209
-0.7406 0.39545
0.29489 -0.14592
0.27207 -0.010534
-0.51093 0.27382
-0.76402 0.49866
0.078466 0.26122
-0.36517 -0.092664
-0.19254 -0.025407
0.05341 -0.17708
0.37984 -0.25936
-0.029068 -0.1805
-0.91141 0.47577
0.087557 -0.1122
0.69655 -0.3526
0.21527 -0.49965
-0.53954 0.14395
-0.13516 -0.35407
-0.049735 0.076235
0.35702 0.33843
-0.15355 0.31523
0.4325 -0.2073
-0.80806 -0.39379
-0.043466 -0.0070783
0.54486 -0.75109
0.44482 -0.46168
-0.19456 0.03987
-0.17962 -0.040889
-0.66221 -0.6351
0.14906 0.68988
0.73107 -0.25018
-0.19384 -0.12883
0.22921 -1.0039
-0.71164 -0.33131
0.71307 -0.2256
0.43548 0.36237
1.037 -0.30492
0.6901 -0.38106
0.12555 0.69394
0.19059 0.86673
-0.7049 0.46979
-0.0093202 0.11158
0.44045 -0.21913
0.30753 -0.18342
0.29944 0.23762
0.8878 0.060569
0.77584 0.11583
0.22026 0.58371
0.022508 -0.026336
0.22891 0.46375
-0.46511 0.47714
-0.038435 -0.29338
-0.22933 0.14325
-0.82273 0.70871
-0.21413 -0.20388
0.32322 0.00080404
-0.61479 0.38149
0.48788 -0.36676
0.3931 -0.27149
-0.2339 0.097034
-0.011869 0.92101
-0.26564 -0.046436
0.24215 -0.058948
0.33673 0.22473
0.44672 0.32844
0.80073 -0.19133
-0.45495 -0.35109
-0.72898 0.49347
-0.3987 0.41957
0.15877 0.49053
0.85078 -0.49291
-0.086703 0.36543
-0.31162 -0.90025
-0.48635 0.2405
-0.33423 0.42894
-0.32568 0.21047
-0.76859 0.43921
-0.6776 0.078001
0.24283 0.59211
0.11585 0.24477
0.6754 -0.053085
-0.84957 -0.39748
0.79581 -0.55872
0.21205 -0.08001
0.10355 0.091243
-0.44103 -0.51503
-0.3715 0.058424
-0.36251 0.21019
0.06472 0.25677
-0.92601 0.24014
0.87165 0.44769
0.37594 0.013241
-0.59752 0.8409
-0.030462 0.37229
0.11614 -0.12777
0.35944 -0.45265
-0.45805 -0.37926
-0.60234 -0.44522
-0.26654 -0.2198
-0.065273 0.30172
-0.79643 -0.41661
-0.64232 -0.59181
-0.77784 0.67018
0.93021 -0.14265
0.37058 -0.072184
0.11337 -0.2102
0.49406 0.32092
-0.67469 0.29817
0.95958 -0.1869
-0.94724 0.3973
0.038124 -0.511
-0.70154 0.11866
0.31785 0.011718
-0.13122 0.22664
-0.90801 0.39309
0.70853 -0.56016
0.1045 -0.089996
0.011854 -0.048982
-0.59767 0.32213
0.57364 -0.20286
-0.70074 -0.085993
-0.059097 -0.57248
-0.1797 -0.49916
0.014203 -0.80653
-0.72782 0.16213
-0.71061 0.27187
0.21247 0.058953
0.43355 0.42373
0.62331 -0.48123
-0.7764 0.31512
-0.37026 0.16411
-0.18315 -0.29544
0.77862 0.25425
-0.079541 -0.023679
-0.37899 0.12234
0.52867 -0.2564
-0.12951 0.065702
-0.46666 0.53909
-0.30096 -0.25753
-0.70999 0.47118
-0.31335 0.10497
-0.65374 0.33467
0.63803 -0.3499
-0.29248 -0.028609
0.61054 0.081932
-0.10585 -0.6314
0.27385 -0.054917
-0.63731 0.35535
0.56996 -0.6401
0.79881 -0.22456
0.42239 -0.76741
-0.57084 0.29116
0.44697 -0.45268
-0.037668 0.0068549
0.056932 -0.16907
-0.58425 -0.044673
0.38989 0.071194
0.99765 -0.45788
0.80694 -0.27333
0.2942 0.027795
-0.1156 0.53404
-0.092063 0.14785
-0.43391 0.18757
-0.28861 -0.31717
-0.46862 0.50069
0.78363 -0.23743
-0.99077 0.13565
-0.77051 0.40149
-0.35894 -0.49721
-0.71745 0.68007
-0.4198 -0.18523
0.453 -0.37428
-0.65445 0.058268
0.032372 0.062443
0.03264 0.0065286
-0.35852 0.060492
0.15602 -0.088558
-0.97709 -0.49222
0.43007 0.45253
-0.097792 0.051053
-0.48825 0.24562
0.35795 0.096191
0.7555 0.38244
-0.88403 0.48272
0.094882 0.41227
0.85736 -0.50912
0.26682 -0.16878
-0.33596 0.25061
0.86773 0.21769
-0.35284 -0.3389
0.22113 -0.27615
0.15385 -0.013494
0.062014 0.17288
0.62962 -0.27183
0.51063 0.062369
0.46142 0.28236
-0.4821 0.36807
-0.074429 -0.037279
-0.67834 0.020806
0.96509 -0.0085844
-0.94787 0.34157
0.52432 0.14534
-0.50123 -0.10857
-0.58653 0.14488
-0.53707 0.5457
-0.35009 -0.23128
0.80961 -0.54567
-0.44877 0.23496
-0.64547 -0.41493
-0.28533 -0.087868
0.58633 -0.55163
-0.38096 0.15685
-0.53195 0.20494
-0.37024 0.12789
-0.74717 0.64738
-0.37779 0.62091
0.13414 -0.22049
-0.88806 0.28651
0.0026972 -0.41345
-0.77095 0.12359
0.60723 -0.32394
0.80919 -0.46797
-0.6672 0.20341
-0.71857 0.34154
0.091527 -0.45962
0.21111 0.69545
0.30379 -0.093926
0.66505 -0.25078
0.91649 -0.4548
0.0095901 0.16524
0.50003 -0.48063
0.81858 0.4537
0.25815 0.52671
-0.49352 0.36606
-0.93369 -0.15028
0.59441 -0.66477
0.57675 -0.62857
-0.21855 -0.20572
-0.41798 0.16372
-0.41148 0.59636
0.35556 -0.26007
0.26084 -0.17171
0.21563 0.092264
-0.083727 0.49767
0.57587 0.17196
-0.43359 0.064014
0.095754 -0.059305
0.43893 -0.18138
-0.21689 0.036426
0.93572 -0.21242
-0.20191 0.1105
0.9995 -0.45218
0.35047 -0.66162
0.0075373 0.76766
-0.97297 -0.079137
-0.043048 -0.45521
-0.49822 -0.72017
0.1376 -0.67429
0.83799 -0.2116
0.70217 0.10233
0.20236 0.10118
-0.88836 0.44643
-0.37428 0.2043
0.22264 0.18879
0.16981 0.10766
-0.54364 0.48735
-0.93145 0.40757
-0.012715 -0.16443
-0.05823 -0.77974
0.19766 0.79683
0.096393 0.050489
-0.036693 0.60758
0.098089 -0.58549
-0.44732 0.22059
-0.73481 0.35083
-0.13227 0.53891
0.24808 -0.097301
0.0034313 -0.16942
0.0058825 0.044651
0.086072 -0.42605
-0.24489 -0.35481
-0.84355 0.22201
0.26524 0.22782
-0.57345 -0.083571
-0.38128 -0.41452
-0.28497 0.22443
-0.81363 0.38979
-0.69001 0.33934
0.77012 -0.32647
0.93941 -0.20126
-0.41693 0.33892
0.77576 -0.41921
0.31094 -0.47673
-0.58828 0.17718
-0.56678 -0.16868
0.26056 0.42251
0.46053 -0.31464
-0.69754 -0.15264
0.53425 0.10165
0.11723 -0.053188
-0.60438 0.34389
-0.13698 0.21976
0.83979 -0.60261
0.14636 -0.095314
-0.45775 0.24385
0.46423 -0.24455
0.12451 -0.33
-0.043144 0.06838
0.40922 0.11609
0.11944 -0.096273
0.27889 -0.21153
-0.53765 -0.12994
-0.76639 0.52061
-0.014932 -0.84228
0.015361 0.16192
-0.55578 -0.47812
0.45482 -0.42667
0.63174 0.50287
-0.64368 -0.17495
-0.80494 0.5634
-0.025728 -0.41848
0.40616 0.13746
-0.023479 -0.16782
-0.51409 0.42986
0.76669 -0.32422
0.22083 -0.21741
-0.49271 0.38355
-0.495 0.40984
0.095958 -0.49032
0.15732 0.58897
0.88768 -0.54115
-0.054192 -0.31169
0.7337 -0.35673
-0.70706 0.30757
-0.14838 0.11888
0.51129 -0.097527
-0.50421 0.36051
0.93977 -0.11203
1.0078 -0.26083
-0.3585 0.49485
-0.68816 -0.053052
-0.79944 0.20799
-0.034518 -0.68151
-0.57959 0.22278
-0.22705 -0.80078
-0.45139 -0.18753
0.42285 0.14469
-0.08077 0.055193
-0.67777 -0.072087
-0.63581 -0.52976
-0.28908 0.17128
0.17723 0.3753
-0.26602 0.23194
-0.10522 -0.077663
0.19819 0.041642
0.71748 0.33792
-0.081158 -0.23618
-0.7678 0.53371
-0.33467 -0.00039962
-0.15844 -0.5895
0.38998 0.72757
-0.73298 0.16314
-0.32036 -0.14388
-0.89973 0.4608
-0.25245 0.24011
-0.27622 -0.035561
0.3544 0.67582
-0.86709 0.29925
0.25818 0.035105
-0.45146 0.0069312
-0.11158 -0.16187
-0.24869 -0.19636
0.024814 -0.53816
0.30791 0.36702
-0.52928 0.38239
-0.27106 0.53701
0.67387 -0.19018
-0.31867 0.021751
0.69479 0.58265
-0.021213 -0.042306
-0.53813 -0.56085
-0.54818 0.30704
-0.58864 -0.20783
0.20606 0.32345
-0.14615 0.38906
0.42559 -0.60638
-0.54117 0.26405
0.60294 -0.31486
0.18644 0.13646
0.040594 -0.3406
-0.44646 0.20842
0.29611 0.64835
0.018727 -0.59496
-0.32986 0.086163
0.51226 0.50738
0.34603 -0.017394
0.36374 -0.68487
0.2245 0.20913
-0.11082 -0.15453
0.033219 -0.032538
-0.17339 -0.50943
0.32884 0.039792
0.056175 -0.061335
-0.89874 0.43539
0.10948 -0.33188
-0.64986 0.028411
-0.3302 -0.07408
0.56713 -0.049902
0.67796 -0.26772
0.25401 -0.95357
0.90317 0.025105
-0.70235 -0.51621
0.41045 -0.32514
0.68244 0.017897
0.24288 -0.57773
0.28921 -0.03645
0.8493 -0.34252
-0.53058 -0.13636
-0.54916 0.25333
-0.21049 0.034068
-0.98606 0.35282
-0.54769 0.32207
-0.25765 0.088929
-0.85271 0.48366
0.64563 -0.56429
0.18829 -0.79367
-0.22673 0.1364
0.4429 -0.34055
-0.12 0.083595
0.44304 -0.63354
0.34151 -0.12921
0.020648 -0.12839
-0.085559 0.36419
-0.11053 0.31069
-0.50066 0.63294
0.73628 -0.45961
-0.0026488 -0.17617
-0.071683 -0.041873
0.35639 -0.15939
-0.41639 -0.13611
0.01129 -0.042929
0.78053 0.50203
-0.84742 0.33849
-0.54321 0.37388
0.52755 0.13888
-0.086121 0.30732
-0.099325 0.048346
-0.88426 0.55982
0.26216 0.1705
-0.23746 0.058148
-0.48555 -0.1278
-0.2665 0.23
-0.67388 0.5423
-0.36929 -0.080257
0.63119 -0.5207
0.80555 0.12211
0.99437 0.20319
0.10679 0.2385
-0.30107 0.62183
0.041168 0.44922
0.23635 -0.28292
-0.16106 -0.12079
0.78095 -0.42155
-0.13476 0.81885
0.2351 -0.36581
-0.43103 0.70431
0.075241 -0.076206
0.82781 -0.55523
0.25843 -0.75858
0.16324 0.2287
-0.64342 0.27003
0.29638 -0.62622
0.88379 -0.46392
-0.46976 -0.8325
0.56923 -0.33475
-0.90603 -0.030155
0.81428 -0.42052
0.72781 -0.32837
-0.32345 -0.58204
0.10969 0.71946
0.17987 -0.10845
0.13318 -0.86575
0.93313 0.037893
0.77501 -0.33179
-0.98687 -0.081698
0.12095 0.30295
-0.53155 0.28555
0.43905 -0.85921
-0.49773 0.37868
-0.13735 0.62561
0.39656 -0.0022053
0.60803 0.32033
0.25364 -0.23056
-0.10976 0.13267
-0.57068 0.39055
-0.34854 0.064518
0.95135 -0.47425
0.16185 0.748
-0.34279 0.10112
-0.57815 0.53998
0.96929 0.1232
0.13979 -0.50341
-0.49568 0.31391
-0.59614 0.37665
0.16635 0.77812
-0.41811 -0.18277
-0.54548 0.12308
0.32409 -0.061391
0.048515 -0.058678
-1.0884 0.18632
0.14898 0.034397
1.0871 0.046063
-0.67129 0.282
-0.46212 0.039599
0.34626 0.43934
0.72157 0.12025
0.58672 -0.29945
0.14876 -0.27846
-0.26686 -0.70514
-0.23172 0.059797
-0.30778 -0.46628
-0.49663 0.25659
0.55147 -0.11523
0.36171 -0.23102
0.3674 -0.60025
0.51758 0.25762
-1.0383 0.27108
-0.70092 0.38682
-0.83053 0.32001
-0.43927 0.45308
-0.10462 0.3026
-0.24582 0.82615
0.26871 -0.90548
-0.60433 -0.065075
-0.35483 0.16081
-0.36867 0.32143
0.051601 -0.69101
0.78145 -0.35239
0.52467 -0.0097379
0.49061 -0.31242
-0.036611 0.065956
-0.93916 0.059683
-0.064893 -0.47295
0.52787 -0.69457
-0.37951 -0.099118
0.48811 0.23391
-0.35041 0.60414
-0.41028 -0.4251
-0.20741 -0.1834
0.73228 0.16294
-0.11027 0.50799
0.38767 -0.62566
0.64347 0.12257
-0.091058 -0.10333
-0.92766 0.37852
0.062081 -0.37915
-0.98187 0.51082
-0.28849 -0.10638
0.79702 0.25433
-0.2094 0.27833
0.85678 -0.35616
0.32196 -0.021058
0.37835 0.7764
0.80071 -0.17897
-0.39582 -0.3162
-0.13998 0.00028688
0.21528 -0.022296
-0.12642 0.30839
-0.24046 -0.090305
0.50267 -0.47704
-0.32853 0.74713
-0.66045 0.54603
0.30744 0.16379
0.99072 -0.49279
0.12721 -0.2128
0.1005 -0.18889
0.52409 -0.20495
-0.073989 -0.060156
0.55602 -0.17391
-0.037205 0.16416
0.80298 -0.20157
-0.6533 0.019308
-0.29472 -0.19677
-0.033481 0.33517
-0.16499 -0.69052
0.32166 -0.054406
0.95422 -0.15514
-0.25309 -0.19023
0.45703 0.55166
0.68019 -0.3525
0.65082 0.0042216
-0.52795 0.21753
0.49468 -0.24267
-0.84252 0.41871
0.85169 -0.43977
0.0051438 0.011253
0.082185 -0.099728
-0.61636 0.41185
-0.0046469 -0.47894
0.15804 0.0016855
0.02384 -0.58267
-0.66661 0.26512
0.92405 -0.59546
0.10587 0.85707
-0.012429 -0.71844
0.18944 -0.57737
-0.16797 -0.85831
-0.20212 0.0904
0.23596 0.11092
-0.59435 0.33775
-0.3202 0.273
0.65429 -0.22263
0.29317 0.17964
0.60467 -0.35283
0.17541 -0.11392
-0.62827 0.30512
-0.56858 0.11342
-0.0040639 -0.67481
-0.32229 0.73322
0.73477 -0.59625
0.57095 0.13024
0.51377 -0.30478
0.9893 -0.51779
-0.61049 0.018726
0.019704 0.26377
0.46063 -0.84868
0.32264 -0.76545
0.54165 0.38697
0.89636 0.20693
0.66347 -0.37526
-0.27354 0.94035
0.52402 0.08953
-0.33358 0.17332
0.049593 0.80453
-0.45465 -0.25104
0.93506 -0.068754
-0.34934 -0.76329
0.18208 -0.32674
0.51537 0.2556
0.11799 0.26787
-0.38479 0.0033828
0.72645 -0.40735
0.49627 -0.40319
0.75474 -0.56893
-0.38986 0.16575
-0.67369 0.01685
0.20311 -0.17253
0.05197 0.61074
0.52267 -0.25022
-0.94879 -0.086817
-0.43838 -0.42308
-0.11045 0.097081
-0.24475 0.017881
0.14114 0.038864
-0.50849 0.30273
-0.32642 0.13734
0.54275 -0.37682
0.43042 -0.18614
0.13118 0.13295
-0.024119 -0.11551
0.45453 0.21991
0.66602 -0.038249
-0.83632 -0.37151
0.55482 -0.83361
-0.39292 0.17168
-0.57646 0.63389
-0.47725 0.58725
-0.71988 0.78735
-0.54852 -0.91358
0.55947 -0.23837
-0.10136 0.056293
-0.56727 -0.10708
0.013701 0.2292
0.31595 -0.34313
0.27173 -0.094005
0.25042 -0.037728
0.33018 -0.15091
0.73959 -0.19984
0.39884 -0.31263
-0.037173 -0.058053
-0.43404 0.18569
0.63413 -0.33742
0.1807 -0.095081
0.76105 -0.35091
0.92794 -0.42128
-0.4681 0.17069
0.096201 -0.31169
0.34885 -0.9696
-0.064919 -0.35451
0.73265 -0.38112
-0.4545 0.13717
0.789 -0.11044
-0.71595 0.13808
-0.040858 -0.27752
0.79319 -0.46151
-0.1075 0.60569
0.65155 0.12771
-0.44733 -0.0083016
0.29876 -0.072607
0.012379 0.096681
-0.54102 0.26985
-0.39702 0.45752
-0.77728 0.44058
0.40265 -0.1907
-0.94018 -0.20591
0.11317 -0.052586
0.80002 0.33271
0.077238 0.0027553
0.37894 -0.72061
-0.92982 0.33397
0.24833 -0.017871
-0.61652 0.24385
0.95188 -0.48101
0.36942 -0.73788
0.35264 -0.16768
0.14998 0.44552
0.25299 0.53524
0.34611 -0.21663
-0.46055 0.22643
-0.28362 -0.19681
-0.99462 0.048106
0.39863 -0.20515
-0.16448 0.16401
-0.30818 -0.56392
0.27975 -0.48783
-0.58535 0.58299
-0.18675 -0.48437
-0.46741 0.26957
-0.28107 1.0373
-0.74347 0.29819
-0.77706 -0.33104
0.53089 -0.35123
-0.3676 0.098352
0.45335 0.018285
-0.37707 0.64373
0.35696 0.11103
-0.67285 0.14997
0.10571 0.0076648
-0.57582 -0.29407
-0.39291 0.5073
0.080919 0.38015
0.3517 0.032429
-0.58578 0.23616
-0.22026 -0.41183
0.013768 -0.001177
0.0018209 -0.0043883
0.20824 0.3826
0.074475 -0.027677
-0.069396 0.73095
0.29998 -0.39323
0.79458 -0.40474
0.69429 -0.75672
0.026763 0.36089
-0.088169 -0.074915
-0.039238 -0.078324
0.49905 -0.070105
0.27394 -0.0033968
-0.23193 0.10156
-0.9281 0.41026
0.7268 0.29641
-0.15632 -0.68599
-0.89633 0.22797
-0.16427 0.41474
-0.098297 0.26695
0.59766 -0.56391
0.46632 -0.17721
0.18297 -0.045498
0.26851 0.29328
0.0039654 0.31955
0.055762 0.14959
-0.29201 0.33112
0.11052 -0.063174
-0.11015 0.30291
0.33295 -0.07535
0.3 -1.0096
-0.68345 -0.082782
0.40446 -0.21486
0.46453 -0.22528
-0.33608 -0.27702
-0.26044 0.069402
0.71933 -0.41021
-0.26748 -0.48291
-0.66389 0.12618
0.25169 0.16118
0.84858 -0.65588
-0.15923 -0.058697
-0.40683 0.47177
-0.37728 0.2215
0.15189 -0.0089905
-0.20907 0.00072935
0.10687 -0.79671
-0.67296 0.4956
-0.48931 0.072929
0.85942 -0.46628
-0.50099 0.42688
-0.104 0.16108
-0.6718 0.70188
-0.20896 -0.12092
0.058824 -0.38808
0.51257 -0.2685
-0.20891 0.00063054
0.47281 -0.20621
0.38039 0.69668
-0.51424 0.34964
-1.0474 -0.16239
-0.50255 0.14478
0.40206 -0.25278
0.18415 0.2836
0.68761 -0.29728
-0.15613 -0.065752
0.43205 -0.7482
-0.44822 0.022944
0.36528 -0.54951
0.19013 0.27031
0.084725 0.93204
-0.53899 0.47363
-0.63718 0.14365
-0.69336 0.29342
0.41068 -0.87293
-0.24911 0.074719
-0.82142 0.59844
-0.18027 0.14471
-0.56878 0.093871
0.85222 -0.28871
0.20826 0.030626
-0.277 0.13712
0.59675 0.34488
-0.67765 0.16127
0.92314 0.0029465
-0.26474 0.37571
-0.76789 0.226
-0.49589 0.10508
-0.55266 0.22329
0.47576 -0.081592
0.75473 -0.36295
-0.32485 0.02367
0.12473 0.53335
-0.32685 0.23323
0.0043145 0.069224
-0.68271 -0.0025563
-0.80146 -0.04094
0.73005 0.21915
-0.6499 0.74435
0.32051 -0.20052
-0.38929 0.4434
0.44871 0.14949
0.87912 -0.36329
0.54754 -0.027969
0.75111 -0.44367
-0.58535 0.18342
0.42046 -0.20449
0.76411 0.14258
0.22478 -0.31047
-0.18576 0.2006
0.0092427 0.027603
0.10959 0.15526
-0.44037 -0.30414
0.70418 -0.33313
0.25473 0.36671
0.14524 -0.41115
0.031163 0.19028
-0.40195 0.12624
0.13361 0.46623
-0.58775 0.64803
0.28925 0.14187
0.0092888 0.29219
0.50319 -0.1753
-0.20624 0.28509
-0.19301 0.18966
0.039801 0.73529
-0.31048 0.095084
-0.52983 0.4155
0.63206 -0.31566
0.0047352 -0.62183
0.42184 0.47697
0.60511 0.0092476
0.66989 -0.28258
-0.9242 0.3963
0.90095 -0.41803
0.91462 -0.37962
-0.31422 0.12434
-0.93898 -0.011753
-0.77735 0.34825
-0.80861 0.50606
0.76571 -0.48769
-0.26268 0.41334
-0.76508 -0.19617
0.32205 -0.1462
-0.076528 0.275
0.078743 -0.56693
-1.0026 0.36035
0.32489 0.42089
-0.10762 0.1045
0.40614 -0.22973
-0.27609 0.03805
0.67995 0.49444
-0.94015 0.0066514
0.23042 -0.1148
-0.68238 -0.10539
-0.23602 0.21021
-0.097212 -0.29106
-0.16402 -0.10139
-0.42802 0.89788
0.75599 -0.46737
0.34483 0.40796
-0.37415 0.29128
0.49536 -0.093701
0.63194 0.3545
0.13297 -0.069145
-0.24211 -0.45772
-0.37999 -0.0083243
-0.19578 0.36927
0.30482 -0.070495
-0.63031 0.065955
0.41238 -0.25774
-0.35603 0.85075
0.29692 -0.45336
-0.39161 0.53771
0.78067 -0.37369
0.45368 -0.27369
-0.4385 -0.17361
-0.69121 0.41272
0.48574 -0.20975
0.82053 0.30647
0.47159 0.41494
0.62192 -0.29288
0.055243 -0.31485
-0.036683 0.31112
-0.28225 -0.25382
0.0079475 -0.42122
-0.85635 0.4197
-0.57836 0.29497
0.78561 -0.40095
0.39626 -0.53718
-0.92198 0.4571
0.71792 -0.25495
-0.43172 0.14219
-0.28941 0.26911
-0.13519 0.47717
-0.70908 -0.0071406
0.45827 -0.27492
0.10874 0.00042687
-0.65264 0.19753
0.88781 -0.5379
0.077514 -0.12111
-0.47952 0.20173
-0.31478 -0.45398
-0.27778 0.22538
-0.2879 0.026817
-0.17019 0.15417
-0.09117 0.37005
0.89912 -0.44021
-0.087926 -0.083331
-0.4115 0.28189
0.23458 -0.1174
0.21651 -0.15189
0.11809 0.016529
-0.78742 0.39756
0.57399 0.0041574
-1.0619 0.1508
-0.20391 0.2445
-0.85866 0.30011
-0.76694 0.50266
0.099558 0.0093506
-0.072793 0.0062246
-0.35143 0.19818
-0.39582 -0.21091
0.63082 -0.0036999
-0.805 0.057528
-0.68539 0.35295
-0.20712 -0.34922
0.38939 -0.33729
-0.10118 9.2692e-06
0.046565 0.18914
0.6655 0.20519
0.0042423 -0.01183
0.73814 -0.62961
-0.062765 0.042522
-0.40182 0.14677
0.54881 -0.040696
-0.93843 0.1284
-0.29157 0.097163
0.71109 -0.36289
0.70875 -0.57614
-0.36284 0.16846
0.16738 0.57903
0.39656 -0.18621
-0.38927 -0.23518
0.20078 0.72993
0.019798 0.87304
0.52269 -0.27847
-0.30171 0.17323
0.64085 0.53151
0.49279 -0.33672
-0.15966 -0.38753
-0.94421 0.54608
-0.69 0.33079
0.73462 0.12242
-0.69377 0.53519
0.74509 -0.28181
0.2312 0.20095
0.26906 -0.2092
-0.33766 0.64114
-0.31021 0.15957
0.37735 -0.15051
-0.016926 0.091068
0.18948 -0.041941
-0.39804 0.17749
0.69631 -0.35987
-0.38505 0.14566
0.9176 -0.39662
0.01499 0.041189
-0.18211 -0.2804
-0.10589 0.28144
-0.67778 0.25353
0.14909 -0.11643
0.78237 -0.47947
0.40544 -0.58318
-0.30498 -0.0098736
-0.93028 0.52501
-0.16191 0.65149
-0.40624 0.45138
0.61802 -0.048173
-0.00069325 -0.31335
-0.1697 0.36056
0.095106 -0.10795
0.70413 -0.34213
0.84159 -0.32838
0.88028 -0.37926
-0.11731 1.0276
-0.62859 0.28171
0.22291 -0.70183
-0.65634 0.31156
0.69189 -0.52286
0.81433 -0.46774
0.72171 -0.34046
-0.54943 0.25372
-0.44174 -0.12122
0.032775 -0.0090969
-0.65892 -0.45814
-0.49111 0.50068
-0.26721 -0.08384
-0.56642 -0.10105
0.63012 -0.40211
0.64177 -0.20528
-0.65592 0.16553
-0.95627 0.27641
0.65864 -0.41942
-0.0053587 -0.0010758
0.28902 0.069572
-0.61702 0.32401
0.88978 0.21555
-0.73828 -0.16015
-0.18607 -0.57714
-0.091472 0.2798
0.42369 0.41942
-0.57908 0.39677
0.645 -0.34522
-0.033243 -0.3688
-0.17981 -0.31385
-0.84253 0.035841
-0.85113 0.42257
-0.14044 0.20275
0.3361 0.37637
-0.6191 -0.063082
-0.28827 0.33528
0.55404 0.11844
0.48918 -0.3524
-0.77982 0.053705
-0.71292 -0.019578
0.64156 0.28665
0.066921 -0.55293
-0.42406 0.032757
-0.21248 0.6375
-0.31412 -0.01349
0.083586 0.42436
0.4548 -0.1314
-0.47888 0.24035
-0.1596 0.27437
0.39334 -0.2031
0.63609 0.29372
0.58632 0.10244
-0.88127 0.29016
0.69386 0.23822
-0.68748 0.23633
0.44708 -0.21311
0.39936 -0.34228
0.59245 -0.2324
-0.046509 -0.29794
0.72987 -0.070885
-0.18124 0.009846
-0.67675 -0.1563
0.17306 0.81407
-0.80233 0.50296
-0.50705 0.23525
-0.44843 0.21309
0.97703 -0.51844
0.19866 -0.12544
0.00030539 -0.12653
-0.88276 0.37062
-0.5539 0.77294
0.34723 -0.40484
0.076751 -0.11798
-0.58596 0.22619
0.057952 -0.050614
0.2336 0.11558
-0.40495 0.64469
-0.57136 0.79535
0.83081 -0.50251
-0.2457 0.12323
0.47748 -0.23541
0.16773 -0.20706
-0.94793 0.43866
-0.89264 0.53404
0.39696 -0.54656
0.40095 -1.03
0.42497 -0.51347
-0.16333 -0.43835
-0.17102 0.045705
0.98432 0.053042
-0.46443 0.64933
0.36539 -0.18734
0.34249 -0.99489
-0.44336 0.31216
0.93349 -0.29036
0.6691 -0.30852
0.31336 -0.36918
-0.40434 0.21011
-0.28158 0.26757
-1.0277 0.080042
0.73417 -0.74883
-0.83734 0.43189
0.16433 -0.63693
-0.22519 0.13232
0.35086 -0.22075
0.67218 -0.31213
0.34225 -0.36604
0.8215 0.36247
-0.70285 0.15176
-0.11542 0.23026
0.19218 -0.32358
0.14928 -0.12895
-0.44111 0.90511
-0.080685 0.65245
0.84737 0.029015
0.052853 -0.43067
-0.15554 0.17047
0.41669 -0.079804
-0.47552 0.18974
0.39637 -0.16199
-0.6291 0.37082
-0.74819 0.3411
-0.71186 0.13104
0.40782 0.77806
-0.28472 -0.039894
-0.75995 0.72155
0.79493 -0.57073
0.91108 -0.52515
0.18449 0.27908
-0.41115 0.44027
0.13133 -0.065149
0.37649 -0.50476
0.31767 -0.36689
-0.052664 0.37336
0.49106 -0.068561
-0.47376 -0.21263
-0.10526 -0.31831
0.45819 -0.26555
-0.35338 0.10079
0.97559 -0.33305
-0.17344 0.040943
-0.41691 0.89112
-0.78114 0.39134
0.26421 -0.013582
0.37709 -0.31469
0.78093 -0.54184
0.66473 0.55093
0.83454 -0.20966
-0.82504 0.38332
-0.63639 0.68212
0.2321 0.060409
0.21405 0.10645
-0.55088 0.49216
-0.78864 -0.047558
-0.50049 0.285
-0.22318 -0.69401
0.67557 -0.23926
0.16801 0.45169
-0.98338 0.47513
-0.4168 -0.43839
-0.21715 0.99474
1.0217 -0.27485
-0.52012 0.45105
0.40091 0.18049
-0.52802 -0.048961
-0.43699 0.51608
0.6144 -0.28613
0.46815 -0.031192
-0.053376 -0.2648
0.28206 -0.17083
-0.47477 0.29121
-0.40084 0.95931
-0.94542 0.47901
-0.71869 0.12173
-0.70836 0.43537
0.44285 0.3412
-0.71245 -0.076549
0.51692 -0.26929
-0.26508 -0.013827
-0.32221 0.87893
0.43047 -0.065059
0.20054 -0.098989
-0.45256 -0.26219
0.34223 -0.076391
0.056043 -0.06168
0.054648 0.61623
-0.026368 0.10456
-0.72662 0.037326
-0.32877 0.19903
0.32703 -0.18039
-0.72525 0.36587
0.16243 0.028442
-0.54076 0.5442
-0.48327 0.18393
-0.97499 -0.043865
-0.37567 0.19998
0.40728 -0.64765
0.25827 -0.37235
-0.072471 -0.041085
0.12627 -0.22038
0.4724 -0.18749
0.32809 -0.30507
0.21758 0.48857
-0.31148 0.52225
-0.12067 0.14532
-0.57358 0.5506
0.25402 -0.20243
-0.44235 0.18742
0.68836 -0.0090323
-0.74307 -0.2322
0.89942 0.1184
0.76999 -0.24786
0.22726 -0.32928
-0.10046 -0.13501
-0.69513 -0.33348
0.45657 0.33715
0.5327 0.73467
0.72833 -0.16791
0.71114 -0.068359
-0.96719 -0.0025325
0.17632 -0.64184
-0.35738 0.11544
-0.75265 -0.13884
-0.62649 -0.12375
-0.2485 0.48142
-0.22765 -0.47001
-0.07889 0.22996
-0.69751 0.25506
-0.43519 0.45556
0.064894 0.063201
-0.93878 0.46919
0.43158 0.021391
0.41172 0.3672
-0.58343 0.25908
-0.76732 0.75601
0.62842 0.1083
0.39129 -0.1839
0.30282 0.2797
-0.51974 0.20198
-0.084324 0.14703
-0.62374 -0.29915
-0.073441 -0.42667
-0.64675 0.23991
0.19567 -0.094835
0.7502 0.44993
0.035751 0.44785
0.49803 -0.10423
0.29937 -0.052388
-0.026184 0.50711
0.56325 0.21221
-0.28228 0.13406
0.17641 -0.056339
0.38236 0.43559
0.20157 0.12798
-0.012511 0.12189
-0.102 0.10054
0.95985 -0.48127
0.17627 -0.64906
-0.41878 0.58746
-0.41949 0.76022
-0.72649 0.38415
0.32183 -0.39893
-0.073836 0.23658
0.054197 0.13202
0.58293 0.12983
0.32545 -0.12787
0.8022 -0.26878
0.61444 -0.45296
-0.72861 0.10406
-0.81702 0.62404
0.71955 -0.20286
-0.52935 0.8677
-0.96688 0.28486
0.26428 0.12641
-0.085864 0.15301
0.26895 -0.14108
0.7702 -0.5783
-0.43319 0.029267
0.21449 -0.024895
-0.81319 0.09015
0.16132 0.30012
0.098107 -0.11429
0.53349 0.038267
-0.6086 0.22202
0.089607 0.071739
0.51978 -0.48369
-0.65356 0.71241
-0.80122 0.074815
0.73427 0.045916
0.0056905 -0.72581
0.108 0.54602
-0.16097 0.11043
0.47642 -0.20692
0.062673 -0.010962
0.52212 0.012502
-0.42197 -0.34967
-0.59776 0.28745
-0.96043 -0.064746
0.77968 -0.048954
-0.59447 -0.67276
-0.38823 0.44395
0.71943 0.069665
0.70543 0.056975
-0.39745 0.22589
-0.37151 -0.006644
0.3871 -0.18878
-0.80603 -0.069953
0.52524 -0.22923
0.68802 -0.24269
0.10308 0.051763
0.099539 -0.61631
-0.46665 0.22359
-0.78127 0.52597
-0.32321 0.87698
0.70261 -0.25037
0.91785 -0.10519
0.15593 0.14685
-0.16897 -0.32865
-0.79875 0.058449
0.48295 -0.16016
-0.084219 -0.06342
0.57464 0.43032
-0.66222 -0.3868
0.14344 -0.34445
0.85809 -0.35136
0.97851 -0.44298
-0.024479 -0.24906
-0.51917 0.32102
0.8903 0.39442
0.027637 -0.55489
0.91676 -0.19127
-0.45193 0.41032
-0.70377 0.55289
-0.066984 -0.37302
0.040783 -0.47611
-0.60051 0.014794
-1.0055 0.28829
-0.51572 -0.1215
0.32414 -0.083226
0.10174 0.060521
-0.097641 -0.19099
-0.56669 0.46347
-0.60675 0.25727
0.16165 -0.020168
-0.28927 0.66148
0.48548 -0.42058
0.11009 -0.051557
-0.4331 0.7766
-0.65812 0.18625
-0.65655 0.075604
-0.83378 -0.00091854
0.50745 -0.84568
-0.029745 0.018593
0.21047 -0.43764
0.25696 0.66521
0.026424 0.30873
-0.74545 0.23595
0.22836 0.27592
0.029751 0.02959
0.2677 0.66436
0.66787 -0.49687
0.23222 0.20591
0.66868 -0.35352
0.40405 -0.015508
-0.19502 -0.37631
0.89775 -0.46014
-0.84864 0.18608
0.054343 -0.61031
-0.50764 0.2561
-0.24705 0.6996
0.51644 -0.21676
0.26368 -0.34303
-0.58687 -0.71203
0.065979 -0.051152
-0.38536 0.062423
0.38168 -0.1124
-0.081013 -0.066447
0.1457 -0.74367
0.49938 -0.0819
-0.59481 -0.53527
-0.55313 0.23323
0.51732 0.11084
0.13596 0.48229
0.38176 0.26742
-0.052732 0.048418
0.79111 0.1053
-0.18013 0.14676
0.63043 -0.29003
-0.60018 0.3327
0.40172 -0.19965
0.68752 -0.33815
0.67876 -0.31891
-0.12024 0.035256
-0.6698 0.2061
0.17869 -0.12095
0.68843 -0.23172
-1.0066 0.43338
0.69722 -0.3337
0.67867 0.48913
0.66064 -0.45787
0.85343 -0.48181
-0.35304 0.58787
-0.58123 0.077155
-0.53556 -0.10658
-0.77874 -0.14746
0.8274 0.0071868
-0.61223 0.27401
-0.16979 -0.029002
-0.56419 -0.038671
0.56322 -0.22055
0.11597 0.12713
-0.76589 0.5497
-0.6809 -0.21326
0.34134 -0.192
0.029385 0.2054
-0.9749 -0.051681
0.80082 -0.34345
0.63742 -0.01836
0.72792 -0.42231
0.05022 -0.44821
0.9522 -0.079916
0.55382 -0.27154
0.49871 -0.19065
0.70897 -0.17464
0.18327 0.27034
0.20353 -0.15257
0.7226 -0.057531
-0.056145 0.022221
-0.0031555 -0.0067018
0.82146 -0.18567
0.29837 -0.19885
-0.62974 -0.053041
0.89942 0.18985
-0.70549 0.45197
0.2689 -0.010182
0.73351 -0.24777
0.80637 -0.36523
0.07803 -0.12175
0.37025 -0.058693
0.89338 -0.52418
0.71446 -0.4111
-0.053221 0.094174
0.26445 -0.30346
-0.4947 -0.52461
1.0076 -0.32285
0.41887 -0.12111
0.45171 -0.22361
0.69029 0.1481
-0.26832 -0.11653
-0.32349 0.15019
-0.33406 0.096696
-0.25746 0.071544
0.82825 -0.0076825
0.27763 0.01764
0.30872 -0.29186
0.60159 -0.43919
-0.055222 -0.95769
-0.43574 0.28217
-0.62747 -0.39654
0.72299 -0.31979
-0.32653 -0.34145
-0.19929 -0.08171
0.57487 0.21932
0.35699 -0.36607
-0.10483 0.66565
-0.73042 0.43739
0.32615 -0.48578
-0.71248 0.57306
-0.61635 0.19725
0.90737 -0.18381
-0.20621 0.46906
0.56527 -0.57859
-0.38556 0.30009
-0.12062 0.010305
-0.39304 0.26426
0.52022 -0.44702
0.6617 0.055504
-0.33489 0.57294
0.3826 0.7287
0.24581 0.79015
0.668 -0.35783
-0.77916 0.4334
-0.17742 -0.032756
0.083124 -0.37972
-0.0048914 0.59143
-0.64629 -0.030114
-0.87441 0.52584
0.04742 0.11117
-0.48469 0.12667
-0.85216 0.41408
0.48033 -0.16222
-0.57461 0.138
0.21691 0.33656
-0.65076 0.20951
-0.10236 0.47986
-0.68977 0.24781
0.36079 -0.010234
-0.62142 0.18857
0.24119 -0.18659
-0.44339 -0.4435
0.51518 -0.25559
-0.55727 0.51447
0.38074 -0.32737
-0.23185 -0.28201
0.10526 -0.4202
0.0050607 0.25866
-0.070814 -0.34304
0.48421 -0.25983
0.47972 -0.030687
0.66318 0.066867
0.40581 -0.48181
-0.24205 0.065151
-0.057333 0.42348
-0.1293 -0.17769
0.89653 0.43624
-0.20246 -0.3746
-0.079376 -0.40105
-0.16342 0.0099658
-0.6857 0.16039
0.38605 -0.010238
-0.60145 0.29778
0.57435 0.097185
0.036281 -0.56827
0.24263 -0.58139
-0.06579 -0.51224
-0.80832 0.43347
-0.64932 -0.022225
0.64018 -0.51414
0.15023 -0.28913
-0.093053 -0.45313
0.88313 -0.10137
0.26176 -0.90945
0.29915 -0.26119
0.58527 0.44025
0.30416 0.40488
0.61747 0.010417
0.083443 -0.17255
0.92299 0.023813
0.49578 -0.25187
-0.41572 0.33639
0.59442 -0.56517
0.094794 -0.085266
0.3754 -0.20034
0.4044 -0.094331
0.032559 -0.25707
1.0358 0.23158
0.62664 -0.25839
0.39463 -0.0087335
-0.60611 -0.010167
-0.53592 0.41355
-0.61262 0.46498
0.44922 -0.22743
0.34714 -0.16451
-0.82497 -0.20799
0.042613 0.47003
-0.71777 0.51239
0.47847 -0.50913
-0.42948 -0.0369
0.26054 -0.081643
0.81236 -0.24392
0.89203 -0.5527
-0.49515 0.88135
-0.30798 0.33178
0.10729 -0.054477
-0.13382 0.042468
-0.04117 -0.70557
0.022874 0.63282
0.73071 -0.52102
-0.19938 -0.23833
1.072 -0.15601
0.055065 0.13148
-0.036407 -0.024471
0.54192 -0.3978
-0.3126 0.28457
-0.16095 0.079337
-0.63709 0.25546
0.076322 -0.62721
-0.13429 0.24841
0.60459 -0.32292
0.85044 -0.45674
-0.92716 0.087747
0.77438 -0.39358
0.86735 -0.43527
-0.47896 0.39415
-0.38246 -0.49525
0.87713 -0.40207
-0.013453 0.0065376
-0.048596 0.46651
0.86257 -0.32039
0.66242 -0.8056
-0.29749 0.14562
-0.30961 0.0059419
-0.89239 0.44361
0.40783 -0.41527
-0.60664 -0.10252
-0.036555 -0.0085238
0.29795 0.060516
0.66374 -0.46355
-0.34727 -0.85314
0.36291 0.18468
-0.22931 -0.51663
0.73994 -0.014619
0.86646 -0.5247
0.17979 0.28048
0.014695 0.75343
0.163 0.54904
-0.6307 0.20523
0.16276 -0.24968
0.61228 0.007937
-0.31122 -0.51717
-0.074647 -0.49591
-0.6881 0.39948
0.21109 -0.08025
-0.23963 0.059313
-0.2418 -0.14249
-0.0074382 -0.21743
-0.49612 0.35035
0.48975 -0.42883
-0.97333 0.35707
-0.92861 0.52572
0.59301 -0.12226
-0.23182 -0.74709
-0.23169 0.05957
-0.83889 0.27935
0.010617 -0.41097
0.095603 0.53411
-0.30564 0.051135
-0.63155 0.058386
-0.67665 -0.28396
-0.27339 0.611
-0.18486 0.08484
-0.1308 0.39303
-0.79537 -0.27367
-0.62784 0.2764
0.19969 0.035701
-0.20213 0.07407
-0.039152 -0.52275
-0.27497 0.16622
-0.15571 0.23962
-0.52446 -0.12814
-0.21159 0.47477
-0.57127 0.25551
-0.1724 0.16293
0.08107 0.42616
0.035062 0.42875
-0.64784 -0.17407
0.93872 -0.52032
-0.039278 -0.095699
-0.53426 0.26932
-0.12503 0.066764
0.50148 -0.44391
0.89358 0.40059
0.78925 -0.040761
-0.087618 0.14239
0.45394 0.12877
0.61253 -0.36133
0.15972 -0.42864
0.26358 -0.84319
-0.11312 0.0005864
0.27589 -0.27594
0.0058564 0.21383
0.36303 -0.36452
0.87181 -0.65141
0.64149 0.33354
0.24418 -0.19043
-0.53908 0.27
-0.12369 0.07836
-1.0793 0.032021
0.75573 -0.38615
-0.62079 0.16524
0.21222 -0.19696
0.46965 -0.18404
-0.56604 0.20358
-0.37372 -0.081445
0.64687 0.13875
1.0014 -0.047039
0.4069 0.45351
0.70821 -0.73102
-0.7925 0.51276
0.071599 -0.42347
0.38505 -0.21693
0.35583 -0.39932
0.35261 -0.15751
-0.86672 0.20005
-0.54006 0.092201
0.088513 -0.12338
-0.82245 0.58626
0.52448 -0.3534
0.21033 0.19484
-0.52955 0.22084
0.90751 -0.39969
-0.94325 -0.17787
0.26383 0.32085
0.69752 -0.54349
-0.32889 -0.24169
0.30985 -0.13446
-0.79836 0.40905
0.037954 -0.44217
0.11093 0.37664
-0.011706 0.11701
-0.79209 0.32362
0.2605 -0.23495
0.14189 0.32699
-0.30392 -0.19785
0.28156 -0.67132
-0.34018 0.67718
-0.63731 0.51943
0.49347 -0.40481
0.69789 -0.050786
0.97219 -0.37459
0.2935 -0.43636
-0.94085 0.064935
0.56004 0.75713
0.92624 -0.091684
0.8026 -0.62964
-0.024344 0.021523
0.20924 -0.074542
0.48818 0.08646
-0.5102 0.20069
0.62168 -0.33305
0.016686 0.063299
-1.0091 0.11221
-0.73469 0.17113
0.70407 -0.37594
-0.87206 0.59073
0.22792 -0.14613
-0.039272 0.018898
0.56484 -0.4122
-0.088751 0.2729
0.16515 0.25479
0.67416 -0.22174
0.85297 -0.46305
0.06127 0.1888
0.48182 0.0044417
0.38795 -0.27782
-0.83133 0.41058
0.46876 -0.282
0.81771 -0.44871
0.88675 -0.57333
-0.43108 -0.30431
0.97732 -0.47296
-0.33893 0.14363
-0.47883 0.23
-0.03052 0.002766
0.56068 -0.34129
-0.43627 0.11664
-0.33346 0.046073
0.87401 -0.24774
0.6259 -0.54727
0.84145 -0.10758
0.14872 -0.94238
0.078439 0.44139
-0.33183 0.14215
0.97771 -0.10979
-0.79277 0.40445
-0.82269 -0.27568
0.10899 -0.63012
0.55539 0.39882
0.12714 0.18003
-0.37347 0.29585
-0.67471 0.40052
0.62255 -0.33947
-0.57824 0.44418
0.24409 -0.088766
-0.25781 -0.31452
-0.39586 -0.59606
0.23019 0.0034463
-0.12231 -0.24051
0.55523 0.21766
0.15221 1.0338
0.87975 -0.0033705
0.75639 -0.42846
0.035144 0.12748
0.014421 0.19967
0.26561 -0.58757
0.39146 -0.16251
-0.68554 0.34228
0.63892 -0.38205
0.6467 -0.43021
-0.72965 0.59606
0.59123 -0.44362
-0.66304 -0.11667
0.96342 -0.049952
-0.089662 0.17434
0.64171 0.38565
0.44667 -0.74421
-0.51894 0.035834
-0.28208 0.31093
0.58061 -0.48808
0.34256 0.46986
-0.41225 0.21234
-0.0034006 -0.059497
0.65592 -0.43723
0.78396 -0.42732
0.69114 -0.2916
0.74322 0.60049
0.57531 -0.22305
0.64869 0.35
0.82531 -0.2065
0.37372 0.14804
0.80231 -0.30195
-0.33896 0.1528
-0.74308 0.41676
-0.29639 0.093505
0.16969 -0.37913
0.045687 -0.036108
0.023933 0.16232
0.18333 -0.12977
0.63716 -0.66881
0.25025 -0.1978
0.66095 -0.37853
-0.018271 0.37588
0.65915 0.14209
-1.0406 -0.13661
-0.54949 0.089437
0.23172 -0.62359
-0.25567 -0.23706
-0.54759 0.16807
-0.12752 0.081438
-0.52816 0.24877
0.57226 -0.50984
-0.30677 0.49901
-0.078096 -0.8225
-0.23954 0.52017
0.26021 -0.051713
1.0504 -0.06941
-0.35412 -0.42776
-0.55796 -0.467
0.048771 -1.0035
0.87484 -0.21523
0.54945 -0.4302
-0.85191 0.3964
0.40912 -0.309
0.61002 -0.66499
-0.92525 0.45851
-0.54808 0.37944
0.43549 -0.20122
-0.096879 0.91631
-0.17555 0.83557
0.065217 0.08939
-0.13245 0.10446
-0.45972 -0.12018
-0.10495 0.097741
0.068767 -0.44063
-0.65474 0.46196
-0.045582 0.15479
-1.0226 0.31729
-0.85567 0.4716
0.48131 0.22598
-0.121 0.12947
0.58537 -0.29864
-0.22924 -0.69087
-0.12439 -0.087048
-0.17111 0.65974
-0.15224 0.4275
0.11803 -0.3806
-0.49921 -0.056145
0.028008 0.11303
-0.94441 -0.31323
0.44653 0.32672
0.076313 0.58658
-0.35995 0.1111
0.3457 -0.79597
0.71402 -0.059124
0.48 -0.26842
-0.76118 0.30214
0.15064 0.71441
0.34325 -0.15921
-0.65023 0.19749
-0.69449 0.71149
0.010698 0.24338
0.16721 0.41409
-0.50723 0.26766
-0.91732 0.30584
-0.093138 -0.08145
-0.11792 0.025238
0.29188 0.088716
0.48388 -0.16714
0.53511 -0.06873
-0.90209 0.10115
-0.2965 0.20441
-0.93948 0.27562
0.93705 -0.14354
0.1789 -0.11414
-0.8315 0.18891
0.0085708 -0.16885
0.35473 -0.16371
-0.51099 0.43051
-0.034412 0.013051
-0.21508 0.27831
-0.61633 0.27906
0.22839 0.21206
-0.081184 0.018165
0.61427 0.13707
-0.83097 0.1323
0.19253 0.46631
-0.14137 0.022029
-0.5721 0.065209
0.20036 0.28408
-0.03944 -0.04661
0.23479 -0.47623
-0.3015 0.51387
-0.31125 0.43309
0.035015 -0.26473
0.22136 -0.10142
0.41121 -0.14007
0.88146 -0.47842
0.78188 0.40608
-0.73118 -0.35566
-0.71332 0.062549
-0.2755 0.084584
0.35314 -0.50209
-0.54296 0.042961
-0.69606 0.01199
0.085103 -0.64489
0.15857 0.56799
0.61862 -0.50372
-0.56459 -0.20526
-0.1599 0.17948
-0.045355 -0.0694
0.47583 -0.29184
-0.7402 0.26947
0.11306 -0.1244
0.41882 -0.38591
0.1949 -0.56406
-0.041707 -0.099871
0.62157 -0.46858
-0.29713 0.3682
0.23539 0.18666
-0.85118 0.43341
0.44769 -0.22312
0.48079 -0.44332
-0.95162 0.41469
0.59414 -0.080947
-0.72178 0.20755
0.45849 0.11966
0.58827 -0.53384
0.41041 -0.544
0.090428 0.47385
-0.0096758 -0.47508
0.13876 0.31485
-0.41868 -0.12505
-0.17919 -0.19216
0.42425 0.41126
-0.45228 0.57355
0.071635 -0.042531
-0.40917 0.30931
0.28024 -0.38887
0.40145 0.30178
0.2736 0.54095
0.47068 -0.083781
-0.72031 0.47244
-0.11457 -0.29503
-0.28624 0.24811
0.26952 -0.88649
-0.33223 -0.2217
-0.063787 -0.45018
-0.22721 -0.52198
0.36197 -0.087476
-0.27651 0.057132
-0.71023 0.35627
0.66149 -0.49533
0.063007 0.055876
0.76154 -0.06707
0.48418 -0.42553
-0.76171 0.14824
0.5496 -0.090579
-0.23907 0.091582
-0.76183 0.49915
-0.16695 0.25713
-0.37353 0.76529
-0.26256 0.15726
0.24823 0.54977
-0.129 0.13879
0.53846 0.25752
-0.43056 0.52556
-0.24163 0.34403
0.010349 0.0042194
-0.46873 0.38612
0.11541 0.0033037
0.78794 -0.30271
-0.20767 0.51417
0.59294 0.35968
-0.72077 0.35499
-0.032928 0.99303
0.71989 -0.45063
-0.39573 0.57306
0.88694 -0.21403
-0.74602 -0.4151
0.34792 -0.32049
-0.091906 0.4688
0.26811 -0.091635
-0.44965 0.038618
-0.053373 0.2419
-0.96788 -0.19592
-0.20179 0.41224
0.3119 -0.13057
-0.21371 0.25678
0.14644 -0.08626
0.075336 -0.36504
0.9937 -0.37853
-0.70268 0.35485
-0.73522 0.039078
0.42313 -0.10978
-0.45542 0.2265
0.47519 0.049555
0.2326 0.16761
-0.66074 0.43906
-0.88764 0.14144
-0.35938 0.22358
0.16852 0.099409
0.83121 -0.25396
0.59724 -0.4996
0.71897 0.078672
0.81797 -0.25077
0.15071 0.037845
0.010812 -0.56383
-0.68217 0.42035
0.0089694 -0.046904
-0.13868 -0.039994
-0.086829 0.01234
0.51001 0.47322
-0.56901 0.13401
-0.41291 0.062782
-0.87125 0.37434
-0.18329 -0.44758
0.43266 -0.24012
0.42623 -0.0066293
-0.19998 1.0215
0.25317 -0.0067583
-0.75966 -0.34243
0.40238 -0.44212
-0.31888 0.22692
-0.54006 0.36028
-0.80147 0.4146
0.61801 0.33658
-0.71484 0.25272
0.40147 -0.080997
-0.63348 0.67021
-0.44448 -0.069196
-0.19966 0.82349
0.060397 -0.90585
-0.68588 0.48603
0.049057 -0.46427
-0.44534 -0.0052447
-0.035345 -0.001968
-0.72448 0.038084
0.25629 -0.22835
-0.65161 0.010223
-0.015459 0.079436
0.46407 -0.51545
-0.50855 -0.072448
0.42317 -0.39284


==> figs/minkowski_average.txt <==
1.6252 0.66172
1.7756 0.60553
1.3896 0.61081
1.778 0.39022
1.7565 0.286
1.3777 0.43058
1.3093 0.47446
1.3298 0.33481
1.4186 0.25634
1.7779 0.4905
1.6356 0.31682
1.7871 0.73827
1.7845 0.66291
1.4112 0.54981
1.5955 0.48841
1.3916 0.7014
1.7515 0.74789
1.7103 0.31277
1.6799 0.26457
1.3553 0.62192
1.5485 0.35144
1.5219 0.31101
1.5608 0.53701
1.812 0.6181
1.6483 0.60434
1.6057 0.45749
1.8146 0.56747
2.0422 0.41776
1.723 0.42867
1.8405 0.53488
1.6596 0.38765
1.8355 0.35054
1.9688 0.49015
1.8421 0.44557
2.0415 0.44113
1.5683 0.79901
1.4633 0.56621
1.7259 0.74434
1.7058 0.54632
1.4595 0.70012
1.4152 0.50486
1.2657 0.46369
1.5352 0.83556
1.5432 0.7778
1.3545 0.38522
1.3352 0.53096
1.3578 0.673
1.7071 0.62041
1.6693 0.54293
1.255 0.74237
1.4961 0.15302
1.666 0.10141
1.5813 0.11454
1.6436 0.55089
1.3813 0.13482
1.2072 0.16101
1.7001 0.38258
1.4266 0.33387
1.6722 0.030996
1.6159 0.13992
1.6556 0.28273
1.5258 0.12855
1.4723 0.046152
1.2779 0.67175
1.4475 0.28238
1.201 0.6099
1.2646 0.57994
1.1206 0.64056
1.2498 0.70387
1.2029 0.70498
1.334 0.53675
1.5758 0.64442
1.6149 0.24942
1.3584 0.58502
1.4079 0.23541
1.6174 0.69115
1.3595 0.7226
1.6052 0.6235
1.3991 0.67354
1.8254 0.47963
1.7162 0.71401
1.4119 0.43894
1.6688 0.63016
1.5242 0.36053
1.4406 0.52332
1.4264 0.36244
1.5195 0.38467
1.288 0.34338
1.2672 0.5831
1.2181 0.25126
1.3585 0.24321
1.3824 0.39217
1.5512 0.65369
1.5055 0.4144
1.436 0.60798
1.5576 0.41967
1.8112 0.56684
1.6046 0.70014
1.3329 0.44552
1.6251 0.39609
1.4316 0.22061
1.3676 0.48558
1.7733 0.24483
1.4354 0.30789
1.6314 0.37908
1.8187 0.48286
1.7559 0.27855
1.3586 0.10192
1.7207 0.24629
1.8377 0.11036
1.6561 0.54483
1.7088 0.13872
1.8091 0.1116
1.5673 0.089344
1.7638 0.5485
1.7252 0.1676
1.4495 0.50549
1.843 0.27767
1.4891 0.50536
1.5011 0.42176
1.532 0.16219
1.7196 0.058758
1.763 0.31025
1.5189 0.12696
1.6524 0.12561
1.4408 0.032623
1.4646 0.68927
1.2325 0.38636
1.4625 0.35149
1.2226 0.47798
1.4495 0.63771
1.3412 0.29793
1.5249 0.5509
1.1913 0.24467
1.4299 0.48434
1.5147 0.67672
1.4644 0.56718
1.13 0.3915
1.592 0.54226
1.5269 0.58567
1.8299 0.50527
1.6852 0.7496
1.6083 0.73573
1.922 0.57965
1.4262 0.44937
1.6799 0.73463
1.5947 0.4236
1.531 0.60083
1.6275 0.69281
1.4899 0.57159
1.7327 0.36605
1.7629 0.7517
1.313 0.37475
1.298 0.62872
1.6498 1.0106
1.6148 0.72184
1.4549 1.0025
1.539 0.89398
1.7801 0.67491
1.4595 0.7796
1.6654 0.71055
1.5965 0.40207
1.3706 0.044767
1.3776 0.068123
1.3737 0.32985
1.7863 0.10526
1.7792 0.19945
1.544 0.24517
1.3981 0.22316
1.7657 0.04301
1.5161 0.53642
1.3029 0.414
1.3294 0.39931
1.7026 0.65743
1.6266 0.56004
1.6371 0.55186
1.2817 0.19196
1.4028 0.12513
1.6429 0.43373
1.2564 0.46984
1.7283 0.22034
1.3487 0.2486
1.6952 0.28922
1.3199 0.18063
1.4201 0.28276
1.4263 0.45295
1.1908 0.55326
1.3192 0.22414
1.4189 0.57353
1.3473 0.56
1.2887 0.60265
1.4278 0.56226
1.2657 0.61236
1.5379 0.91218
1.312 0.92079
1.7327 0.66427
1.295 0.90214
1.674 0.72111
1.7066 1.0296
1.5588 0.70643
1.2563 0.6464
1.4085 0.9258
1.5222 0.95247
1.3282 0.67741
1.8105 0.60874
1.7688 0.60999
1.8794 0.35493
1.7578 0.25245
1.6726 0.15164
1.6223 0.22741
1.6303 0.50044
1.7809 0.54377
1.8764 0.52484
1.6065 0.39059
1.8356 0.39242
1.698 0.34243
1.5204 0.25783
1.7792 0.49283
1.5445 0.57776
1.7381 0.72507
1.7711 0.5923
1.5965 0.53734
1.6686 0.49598
1.5822 0.43432
1.5451 0.63116
1.8391 0.62064
1.8993 0.50422
1.5638 0.41926
1.5244 0.69471
1.7515 0.48939
1.6154 0.61058
1.5801 0.45489
1.3727 0.70084
1.5366 0.74444
1.6319 0.3517
1.4158 0.69136
1.4192 0.57143
1.6866 0.49288
1.6177 0.67423
1.4925 0.83172
1.4658 0.7083
1.5259 0.38903
1.3542 0.69222
1.3229 0.55987
1.4249 0.44642
1.5434 0.36991
1.8022 0.2477
1.7017 0.48898
1.4895 0.38242
1.499 0.25498
1.5355 0.33531
1.5037 0.20358
1.3864 0.63827
1.4351 0.19651
1.1586 0.52829
1.1502 0.48746
1.2248 0.51293
1.2495 0.5234
1.4688 0.24088
1.4888 0.52848
1.4088 0.36793
1.3045 0.19287
1.3341 0.40183
1.332 0.47305
1.3814 0.42074
1.3807 0.57456
1.3943 0.53578
1.2257 0.88389
1.4104 0.73179
1.4756 0.57257
1.6022 0.5681
1.4327 0.73968
1.4821 0.68737
1.2486 0.47822
1.3198 0.20708
1.2393 0.31606
0.99758 0.20349
1.3731 0.54966
1.1932 0.68643
1.4742 0.4812
1.4742 0.7409
1.5868 0.60436
1.2193 0.62465
1.5157 0.49936
1.1715 0.88247
1.8307 0.73182
1.8389 0.76352
1.6462 0.42408
1.9005 0.80361
1.7056 0.68959
1.7795 0.80421
1.4683 0.82025
1.7125 0.52749
1.6478 0.68301
1.637 0.77153
1.4888 0.7008
1.8973 0.78931
1.7718 0.46272
1.7406 0.76665
1.4088 0.45007
1.2623 0.666
1.2546 0.81722
1.4834 0.70239
1.5644 0.43928
1.5252 0.72784
1.44 0.3232
1.3045 0.21596
1.0905 0.36533
1.2973 0.29269
1.6807 0.8197
1.7159 0.92713
1.5813 0.67117
1.6514 1.021
1.6275 0.55725
1.7924 0.66454
1.5458 1.0132
1.5952 0.7382
1.5417 0.69961
1.8492 0.62716
1.6159 0.41329
1.4257 0.77617
1.557 0.77112
1.7935 0.53055
1.5964 0.32645
1.5948 0.53927
1.6724 0.5829
1.3771 0.6799
1.5614 0.59213
1.3918 0.68193
1.4156 0.60127
1.1197 0.70037
1.2578 0.42541
1.4289 0.48336
1.3264 0.79256
1.2765 0.35461
1.1199 0.49141
1.2663 0.36846
1.3739 0.60521
1.3345 0.24784
1.4491 0.25692
1.5228 0.08865
1.7173 0.35402
1.7267 0.10891
1.588 0.41884
1.4095 0.43258
1.3648 0.20182
1.4828 0.092511
1.766 0.32019
1.7122 0.61545
1.6431 0.7961
1.6609 0.48143
1.7774 0.52996
1.7088 0.3559
1.7599 0.72161
1.4847 0.61277
1.5946 0.76536
1.7331 0.65617
1.6353 0.33215
1.418 0.2811
1.2361 0.41676
1.2988 -0.015933
1.5733 0.34207
1.447 0.33371
1.2794 0.27655
1.3075 0.179
1.6464 0.051782
1.2841 -0.0080413
1.631 0.18592
1.4531 0.21434
1.3441 0.3032
1.6183 0.48119
1.3421 0.20784
1.5083 0.29651
1.335 0.42778
1.485 0.47905
1.477 0.43056
1.1458 0.62842
1.1236 0.26684
1.2854 0.67927
1.377 0.29835
1.5902 0.34305
1.3461 0.41263
1.2344 0.25587
1.558 0.45492
1.6026 0.2312
1.5806 0.43633
1.2612 0.5889
1.6397 0.59181
1.6471 0.56987
1.3428 0.23341
1.1585 0.55454
1.2669 0.27378
1.6033 0.49171
1.2567 0.37907
1.2015 0.32851
1.4256 0.38699
1.2014 0.6154
1.3238 0.27193
1.5831 0.64994
1.3149 0.77031
1.281 0.45938
1.1616 0.42533
1.1425 0.4381
1.4365 0.75289
1.3996 0.53528
1.2775 0.62322
1.281 0.58962
1.3664 0.50399
1.5047 0.59773
1.389 0.39266
1.5818 0.60371
1.8494 0.56449
1.4893 0.79823
1.736 0.41151
1.5389 0.7367
1.8 0.54577
1.4605 0.59244
1.4727 0.39565
1.5666 0.78607
1.4564 0.74329
1.2348 0.73342
1.3453 0.48417
1.672 0.55646
1.3048 0.5979
1.6305 0.30701
1.7109 0.23319
1.7867 0.29628
1.6122 0.51524
1.5745 0.51943
1.7091 0.18581
1.4084 0.20073
1.3995 0.34833
1.6502 0.37985
1.603 0.24571
1.4031 0.35775
1.4428 0.061681
1.6188 0.059776
1.5689 0.55356
1.392 0.27067
1.601 0.41153
1.8621 0.28841
1.7309 0.55248
0.97539 0.61778
1.2774 0.59411
1.4496 0.62318
1.1298 0.49302
1.0908 0.35227
1.4131 0.7431
0.98394 0.6716
1.4406 0.52227
1.21 0.42058
1.2212 0.49993
1.3626 0.51697
1.2781 0.31928
1.128 0.41154
1.1642 0.12349
1.4524 0.36879
1.5207 0.06169
1.3245 0.049102
1.1923 0.0096718
1.5431 0.36927
1.5726 0.23918
1.4945 0.39939
1.4137 0.27755
1.3972 0.16458
1.6364 0.23811
1.7155 0.35163
1.5878 0.29568
1.3168 0.37664
1.6587 0.060069
1.509 -0.010268
1.3448 0.24757
1.4584 0.69665
1.4556 0.48807
1.6474 0.66558
1.7131 0.36344
1.4088 0.68158
1.4047 0.5903
1.6914 0.47886
1.6556 0.53431
1.5952 0.39813
1.4106 0.52888
1.6028 0.6607
1.6024 0.60367
1.4098 0.30714
1.6248 0.64634
1.6029 0.34006
1.364 0.58533
1.2916 0.66392
1.436 0.86258
1.5623 0.75482
1.3341 0.60033
1.4602 0.55097
1.6292 0.39772
1.6219 0.57993
1.6075 0.7194
1.5188 0.53039
1.589 0.63719
1.4961 0.7573
1.2911 0.46912
1.5081 0.16551
1.5512 0.1524
1.4595 0.084783
1.1823 0.29626
1.4232 0.31953
1.2965 0.46492
1.2091 0.086146
1.3385 0.39651
1.2188 0.52168
1.2758 0.26496
1.1331 0.38759
1.1255 0.36669
1.4841 0.6069
1.4101 0.67013
1.5463 0.74019
1.546 0.52419
1.6322 0.43536
1.3687 0.55546
1.6255 0.78868
1.6157 0.54962
1.7006 0.69382
1.4508 0.34814
1.7273 0.38084
1.7037 0.4522
1.8131 0.57359
1.6988 0.72889
1.436 0.46295
1.4994 0.63122
1.6192 0.63614
1.3168 0.12206
1.2874 0.15229
1.3924 0.44296
1.247 0.4447
1.3144 0.4504
1.3982 0.16992
1.1519 0.588
1.1683 0.39093
1.1667 0.35516
1.5553 0.45016
1.2188 0.51847
1.2978 0.16059
1.2649 0.40809
1.5685 0.52968
1.566 0.76027
1.9872 0.76078
1.7766 0.27989
2.015 0.29031
1.5793 0.49862
1.5851 0.64217
1.7021 0.39396
1.433 0.18771
1.3069 0.35663
1.3661 0.13439
1.3439 0.36772
1.5116 0.1461
1.519 0.41202
1.6626 -0.005718
1.6555 0.3924
1.5361 0.3005
1.4707 0.29506
1.7585 0.12664
1.5274 0.34982
1.4479 0.23644
1.3942 0.13806
1.4018 0.028448
1.7277 0.41651
1.7576 -0.02302
1.7726 0.64307
1.7 0.57976
1.7606 0.66149
1.5314 0.46946
1.3635 0.23169
1.4742 0.3744
1.7631 0.53291
1.588 0.63309
1.3759 0.38246
1.7904 0.41905
1.4903 0.54386
1.6872 0.44461
1.6201 0.56523
1.5787 0.50309
1.5375 0.52676
1.3905 0.78496
1.7252 0.59689
1.7148 0.69263
1.4027 0.52477
1.3818 0.76449
1.4085 0.74361
1.5793 0.82137
1.5481 0.65642
1.7073 0.53097
1.5464 0.64634
1.517 0.78839
1.4884 0.5852
1.3154 0.43047
1.6291 0.46464
1.37 0.74235
1.7181 0.45147
1.601 0.44116
1.402 0.41897
1.7455 0.80266
1.5807 0.475
1.4795 0.67623
1.6434 0.55529
1.5112 0.53357
1.7071 0.33273
1.3454 0.58347
1.4975 0.47749
1.639 0.65688
1.6244 0.38716
1.4665 0.65075
1.4958 0.58157
1.2453 0.78213
1.2687 0.42665
1.3615 0.33554
1.7276 0.71226
1.7096 0.6144
1.5565 0.64077
1.7819 0.61013
1.3368 0.59483
1.3787 0.77722
1.4058 0.5604
1.4665 0.7123
1.4661 0.78417
1.7831 0.89885
1.3369 0.61517
1.7512 0.84213
1.7764 0.76141
1.6616 0.7558
1.3673 0.94208
1.2914 0.72969
1.276 0.76001
1.317 0.76508
1.5563 0.72367
1.4106 0.57498
1.5464 0.85976
1.5762 0.64603
1.5651 0.54943
1.4604 0.54677
1.6753 0.83627
1.5529 0.52945
1.3673 0.56428
1.5011 0.41532
1.7006 0.10455
1.4119 0.20337
1.3943 0.22879
1.5513 0.21418
1.5833 0.28056
1.5925 0.19932
1.7397 0.49841
1.7533 0.46853
1.7901 0.23117
1.8461 0.66099
1.9254 0.51435
1.5282 0.31106
1.99 0.67822
1.9825 0.40075
1.5437 0.43539
1.8563 0.22917
1.5575 0.17906
1.3122 0.33879
1.5109 0.1977
1.1046 0.50882
1.4798 0.45036
1.1538 0.18974
1.3998 0.56221
1.1845 0.32612
1.1592 0.50579
1.1188 0.26098
1.4774 0.62553
1.5452 0.41303
1.2741 0.59279
1.4579 0.26102
1.6048 0.23498
1.6574 0.13778
1.2123 0.35195
1.4046 0.33135
1.316 -0.0092386
1.6081 0.087351
1.4382 0.1775
1.4701 0.42269
1.4781 -0.0080354
1.4882 0.023768
1.4248 0.45594
1.3029 0.0030434
1.2002 0.31396
1.2967 0.16065
1.401 0.11634
1.6784 0.38277
1.7009 0.57451
1.2959 0.49838
1.6693 0.5206
1.6213 0.6063
1.2743 0.34484
1.2603 0.51347
1.5565 0.61152
1.5512 0.72031
1.3408 0.64308
1.4485 0.73439
1.4544 0.49336
1.5299 0.76979
1.4119 0.39625
1.7779 0.49648
1.7874 0.87433
1.7966 0.52174
1.6888 0.74237
1.5071 0.91906
1.6856 0.77652
1.638 0.86528
1.4757 0.65282
1.7686 0.80066
1.3486 0.77298
1.3946 0.59809
1.6897 0.89543
1.455 0.6486
1.563 0.59992
1.7733 0.57723
1.4253 0.41229
1.3918 0.51961
1.652 0.66948
1.7688 0.53195
1.7864 0.37781
2.0074 0.38222
1.8802 0.6588
1.7157 0.68684
2.0068 0.50054
1.9037 0.59327
1.9796 0.32628
1.6699 0.62558
1.7361 0.51618
1.8137 0.5598
1.6181 0.22593
1.5843 0.19875
1.4477 0.36663
1.2517 0.30916
1.6027 0.10731
1.4585 0.41094
1.2759 0.35087
1.6212 0.018712
1.7298 0.070773
1.5072 0.21569
1.2836 0.078152
1.4867 0.13098
1.6235 0.39131
1.1359 0.47905
1.5314 0.47977
1.3201 0.4298
1.1859 0.84116
1.1702 0.51382
1.0596 0.76026
1.1665 0.70081
1.4875 0.43027
1.4393 0.67169
1.3281 0.75353
1.5268 0.67186
1.1682 0.36234
1.6645 0.52736
1.7459 0.35253
1.8548 0.32123
1.8869 0.33312
1.6281 0.55415
1.629 0.58026
1.8728 0.30849
1.5124 0.41662
1.3439 0.50976
1.6339 0.56023
1.3935 0.3805
1.2055 0.52602
1.4156 0.40507
1.4329 0.52902
1.6271 0.58047
1.5961 0.85155
1.8182 0.59519
1.4011 0.7343
1.681 0.4598
1.6471 0.44807
1.514 0.42525
1.8432 0.86209
1.4436 0.74282
1.6566 0.40088
1.4698 0.69207
1.4872 0.80296
1.7094 0.46955
1.6676 0.74585
1.6027 0.60883
1.5027 0.83857
1.5504 0.70715
1.8595 0.51355
1.4667 0.64181
1.4481 0.46462
1.1952 0.52244
1.478 0.34024
1.3428 0.40704
1.3827 0.30842
1.5047 0.32896
1.52 0.24745
1.3403 0.057566
1.4068 0.43956
1.229 0.20845
1.2236 0.064289
1.2999 0.10744
1.2897 0.12129
1.2681 0.79328
1.4844 0.70666
1.56 0.76014
1.3536 0.47608
1.3162 0.63198
1.5938 0.444
1.1852 0.30702
1.1906 0.2731
1.1847 0.37999
1.2647 0.13091
1.3566 0.13295
1.6517 0.12075
1.2505 0.4112
1.1829 0.13235
1.2296 0.16377
1.489 0.36379
1.3429 0.21342
1.6493 0.63526
1.4942 0.5865
1.3548 0.52088
1.4028 0.80943
1.2695 0.80303
1.5194 0.5122
1.6697 0.75392
1.413 0.45259
1.4988 0.33863
1.5119 0.37891
1.3072 0.5114
1.4846 0.71994
1.5614 0.56643
1.8021 0.49217
1.5009 0.41832
1.513 0.53294
1.365 0.47634
1.4318 0.39818
1.6786 0.52009
1.4276 0.27088
1.7555 0.51099
1.6379 0.52937
1.3446 0.50024
1.3847 0.65491
1.5007 0.47249
1.3356 0.63803
1.7213 0.36164
1.4469 0.42475
1.782 0.53291
1.3887 0.45682
1.4711 0.74625
1.3043 0.61186
1.3832 0.47321
1.5279 0.47152
1.3104 0.41258
1.1275 0.51188
1.1309 0.80635
1.3542 0.37345
1.2228 0.8018
1.2415 0.3673
1.1825 0.67664
1.3996 0.59808
1.4694 0.96
1.4663 0.58165
1.8191 0.76223
1.5359 0.85187
1.6381 0.65909
1.4681 0.50305
1.9543 0.35573
1.716 0.45541
1.7608 0.45835
1.5848 0.59438
1.7503 0.71222
1.7732 0.47172
1.6588 0.66631
2.0217 0.41559
1.5715 0.34826
1.5829 0.58261
1.7227 0.35934
1.8331 0.43375
1.6142 0.61547
1.5739 0.37067
2.0248 0.32254
1.7702 0.53236
1.9698 0.37816
1.819 0.69963
1.303 0.54083
1.53 0.4664
1.4149 0.2734
1.7038 0.43191
1.4584 0.45287
1.5231 0.48523
1.3166 0.28146
1.2517 0.41463
1.4073 0.39915
1.4546 0.12461
1.5972 0.19377
1.5112 0.59963
1.7261 0.62823
1.5001 0.19756
1.3178 0.23988
1.3019 0.55862
1.6278 0.38376
1.3841 0.39752
1.8605 0.76564
1.7161 0.74035
1.6554 0.38337
1.5817 0.62021
1.6455 0.37633
1.4804 0.084251
1.7512 0.37178
1.6365 0.41255
1.5547 0.42146
1.6913 0.12189
1.692 0.33069
1.4959 0.24063
1.5748 0.51322
1.4546 0.42253
1.6783 0.3055
1.5877 0.47143
1.6534 0.44629
1.533 0.44529
1.6127 0.33768
1.5237 0.2921
1.3723 0.18162
1.3713 0.43898
1.5502 0.57557
1.777 0.72428
1.7645 0.45597
1.5727 0.39678
1.7283 0.30722
1.9025 0.44099
2.045 0.30041
1.7358 0.52145
1.4809 0.41901
1.7381 0.83913
1.5078 0.78849
1.4997 0.63517
1.9134 0.36268
1.1767 0.73382
1.1789 0.58997
1.4589 0.69021
1.3443 0.42114
1.5642 0.3951
1.2341 0.80418
1.2258 0.79913
1.6159 0.95361
1.329 0.89391
1.7396 0.58038
1.4807 0.55223
1.3693 0.81648
1.5503 0.68069
1.6624 0.59755
1.4181 0.87523
1.3389 0.89699
1.7805 0.71676
1.2953 0.6246
1.711 0.68027
1.4911 0.57143
1.1689 0.38759
1.3285 0.20505
1.6102 0.50563
1.5797 0.44712
1.6309 0.42687
1.3916 0.16824
1.1624 0.50496
1.2912 0.16795
1.2578 0.35343
1.4032 0.6438
1.6473 0.34104
1.6206 0.77032
1.4219 0.62459
1.4186 0.60926
1.597 0.43653
1.4969 0.53806
1.391 0.66037
1.5347 0.79887
1.393 0.68388
1.7987 0.5449
1.4932 0.64618
1.642 0.79698
1.6525 0.83157
1.5963 0.73825
1.3507 0.64075
1.8862 0.33983
1.8898 0.64089
1.528 0.53454
1.6316 0.61702
1.7921 0.58374
1.7614 0.59213
1.5165 0.25069
1.6165 0.52576
1.7851 0.219
1.5354 0.35112
1.4455 0.41083
1.5645 0.33509
1.6623 0.26618
1.527 0.25284
1.8836 0.36332
1.7007 0.47009
1.4629 0.37489
1.3056 0.6807
1.3017 0.60205
1.4792 0.52434
1.4286 0.45222
1.2579 0.3594
1.3965 0.45767
1.543 0.73364
1.2512 0.62841
1.3992 0.74279
1.3815 0.67978
1.2868 0.71816
1.3136 0.72163
1.3277 0.68385
1.4169 0.69541
1.5946 0.82096
1.2918 0.45311
1.3322 0.35193
1.5585 0.62692
1.3093 0.59859
1.6221 0.5168
1.4375 0.83499
1.4739 0.77012
1.41 0.68634
1.5275 0.4011
1.668 0.1947
1.3258 0.45098
1.2831 0.34522
1.5611 0.4202
1.4699 0.071633
1.2186 0.19007
1.6264 0.36198
1.3637 0.16967
1.5671 0.41582
1.6235 0.097089
1.5345 0.30122
1.3159 0.18041
1.6337 0.16957
1.2129 0.39782
1.5556 0.045729
1.2012 0.41353
1.463 0.42826
1.5454 0.34471
1.5141 0.14986
1.1812 0.028864
1.5012 0.49228
1.2115 0.75011
1.5677 0.50392
1.4862 0.6119
1.3007 0.53157
1.2529 0.82903
1.4776 0.82186
1.3103 0.60146
1.2347 0.66007
1.2523 0.82975
1.2094 0.55663
1.4966 0.58082
1.4321 0.5913
1.5792 0.64657
1.1979 0.68304
1.401 0.5774
1.5945 0.33546
1.362 0.59247
1.4746 0.25122
1.3567 0.63411
1.5868 0.31575
1.3113 0.33902
1.4594 0.77408
1.0314 0.82192
1.2414 0.58881
1.1283 0.52139
1.1313 0.41464
1.2164 0.63904
1.1477 0.37533
1.2032 0.46065
1.5175 0.55606
1.3774 0.14707
1.6086 0.21238
1.5091 0.50944
1.2028 0.33256
1.4189 0.37899
1.6082 0.21734
1.2815 0.38261
1.688 0.30005
1.2904 0.48524
1.5411 0.35458
1.6626 0.66202
2.0125 0.25217
1.5707 0.57688
1.8112 0.62203
2.0051 0.58699
1.6334 0.5631
1.9636 0.31759
1.8408 0.40726
1.8995 0.51191
1.8306 0.27869
1.5992 0.35837
2.0074 0.59595
1.9861 0.50521
1.9627 0.37374
1.6643 0.80374
1.5166 0.47203
1.7009 0.42277
1.6599 0.5268
1.6288 0.79789
1.6079 0.79089
1.8334 0.63069
1.5717 0.71048
1.6385 0.4041
1.7828 0.68055
1.5243 0.43371
1.819 0.50452
1.5673 0.70027
1.0099 0.63529
1.121 0.55231
1.0981 0.64597
1.1048 0.73052
1.35 0.68216
1.499 0.40188
1.2997 0.28704
1.1587 0.67997
1.2338 0.43751
1.1808 0.28562
1.4856 0.6007
1.2844 0.57116
1.0329 0.53428
1.0923 0.34403
1.1098 0.49816
1.4864 0.52566
1.3411 0.6042
1.6489 0.70866
1.6381 0.76599
1.4665 0.89672
1.5194 0.42949
1.4567 0.65767
1.665 0.6616
1.2037 0.83594
1.2366 0.88039
1.4647 0.76951
1.5654 0.52014
1.5957 0.76733
1.5827 0.51925
1.4245 0.29974
1.4339 0.34562
1.255 0.60563
1.1885 0.29635
1.199 0.47127
1.5788 0.52644
1.1783 0.46793
1.4677 0.66038
1.4813 0.75577
1.2274 0.71465
1.6011 0.64367
1.3392 0.86508
1.3174 0.73827
1.5171 0.81536
1.6085 0.4674
1.8572 0.66129
1.851 0.63994
1.6605 0.39425
1.7056 0.37979
1.9352 0.21079
1.6527 0.21501
1.6435 0.50886
1.9295 0.55112
1.8029 0.49607
1.4417 0.66364
1.697 0.56315
1.6868 0.5205
1.8018 0.45069
1.593 0.6407
1.6503 0.49573
1.7557 0.73963
1.4706 0.57339
1.5361 0.54901
1.2976 0.42991
1.2927 0.38089
1.1055 0.71763
1.0651 0.36968
1.2838 0.2713
1.4337 0.73843
1.0116 0.35634
1.26 0.46468
1.2303 0.75152
1.2999 0.74759
1.0668 0.3852
1.0656 0.39432
1.6468 0.57602
1.4352 0.42787
1.6613 0.71896
1.8928 0.75626
1.8381 0.57068
1.4591 0.70939
1.6811 0.55673
1.6296 0.41804
1.8764 0.32566
1.683 0.61964
1.7369 0.52773
1.438 0.92154
1.718 0.77308
1.5853 0.53408
1.3416 0.92833
1.6254 0.679
1.6984 0.60331
1.3284 0.46762
1.4296 0.29284
1.5371 0.33736
1.5772 0.40576
1.7051 0.38793
1.7219 0.40407
1.3922 0.50649
1.7309 0.43083
1.4519 0.31866
1.6879 0.65111
1.6738 0.38086
1.6699 0.70938
1.6293 0.45253
1.3468 0.62006
1.6375 0.67514
1.2619 0.73832
1.3335 0.31379
1.2077 0.67371
1.5418 0.42323
1.6004 0.39281
1.6448 0.44405
1.463 0.41831
1.237 0.18092
1.3614 0.37498
1.3461 0.32067
1.2755 0.3542
1.3065 0.40045
1.3999 0.58821
1.1715 0.52254
1.4988 0.21163
1.1516 0.36067
1.578 0.36466
1.3521 0.74099
1.2648 0.32171
1.3383 0.36427
1.3303 0.39552
1.5409 0.54381
1.3361 0.61436
1.29 0.71531
1.7085 0.57844
1.4737 0.20775
1.4018 0.36729
1.3243 0.59575
1.5504 0.22138
1.4127 0.51815
1.1684 0.6383
1.2807 0.45013
1.4809 0.40564
1.4941 0.16614
1.3206 0.64661
1.5571 0.40604
1.437 0.3393
1.4057 0.64082
1.3352 0.22425
1.3284 0.22164
1.4141 0.20962
1.9261 0.56314
1.9293 0.26561
1.6574 0.40696
1.8003 0.16619
1.7536 0.26862
1.7787 0.56741
1.6814 0.16477
1.7885 0.40761
1.5695 0.61018
1.5694 0.58824
1.5326 0.66978
1.546 0.67572
1.3701 0.55152
1.5936 0.37254
1.311 0.39788
1.5722 0.30695
1.2924 0.27736
1.1296 0.37116
1.1651 0.63179
1.1842 0.72332
1.5092 0.67731
1.1347 0.63444
1.2495 0.58598
1.5935 0.51145
1.4238 0.68269
1.1162 0.46012
1.0497 0.69475
1.3292 0.79407
1.0476 0.67869
1.0399 0.75326
1.1633 0.44596
1.3779 0.12932
1.8269 0.16648
1.6194 0.13837
1.8202 0.09713
1.3923 0.062002
1.8155 0.23616
1.5567 0.45719
1.502 0.46813
1.5353 0.41973
1.758 0.29521
1.4523 0.37325
1.7389 0.27865
1.4696 0.55911
1.4748 0.48632
1.5002 0.27438
1.3653 0.26736
1.3956 0.38306
1.4354 0.23428
1.4199 0.57527
1.427 0.59912
1.2527 0.66862
1.574 0.44559
1.4687 0.48371
1.6118 0.54637
1.2065 0.48815
1.3562 0.53492
1.7255 0.58764
1.4959 0.53988
1.7169 0.54428
1.2923 0.81702
1.3414 0.73627
1.6749 0.57862
1.281 0.41941
1.2912 0.87193
1.8361 0.43532
1.791 0.69902
1.7229 0.29614
1.4727 0.41472
1.5651 0.41237
1.5125 0.59876
1.732 0.30419
1.7354 0.5128
1.8212 0.31423
1.707 0.36602
1.8349 0.5463
1.9118 0.33078
1.7478 0.64898
1.6236 0.41191
1.6552 0.37645
1.6219 0.59256
1.5896 0.26559
1.6121 0.40847
1.3267 0.39196
1.5415 0.66273
1.5038 0.34077
1.3522 0.3015
1.5099 0.27762
1.349 0.26548
1.6068 0.41846
1.5477 0.51545
1.4948 0.4389
1.2079 0.52117
1.1855 0.479
1.3733 0.65877
1.6326 0.52064
1.6501 0.49958
1.4162 0.35139
1.5926 0.26696
1.491 0.45162
1.5303 0.30163
1.4458 0.16989
1.6716 0.32847
1.5133 0.43505
1.3776 0.13145
1.44 0.16639
1.3585 0.40528
1.3226 0.46325
1.4881 0.45688
1.3682 0.14642
1.2319 0.17371
1.4741 0.10866
1.5438 0.2716
1.2113 0.25769
1.541 0.25438
1.5798 0.44534
1.2438 0.50343
1.5196 0.3172
1.5203 0.48193
1.3221 0.34767
1.2732 0.39803
1.3079 0.36866
1.2089 0.20373
1.3351 0.50367
1.2507 0.16511
1.5604 0.50811
1.7598 0.54602
1.3328 0.42168
1.7565 0.50197
1.5845 0.55753
1.6707 0.56497
1.3377 0.60449
1.3022 0.55409
1.7634 0.34814
1.3133 0.5385
1.1928 0.21417
1.5846 0.23166
1.2618 0.49894
1.2606 0.23532
1.1084 0.36564
1.928 0.53982
1.7155 0.45734
1.6456 0.34214
1.5188 0.50863
1.8903 0.39966
1.5071 0.45269
1.5467 0.41017
1.7925 0.3281
1.7166 0.56241
1.6613 0.26033
1.8632 0.26484
1.6511 0.27418
1.4474 0.43084
1.6218 0.46292
1.5837 0.45521
1.6655 0.2824
1.4768 0.2662
1.554 0.64513
1.6191 0.21956
1.4317 0.33021
1.551 0.58529
1.4861 0.50687
1.4502 0.27612
1.5584 0.27284
1.3837 0.594
1.7847 0.17789
1.6456 0.69976
1.6971 0.83265
1.4535 0.49339
1.2808 0.5281
1.5347 0.68952
1.5651 0.73416
1.3283 0.8483
1.7249 0.67381
1.5381 0.21653
1.7238 0.16742
1.329 0.066568
1.3776 0.078321
1.347 0.21865
1.5519 0.03687
1.7417 0.10977
1.4517 0.29713
1.4936 0.075019
1.5826 -0.042531
1.7459 0.17525
1.4699 0.022744
1.5962 -0.0093635
1.5216 0.4308
1.76 0.1635
1.5377 0.73719
1.3913 0.71368
1.6958 0.55385
1.3387 0.56469
1.2798 0.386
1.5516 0.67855
1.4933 0.20731
1.5171 0.36904
1.2017 0.64807
1.2516 0.56626
1.2288 0.44673
1.2091 0.53204
1.5464 0.40197
1.8623 0.19481
1.7802 0.52036
1.8266 0.37211
1.7947 0.53079
1.4831 0.22629
1.7272 0.22357
1.4572 0.32469
1.8824 0.25962
1.6336 0.4245
1.4728 0.4957
1.7195 0.5021
1.4045 0.19802
1.8038 0.25328
1.835 0.40404
1.7287 0.24819
1.4721 0.3074
1.2293 0.15065
1.4555 0.071363
1.3458 0.39975
1.4049 0.058137
1.3903 0.18166
1.5134 0.21358
1.4422 0.53433
1.4267 0.22652
1.6317 0.19625
1.3116 0.46681
1.2323 0.6171
1.6382 0.18328
1.3436 0.15744
1.2101 0.63097
1.4121 0.44481
1.3268 0.21596
1.6334 0.31554
1.6066 0.34685
1.2365 0.65038
1.2653 0.24841
1.2964 0.39838
1.5496 0.53203
1.3442 0.6361
1.4549 0.96988
1.5217 0.50358
1.6633 0.82838
1.3378 0.73809
1.4289 0.64688
1.6175 0.55317
1.3624 0.55219
1.5798 0.78088
1.2323 0.60016
1.203 0.84851
1.5968 0.83148
1.6595 0.63333
1.6399 0.71823
1.3293 0.54535
1.7725 0.45658
1.6948 0.5262
1.4836 0.63308
1.4543 0.7455
1.352 0.8583
1.6778 0.56449
1.4675 0.61271
1.6507 0.47831
1.7448 0.43968
1.2674 0.34468
1.3652 0.59662
1.6302 0.56931
1.5438 0.6196
1.5563 0.42944
1.3437 0.38892
1.3224 0.58607
1.7473 0.5533
1.6967 0.6268
1.6781 0.28651
1.8042 0.70053
1.8291 0.31435
1.5758 0.51639
1.4373 0.42931
1.6962 0.5355
1.7377 0.53908
1.4283 0.39756
1.6491 0.24481
1.8216 0.66906
1.6792 0.32356
1.4561 0.48719
1.8031 0.53767
1.7507 0.29563
1.6958 0.24436
1.4511 0.20305
1.7808 0.32387
1.3947 0.41932
1.2005 0.3485
1.3656 0.33379
1.6037 0.60323
1.572 0.41198
1.5864 0.36149
1.5676 0.40618
1.1905 0.36379
1.5144 0.74024
1.2367 0.36042
1.3057 0.85594
1.3847 0.37003
1.2759 0.70598
1.1906 0.4486
1.4256 0.75733
1.4476 0.52355
1.1648 0.43341
1.3737 0.39332
1.1913 0.45897
1.5703 0.27793
1.2065 0.32042
1.53 0.47151
1.2938 0.21312
1.2307 0.39159
1.3911 0.14099
1.4182 0.2895
1.7787 0.42601
1.67 0.47309
1.881 0.28016
1.525 0.63384
1.7945 0.19942
1.8232 0.27987
1.5235 0.33607
1.6664 0.39263
1.4508 0.57786
1.573 0.22964
1.5639 0.35275
1.6041 0.37281
1.5368 0.49359
1.5125 0.31444
1.6151 0.36518
1.7735 0.22526
1.6016 0.63447
1.6334 0.68834
1.614 0.28812
1.7884 0.20538
1.6609 0.35048
1.6727 0.2963
1.5911 0.28792
1.463 0.10322
1.5398 0.16887
1.2183 0.38264
1.5904 0.28409
1.6385 0.43278
1.5975 0.49771
1.4512 0.092312
1.4807 0.057769
1.5037 0.30333
1.5808 0.056431
1.4777 0.36643
1.4216 0.30938
1.2602 0.074475
1.3861 0.74663
1.6499 0.88119
1.6342 0.68514
1.6575 0.87315
1.5781 0.89168
1.5672 0.74813
1.5563 0.49075
1.6525 0.46325
1.5549 0.44757
1.5464 0.56128
1.7172 0.448
1.7086 0.81382
1.5456 0.84841
1.6755 0.87771
1.4981 0.50407
1.6266 0.7889
1.5489 0.5822
1.6994 0.49008
1.7304 0.46218
1.5456 0.52646
1.6758 0.64382
1.6852 0.8623
1.7507 0.63415
1.4243 0.76544
1.6647 0.54672
1.8323 0.65829
1.5541 0.444
1.6815 0.7249
1.8718 0.51878
1.7356 0.66566
1.5292 0.55311
1.9241 0.61135
1.8731 0.82054
1.7632 0.3731
1.9272 0.7464
1.7117 0.65352
1.5698 0.55885
1.6497 0.55879
1.8689 0.65332
1.5575 0.35888
1.6526 0.41381
1.5815 0.70998
1.4545 0.77488
1.42 0.30087
1.3946 0.60848
1.0188 0.61408
1.1959 0.66326
1.1422 0.56556
1.4755 0.37373
1.3655 0.32658
1.3958 0.39737
1.2714 0.28988
1.2416 0.35922
1.2567 0.40562
1.0659 0.63022
1.9737 0.38043
1.5658 0.46488
1.565 0.7229
1.6039 0.59685
1.5627 0.29168
1.6615 0.46855
1.7241 0.53708
1.7271 0.53286
1.7485 0.72719
1.643 0.40863
1.463 0.50811
1.2659 0.71319
1.2642 0.90477
1.4284 0.43057
1.4522 0.90693
1.2016 0.64147
1.4523 0.50603
1.6397 0.64884
1.2118 0.67049
1.519 0.52959
1.3768 0.46518
1.6509 0.4508
1.4547 0.65962
1.7865 0.57546
1.3555 0.71375
1.4403 0.48636
1.4332 0.83922
1.4204 0.37409
1.473 0.76878
1.8199 0.69571
1.5236 0.79233
1.6554 0.48247
1.5292 0.63725
1.7286 0.43244
1.3611 0.69024
1.5081 0.50751
1.2309 0.2942
1.5111 0.23099
1.2682 0.19583
1.5908 0.34669
1.3409 0.23677
1.6349 0.62435
1.6876 0.46903
1.5726 0.4646
1.7144 0.74589
1.8143 0.28406
1.6612 0.32439
1.7288 0.56746
1.644 0.55764
1.6594 0.71757
1.5886 0.62253
1.4688 0.60576
1.5585 0.8384
1.7204 0.58974
1.6157 0.59172
1.5871 0.56083
1.7265 0.85095
1.3517 0.77075
1.5985 0.91696
1.3759 0.89329
1.6029 0.63494
1.5212 0.3108
1.58 0.38957
1.2713 0.3509
1.5918 0.43003
1.3667 0.54186
1.3232 0.7176
1.4647 0.42999
1.2139 0.57586
1.4935 0.36426
1.6095 0.52017
1.5271 0.15863
1.632 0.43581
1.2389 0.20531
1.1956 0.4582
1.366 0.12424
1.5345 0.47505
1.1525 0.25891
1.2299 0.19799
1.389 0.48615
1.3744 0.018087
1.2083 0.052218
1.3338 0.36156
1.61 0.29616
1.2186 0.43502
1.2473 0.48516
1.4163 0.39934
1.227 0.43991
1.6028 0.60244
1.5547 0.61089
1.6774 0.51257
1.4935 0.42554
1.6066 0.72603
1.6406 0.51042
1.7448 0.51679
1.4344 0.67593
1.6301 0.778
1.4121 0.72501
1.7363 0.34846
1.8661 0.66298
1.7054 0.74153
1.8677 0.635
1.5574 0.47476
1.7109 0.41824
1.6542 0.70102
1.7555 0.47834
1.3962 0.57609
1.4609 0.37669
1.5311 0.46171
1.1771 0.59626
1.6555 0.40479
1.5856 0.39924
1.5908 0.28919
1.4449 0.1558
1.2498 0.33849
1.4729 0.2496
1.4497 0.32391
1.2498 0.58787
1.1892 0.47207
1.7901 0.0065086
1.7064 0.3811
1.5723 0.19468
1.4776 0.32045
1.6951 0.22282
1.3856 0.21651
1.3232 0.050834
1.3663 0.57461
1.5736 0.29984
1.3148 0.65513
1.1089 0.41818
1.5047 0.42857
1.58 0.30819
1.4868 0.56556
1.1886 0.30904
1.5257 0.18951
1.3842 0.1535
1.5597 0.35178
1.7895 0.65587
1.7666 0.9053
1.351 0.8566
1.7192 0.69438
1.6517 0.69705
1.4738 0.89498
1.3661 0.69166
1.4819 0.92368
1.1696 0.71045
1.1902 0.55984
1.0485 0.26123
1.4249 0.34714
1.4558 0.56625
1.0921 0.25336
0.98162 0.70609
1.2836 0.29564
1.2106 0.50097
1.2613 0.74296
1.0719 0.67083
1.6059 0.56285
1.4028 0.098058
1.8088 0.17131
1.3783 0.35645
1.5522 0.27241
1.5956 0.25658
1.5233 0.27556
1.7974 0.41912
1.6523 0.23975
1.5631 0.23762
1.7516 0.14392
1.4883 0.12684
1.3405 0.21689
1.6718 0.4115
1.4554 0.50779
1.3671 0.41822
1.5872 0.24657
1.2733 0.41324
1.3815 0.1506
1.3793 0.2792
1.4578 0.76872
1.3458 0.81755
1.3635 0.98622
1.2908 0.75684
1.7188 0.75912
1.642 0.80693
1.4795 0.70474
1.2988 0.78906
1.3091 0.93394
1.4591 0.76534
1.7028 0.61288
1.286 0.85201
1.3236 0.70314
1.1031 0.32831
1.2881 0.46968
1.322 0.42416
1.3578 0.71047
1.4152 0.37331
1.0343 0.54946
1.3277 0.4864
1.453 0.46541
1.2035 0.65803
1.178 0.55351
1.4315 0.38426
1.4554 0.43612
1.3593 0.73884
1.0874 0.43586
1.0537 0.57775
1.1662 0.50589
1.0483 0.62349
1.2259 0.54578
1.2596 0.29055
1.1129 0.36341
1.4236 0.62677
1.4275 0.5134
1.1835 0.29493
0.99196 0.65722
1.102 0.70459
1.3902 0.34182
1.5325 0.49945
1.6431 0.30004
1.6487 0.37884
1.2321 0.56576
1.4509 0.46883
1.3003 0.25464
1.2127 0.25397
1.4522 0.6361
1.4549 0.64455
1.4329 0.47695
1.3791 0.29077
1.509 0.3352
1.6455 0.50069
1.4784 0.51774
1.1118 0.75104
1.3396 0.67752
1.1145 0.87621
1.2727 0.61013
1.6091 0.32085
1.5685 0.35405
1.241 0.62863
1.663 0.64882
1.3508 0.23176
1.3485 0.59105
1.3385 0.40983
1.2728 0.17027
1.6634 0.27229
1.3076 0.6032
1.0733 0.79821
1.4494 0.52672
1.1311 0.74565
1.2799 0.83009
1.2337 0.55452
1.3131 0.65168
1.0372 0.48653
1.1475 0.69075
1.4434 0.7944
1.4408 0.79093
1.4433 0.20025
1.2413 0.13493
1.6473 0.20818
1.3901 0.32321
1.4137 0.36716
1.5251 0.22347
1.4587 0.30321
1.5981 0.13399
1.9016 0.70299
1.4915 0.74764
1.7846 0.65562
1.9221 0.56023
1.5865 0.48408
1.6589 0.6339
1.5158 0.77696
1.6768 0.88962
1.5518 0.59173
1.2789 0.37016
1.5167 0.7194
1.4429 0.3852
1.3092 0.64341
1.4189 0.66672
1.5089 0.553
1.697 0.42327
1.3902 0.20264
1.2305 0.5846
1.1967 0.43664
1.4019 0.5662
1.1531 0.45271
1.5027 0.18749
1.1559 0.28359
1.5002 0.52682
1.5551 0.33168
1.4883 0.13097
1.5208 0.22024
1.5618 0.33065
1.327 0.42701
1.4872 0.71726
1.2761 0.76937
1.0632 0.70555
1.5071 0.46668
1.4398 0.79141
1.3012 0.71597
1.2178 0.48667
1.1495 0.72983
1.4164 0.48872
1.5509 0.81648
1.4422 0.44682
1.3803 0.88199
1.2536 0.91125
1.3684 0.49104
1.2933 0.46398
1.6063 0.76448
1.4162 0.68338
1.7087 0.62119
1.2514 0.695
1.6312 0.50471
1.2758 0.69416
1.7497 0.74799
1.2625 0.50782
1.317 0.85983
1.8197 0.37233
1.8027 0.38254
1.7003 0.54613
1.8428 0.74501
1.6334 0.72646
1.6752 0.49191
1.5502 0.5834
1.6091 0.55331
1.9317 0.44216
1.7936 0.75979
1.7841 0.55175
1.3689 0.42633
1.5819 0.39037
1.6078 0.73308
1.3672 0.80427
1.3365 0.56509
1.6455 0.85073
1.4943 0.81919
1.2479 0.39333
1.304 0.47806
1.4565 0.48365
1.2608 0.72608
1.4208 0.79304
1.2432 0.37375
1.5312 0.39243
1.6637 0.5119
1.5754 0.79451
1.3038 0.43031
1.501 0.57147
1.3393 0.81975
1.4258 0.47258
1.5316 0.53645
1.9458 0.3406
1.6984 0.73647
1.9665 0.37243
1.9444 0.34524
1.6854 0.5325
1.7323 0.60277
1.5728 0.31013
1.7183 0.60677
1.5766 0.3974
1.8055 0.3645
1.4554 0.43437
1.1689 0.59023
1.4649 0.37962
1.2434 0.63534
1.1437 0.54732
1.5827 0.29633
1.22 0.497
1.1289 0.15354
1.3036 0.56489
1.5198 0.22088
1.5978 0.46767
1.4787 0.57121
1.3425 0.28667
1.3082 0.55019
1.7094 0.63026
1.5439 0.3535
1.3261 0.78455
1.2701 0.58273
1.7214 0.43256
1.3272 0.37441
1.3862 0.33808
1.4596 0.53046
1.2812 0.51961
1.2961 0.4001
1.6736 0.22641
1.4617 0.25605
1.5693 0.47765
1.5452 0.45597
1.683 0.40232
1.5636 0.17926
1.6106 0.16082
1.451 0.29123
1.5973 0.46532
1.5996 0.35481
1.2288 0.45444
1.2791 0.49639
1.4961 1.0025
1.4981 0.90782
1.5925 0.87807
1.7039 0.81117
1.546 0.64817
1.6571 0.96971
1.7729 0.8143
1.6967 0.82562
1.5554 0.87059
1.6934 1.0038
1.4104 0.75184
1.788 0.39943
1.522 0.26082
1.773 0.52438
1.6068 0.7474
1.8578 0.34934
1.7595 0.29256
1.5859 0.25895
1.8823 0.51899
1.2915 0.70732
1.0276 0.3623
1.372 0.66256
1.2425 0.62125
1.3832 0.63041
1.3561 0.73962
1.3066 0.6641
1.1374 0.76869
1.8349 0.39293
1.6606 0.62213
1.8852 0.30297
1.7277 0.27525
1.9489 0.37392
1.512 0.60423
1.9535 0.34758
1.6308 0.58777
1.8149 0.57576
1.8802 0.2722
1.5598 0.61131
1.3511 0.23937
1.4705 0.4826
1.5418 0.16106
1.4599 0.33209
1.1848 0.48766
1.2599 0.53688
1.2473 0.49814
1.3889 0.50781
1.595 0.084289
1.6035 0.54333
1.47 0.40851
1.1201 0.3973
1.4031 0.29535
1.137 0.27197
1.2183 0.28405
1.8625 0.59016
1.9716 0.54341
1.8705 0.36467
1.7832 0.30719
1.5503 0.69134
1.7594 0.44005
1.7494 0.53139
1.9285 0.30362
1.1217 0.52308
1.3044 0.61677
1.1517 0.62199
1.1266 0.46833
1.3402 0.4537
1.5627 0.63184
1.6281 0.55493
1.6756 0.67778
1.3582 0.61997
1.6163 0.63964
1.5009 0.62366
1.5715 0.82037
1.4428 0.87419
1.6073 0.65953
1.4876 0.92338
1.5641 0.8345
1.6912 0.22945
1.3447 0.59143
1.627 0.20502
1.3837 0.42682
1.5003 0.5655
1.6842 0.40749
1.4033 0.43117
1.4658 0.45538
1.4316 0.33358
1.6271 0.59206
1.5729 0.61993
1.8892 0.27518
1.7155 0.59858
1.7707 0.53576
1.8117 0.40768
1.4733 0.16318
1.8177 0.50608
1.6878 0.33443
1.4374 0.44817
1.8458 0.36542
1.9076 0.14446
1.679 0.45507
1.5685 0.51231
1.0374 0.54009
1.2679 0.49289
1.1027 0.30136
1.2102 0.28812
1.2637 0.51617
1.3775 0.5923
1.0813 0.681
1.3012 0.34846
1.2357 0.40114
1.8453 0.56738
1.6581 0.66914
1.9292 0.69736
1.564 0.48923
1.6468 0.34901
1.8334 0.28674
1.6307 0.34806
1.8575 0.33894
1.8269 0.47846
1.7662 0.40558
1.5538 0.31415
1.61 0.55352
1.5223 0.27836
1.3425 0.32515
1.5141 0.5975
1.4924 0.36351
1.2481 0.51474
1.7337 0.39119
1.6138 0.34875
1.7654 0.30963
1.5446 0.20832
1.7202 0.37896
1.5577 0.20776
1.6404 0.47247
1.6982 0.079936
1.511 0.28085
1.3866 0.54723
1.1099 0.72818
1.2286 0.79782
1.1487 0.42439
1.4676 0.44123
1.5167 0.46707
1.3895 0.78077
1.2493 0.74856
1.4228 0.53214
1.6082 0.88582
1.5688 0.76578
1.7104 0.87307
1.4308 0.84973
1.6634 0.50401
1.3117 0.60084
1.4835 0.93394
1.4776 0.65222
1.4661 0.99512
1.6111 0.62412
1.5582 0.90872
1.7825 0.71315
1.6855 0.60531
1.4758 0.46693
1.8717 0.26332
1.5663 0.40515
1.6494 0.15826
1.5398 0.45661
1.5054 0.6573
1.5076 0.66546
1.8095 0.51071
1.4946 0.69679
1.6948 0.85227
1.621 0.60575
1.7734 0.63484
1.3195 0.72826
1.5735 0.75599
1.3794 0.86105
1.6564 0.71251
1.8334 0.74314
1.7596 0.69495
1.7933 0.47987
1.8468 0.56677
1.6293 0.88381
1.8092 0.48296
1.4561 0.45525
1.5789 0.76422
1.7518 0.90669
1.5564 0.47751
1.2857 0.34384
1.6608 0.059873
1.3576 0.038052
1.6732 0.52423
1.4659 0.47812
1.7674 0.35028
1.5319 0.32287
1.5931 0.30067
1.2744 0.4682
1.5016 0.12347
1.2554 0.22066
1.3382 0.4482
1.6595 0.58719
1.3063 0.44204
1.3376 0.39511
1.3276 0.2844
1.32 0.33371
1.653 0.36318
1.4949 0.33215
1.8688 0.60809
1.5782 0.4074
1.6084 0.60804
1.6545 0.33
1.7773 0.66305
1.7352 0.28606
1.7364 0.38897
1.7594 0.67445
1.8288 0.65274
1.6662 0.48765
1.9061 0.40022
1.6569 0.64851
1.8399 0.49362
1.6384 0.64272
1.489 0.25377
1.4989 0.32543
1.7069 0.52232
1.6989 0.14469
1.3592 0.045675
1.2879 0.31831
1.477 -0.065942
1.3688 0.11556
1.4956 0.030625
1.6729 0.039674
1.4581 -0.031132
1.5826 0.30907
1.2119 0.54368
1.2369 0.32099
1.4917 0.60416
1.3447 0.16786
1.1934 0.51365
1.3639 0.32117
1.5 0.53031
1.3481 0.25708
1.1754 0.18508
1.3064 0.42905
1.4515 0.21082
1.6127 0.92318
1.5062 0.71207
1.5021 0.70959
1.6089 0.54271
1.279 0.54235
1.2701 0.95248
1.6613 0.83561
1.3342 0.5712
1.3424 0.61148
1.7206 0.66227
1.2468 0.26159
1.3459 0.50988
1.3221 0.49711
1.5507 0.54761
1.3811 0.22002
1.4083 0.63939
1.6124 0.24244
1.3709 0.31539
1.6434 0.64984
1.589 0.48109
1.4453 0.46547
1.5217 0.47442
1.5017 0.55148
1.8385 0.8204
1.4545 0.82285
1.494 0.55232
1.4043 0.7857
1.6393 0.70988
1.5428 0.75369
1.6513 0.75864
1.2475 0.63784
1.5079 0.86498
1.4231 0.81485
1.2235 0.50908
1.6096 0.50878
1.2471 0.83371
1.6103 0.57084
1.6699 0.88457
1.3915 0.51394
1.3717 0.72237
1.6581 0.68263
1.359 0.88505
1.6103 0.75519
1.5412 0.8922
1.41 0.47422
1.4059 0.69742
1.7053 0.67252
1.4999 0.30026
1.7924 0.38279
1.7649 0.28398
1.5253 0.13194
1.7444 0.17671
1.7541 0.34132
1.6398 0.4477
1.5355 0.0039277
1.6593 0.46852
1.3396 0.080195
1.4659 0.27647
1.6995 0.31076
1.7538 0.38265
1.3157 0.067317
1.6712 0.33073
1.8819 0.31616
1.9257 0.43736
1.917 0.394
1.7911 0.3997
1.9397 0.75639
1.9262 0.34203
1.753 0.38881
1.5243 0.72229
1.7742 0.69452
1.7606 0.30497
1.5173 0.69033
1.5477 0.46364
1.2254 0.48242
1.3574 0.41996
1.5769 0.35408
1.5173 0.33668
1.4349 0.38099
1.3258 0.44001
1.3258 0.68684
1.5556 0.69939
1.5798 0.64996
1.5303 0.25462
1.5007 0.44401
1.4516 0.36834
1.565 0.25117
1.6577 0.42697
1.4225 0.51125
1.4551 0.28486
1.6427 0.18143
1.2064 0.31224
1.6842 0.25477
1.6882 0.26503
1.3727 0.53115
1.5804 0.34337
1.6117 0.3572
1.6092 0.2445
1.5985 0.46008
1.3643 0.65594
1.702 0.19068
1.3664 0.57275
1.6654 0.56623
1.6877 0.6055
1.8036 0.45009
1.3654 0.27508
1.5769 0.38775
1.3506 0.42382
1.7487 0.28641
1.3538 0.30668
1.7591 0.42704
1.6008 0.43918
1.6559 0.69477
1.6511 0.69699
1.356 0.37506
1.4286 0.72959
1.5822 0.78105
1.7501 0.53836
1.4495 0.72893
1.5274 0.52877
1.7707 0.62387
1.2549 0.45654
1.6139 0.69619
1.7302 0.45746
1.341 0.39032
1.7358 0.7019
1.8633 0.51887
1.4258 0.50184
1.5918 0.58114
1.4861 0.14645
1.6099 0.53674
1.8217 0.22547
1.7604 0.53948
1.8521 0.4572
1.52 0.1305
1.7847 0.37975
1.659 0.34723
1.7098 0.5843
1.4107 0.68398
1.409 0.75364
1.7789 0.35195
1.5027 0.62469
1.5807 0.42453
1.7804 0.54314
1.7656 0.85678
1.6842 0.58374
1.8508 0.85333
1.4609 0.8244
1.3844 0.6415
1.3483 0.20864
1.3567 0.27665
1.7484 -0.053164
1.7538 0.078236
1.3927 -0.051111
1.3607 0.078561
1.6213 0.15431
1.6634 0.22047
1.5975 0.36479
1.6694 0.27189
1.4568 0.36596
1.7389 0.12936
1.6141 0.77155
1.8066 0.34031
1.5286 0.80325
1.8094 0.72049
1.3311 0.5404
1.5796 0.71155
1.581 0.36096
1.8081 0.30525
1.6887 0.29372
1.6396 0.090367
1.6478 0.10274
1.7318 0.22772
1.6258 0.2698
1.5397 0.13873
1.2929 0.10998
1.4123 0.36297
1.3513 0.28795
1.47 0.44674
1.6751 0.17924
1.6694 0.16013
1.4351 0.49107
1.7551 0.35435
1.3946 0.39323
1.6281 0.040366
1.5652 0.038414
1.6086 0.48176
1.7602 0.3939
1.4401 0.73964
1.4827 0.47638
1.1704 0.68252
1.3931 0.43862
1.3166 0.53318
1.3771 0.77471
1.4365 0.52899
1.6387 0.638
1.7624 0.9018
1.3358 0.63315
1.509 0.91966
1.7572 0.97956
1.6321 0.58879
1.4762 0.54364
1.4258 0.51533
1.4898 0.94843
1.2661 0.84505
1.6718 0.62588
1.4978 0.88116
1.6729 0.53666
1.2632 0.85283
1.2593 0.80868
1.6937 0.65267
1.6581 0.90405
1.2423 0.78046
1.3744 0.81272
1.36 0.46843
1.5208 0.90586
1.2779 0.79463
1.4698 0.57075
1.4154 0.61713
1.6338 0.77761
1.3362 0.89044
1.3322 0.78361
1.5663 0.84666
1.3138 0.49812
1.5183 0.79647
1.2474 0.86283
1.5916 0.59028
1.4518 0.65631
1.466 0.57766
1.609 0.81346
1.1946 0.85055
1.4708 0.65203
1.2404 0.73027
1.426 0.58342
1.3509 0.49646
1.4376 0.44587
1.4696 0.77889
1.3645 0.57693
1.211 0.84117
1.7166 0.49515
1.5673 0.68192
1.9263 0.31272
1.7164 0.65456
1.949 0.42111
1.7874 0.40856
1.5749 0.31275
1.915 0.35983
1.7843 0.4525
2.0208 0.54475
1.2813 0.1389
1.5477 0.17166
1.3803 0.47148
1.59 0.38438
1.5915 0.40971
1.369 0.036153
1.5985 0.28751
1.2573 0.21579
1.7123 0.23583
1.4755 0.19403
1.6745 0.37561
1.5897 0.36578
1.2711 0.40669
1.6793 0.43945
1.3785 0.42929
1.364 0.63491
1.6316 0.3811
1.6174 0.43904
1.4726 0.63391
1.3825 0.46316
1.3942 0.38429
1.1828 0.60399
1.5573 0.81147
1.3665 0.44162
1.5023 0.55066
1.5946 0.43715
1.4427 0.61371
1.4477 0.63774
1.3521 0.37657
1.6132 0.54015
1.4254 0.429
1.4987 0.42489
1.2581 0.4342
1.3692 0.38359
1.3143 0.24613
1.1483 0.51699
1.4874 0.45142
1.3017 0.18768
1.6059 0.48533
1.3256 0.38145
1.4454 0.25471
1.4698 0.39187
1.529 0.49929
1.5932 0.69919
1.5084 0.64341
1.5971 0.68232
1.9093 0.64245
1.7406 0.31308
1.8231 0.56481
1.7918 0.66083
1.8977 0.59332
1.9505 0.55176
1.8187 0.49975
1.1653 0.44269
1.099 0.59196
1.4527 0.5627
1.2022 0.70201
1.1842 0.68561
1.3253 0.56805
1.4661 0.69726
1.4101 0.63461
1.3721 0.71678
1.4149 0.36077
1.1083 0.55351
1.102 0.6602
1.0919 0.4886
1.6934 0.43022
1.4235 0.42732
1.7627 0.51528
1.8472 0.29282
1.5549 0.27501
1.7004 0.40046
1.4829 0.10851
1.394 0.71584
1.1852 0.71233
1.0077 0.75231
1.1441 0.37832
1.2391 0.26649
1.1443 0.7143
1.149 0.63193
1.3574 0.59932
1.1862 0.3379
1.1778 0.32181
1.3644 0.46367
1.3654 0.701
1.1937 0.56556
1.1854 0.53338
1.3449 0.29078
1.4769 0.47452
1.8721 0.3415
1.4863 0.17339
1.7639 0.3671
1.7233 0.21225
1.4646 0.55427
1.8077 0.32532
1.4977 0.50132
1.7906 0.27016
1.6508 0.3362
1.2937 0.39758
1.5744 0.62123
1.2321 0.29089
1.4856 0.31215
1.297 0.43765
1.2879 0.33413
1.349 0.39624
1.343 0.30111
1.604 0.30237
1.4551 0.44609
1.6308 0.86175
1.6718 0.94151
1.5557 0.85604
1.5514 0.76067
1.827 0.59014
1.7379 0.59244
1.8281 0.66612
1.6617 0.79376
1.6287 0.78429
1.9078 0.37869
1.7171 0.36141
1.7141 0.58029
1.4645 0.73952
1.7424 0.34458
1.7353 0.78677
1.6683 0.61116
1.7456 0.7098
1.7392 0.67119
1.8405 0.53102
1.5178 0.58811
1.6138 0.35624
1.7305 0.38689
1.7926 0.54968
1.9649 0.67305
1.6736 0.39806
1.7558 0.41857
1.7685 0.55094
1.6106 0.42237
1.8197 0.35051
1.8694 0.52857
1.6252 0.52096
1.6755 0.36381
1.736 0.19618
1.7278 0.50058
1.6268 0.63422
1.3596 0.61395
1.371 0.48804
1.2886 0.16779
1.3806 0.18918
1.4228 0.41607
1.7544 0.34583
1.3026 0.55345
1.6678 0.20941
1.4389 0.61195
1.3972 0.48361
1.8581 0.67526
1.5293 0.77147
1.6545 0.38822
1.8413 0.54114
1.4611 0.6758
1.5731 0.67632
1.4431 0.34723
1.8144 0.58296
1.4901 0.62984
1.2781 0.46868
1.3429 0.11229
1.5246 0.33878
1.7481 0.35871
1.3566 0.48469
1.5028 0.23764
1.5555 0.45712
1.4125 0.072863
1.6516 0.35518
1.3911 0.0095177
1.706 0.071329
1.5546 0.49265
1.7438 0.24471
1.7011 0.45218
1.283 0.81129
1.507 0.82025
1.4242 0.53638
1.6696 0.5353
1.372 0.44882
1.3584 0.77821
1.6671 0.71753
1.6134 0.85737
1.4309 0.89564
1.3233 0.85284
1.4119 0.89174
1.3951 0.52323
1.4584 0.49672
1.455 0.51317
1.4492 0.61984
1.7323 0.83291
1.5635 0.4766
1.4484 0.57572
1.526 0.55762
1.4733 0.15
1.5644 0.39709
1.2859 0.30526
1.3232 0.57766
1.5931 0.25999
1.4541 0.54297
1.7275 0.27312
1.4279 0.52351
1.4401 0.51307
1.712 0.5064
1.5143 0.3116
1.3551 0.18128
1.4336 0.17382
1.6524 0.65671
1.4575 0.32277
1.7392 0.41387
1.275 0.4153
1.3296 0.47728
1.1475 0.75077
1.2823 0.48159
1.2611 0.72028
1.2882 0.35762
1.3568 0.35136
1.376 0.66446
1.3945 0.61615
1.0986 0.3087
1.1968 0.4995
1.2503 0.52297
1.1366 0.67799
1.3463 0.39293
1.3025 0.56523
1.5176 0.32355
1.2295 0.23898
1.5651 0.59386
1.6194 0.4059
1.8692 0.25548
1.5393 0.36468
1.6134 0.2099
1.9207 0.35072
1.6887 0.61535
1.591 0.64574
1.6679 0.51158
1.8791 0.45522
1.6116 0.59999
1.8068 0.21148
1.5042 0.52174
1.6686 0.52575
1.554 0.31298
1.7093 0.50172
1.7872 0.2124
1.6183 0.57794
1.5868 0.6595
1.1815 0.89186
1.6385 0.6318
1.4067 0.819
1.2839 0.8554
1.1849 0.70766
1.5229 0.48897
1.5519 0.66035
1.5506 0.62654
1.2386 0.47738
1.4133 0.95759
1.3212 0.72616
1.7632 0.53745
1.8553 0.68422
1.4599 0.68754
1.8112 0.86154
1.5716 0.73785
1.6218 0.50129
1.6965 0.6633
1.7717 0.69357
1.2772 0.62595
1.5688 0.77282
1.3671 0.62763
1.2441 0.80252
1.3918 0.72897
1.4633 0.5202
1.2839 0.59197
1.4813 0.67895
1.2685 0.68627
1.1042 0.74812
1.2909 0.70477
1.412 0.30938
1.4805 0.60389
1.4496 0.35642
1.3488 0.55709
1.5997 0.50109
1.2586 0.30492
1.4774 0.39735
1.2763 0.43414
1.3503 0.39431
1.2721 0.83767
1.1709 0.71478
1.4121 0.34003
1.3009 0.43601
1.2337 0.65766
1.5118 0.44533
1.4656 0.36527
1.4091 0.41096
1.8984 0.15637
1.6232 0.19738
1.8855 0.53612
1.4353 0.36021
1.5877 0.10326
1.887 0.40419
1.7907 0.55032
1.7123 0.437
1.6647 0.31536
1.6334 0.069374
1.4088 0.28287
1.5263 0.067174
1.8566 0.07246
1.8878 0.34438
1.4131 0.28907
1.4017 0.40742
1.4894 0.12414
1.5433 0.20689
1.7348 0.40424
1.4628 0.30527
1.3332 0.37006
1.5522 0.031849
1.353 -0.050922
1.4923 0.39706
1.5083 0.332
1.2706 0.43554
1.2716 0.50378
1.2686 0.83602
1.4482 0.66658
1.526 0.65502
1.5245 0.59536
1.5583 0.67384
1.5856 0.59096
1.2143 0.56924
1.4583 0.743
1.5701 0.63246
1.5724 0.64811
1.1611 0.73222
1.2324 0.77213
1.1628 0.64439
1.7589 0.33403
1.5561 0.6128
1.6097 0.6009
1.86 0.60306
1.8017 0.67927
1.8479 0.33177
1.621 0.43314
1.6301 0.63412
1.4482 0.49269
1.0245 0.59181
1.2799 0.51326
1.3225 0.525
1.4645 0.42162
1.112 0.37487
1.3808 0.49089
1.4764 0.69248
1.2143 0.53094
1.9118 0.54881
1.9057 0.40155
1.711 0.51948
1.7376 0.37522
2.028 0.24808
1.821 0.71177
1.8799 0.26684
1.5486 0.64135
1.8377 0.51208
1.6499 0.56775
1.5491 0.37029
1.81 0.31504
1.7266 0.60732
1.709 0.31581
1.5696 0.62092
1.774 0.4144
1.5064 0.51623
1.7157 0.66568
1.4533 0.73358
1.7095 0.36291
1.6586 0.61407
1.3755 0.77883
1.7046 0.48567
1.3478 0.44887
1.5014 0.77265
1.7404 0.72187
1.6457 0.52075
1.3905 0.30672
1.3405 0.44017
1.4528 0.39191
1.2602 0.43648
1.27 0.78298
1.3808 0.56651
1.1833 0.57453
1.3817 0.36706
1.3667 0.47448
1.6201 0.17149
1.3836 0.42153
1.5128 0.42569
1.7655 0.1372
1.6226 0.27999
1.4175 0.48903
1.4871 0.11132
1.5181 0.37797
1.5863 0.50259
1.4471 0.10673
1.4744 0.064191
1.4207 0.035415
1.355 0.19788
1.4126 0.47585
1.5144 0.48602
1.1484 0.21423
1.1991 0.37929
1.3977 0.21861
1.5721 0.19609
1.1183 0.57685
1.4879 0.28318
1.6054 0.26226
1.3552 0.2763
1.4661 0.47707
1.4331 0.27877
1.5397 0.18748
1.2501 0.47249
1.8215 0.3749
1.7546 0.21415
1.6799 0.48255
1.4906 0.36848
1.5614 0.26747
1.4648 0.33113
1.7577 0.36349
1.3972 0.28832
1.8649 0.63224
1.5671 0.61331
1.7236 0.44686
1.7644 0.4681
1.4073 0.59864
1.8388 0.56472
1.4691 0.41832
1.6048 0.53596
1.5032 0.51959
1.4883 0.8222
1.4704 0.40374
1.2718 0.80545
1.6607 0.54454
1.5485 0.72162
1.1819 0.64897
1.4583 0.54443
1.4908 0.59655
1.4131 0.68452
1.2 0.51705
1.3505 0.51534
1.4956 0.88244
1.6424 0.47395
1.6084 0.80283
1.4447 0.50469
1.631 0.60639
1.2353 0.44685
1.8909 0.432
1.7391 0.76086
1.7037 0.62004
1.6431 0.50519
1.8217 0.37893
1.6143 0.47816
1.8686 0.77131
1.7939 0.65977
1.6565 0.48547
1.6463 0.79265
1.6766 0.69834
1.4845 0.74598
1.5794 0.66467
1.6514 0.62853
1.8819 0.30573
1.4062 0.44442
1.3836 0.63663
1.4164 0.48073
1.5309 0.3796
1.1448 0.24998
1.1734 0.363
1.0961 0.58082
1.2096 0.24095
1.3723 0.30422
1.1124 0.34903
1.1348 0.26527
1.4866 0.18304
1.2042 0.41319
1.2286 0.46147
1.2689 0.38479
1.449 0.22379
1.6079 0.29451
1.5387 0.41465
1.5181 0.28448
1.2386 0.18891
1.5344 0.11353
1.5269 0.58016
1.2303 0.48956
1.5663 0.43924
1.3085 0.10123
1.3128 0.45799
1.2954 0.08094
1.5329 0.42269
1.4065 0.1956
1.3523 0.16849
1.1492 0.38704
1.5074 0.057068
1.3561 0.48883
1.3056 0.30314
1.2605 0.47804
1.3841 0.26421
1.4351 0.33822
1.3823 0.25413
1.5654 0.48095
1.5244 0.3398
1.9582 0.50673
1.9829 0.8106
1.6249 0.79829
1.9191 0.6038
1.8871 0.39997
1.7826 0.51613
1.6844 0.46129
1.612 0.4129
1.5929 0.76073
1.9915 0.72297
1.5109 0.40724
1.5502 0.87393
1.6312 0.81704
1.5855 0.48453
1.6954 0.76475
1.4111 0.69033
1.3483 0.75775
1.6573 0.51743
1.4743 0.48972
1.6066 0.71207
1.5682 0.79921
1.1897 0.7651
1.4655 0.53456
1.5459 0.5015
1.3731 0.80949
1.4496 0.77529
1.3918 0.65209
1.4307 0.47934
1.662 0.66258
1.6612 0.38139
1.3709 0.43295
1.3866 0.089594
1.6957 0.14293
1.4775 0.48813
1.6892 0.10685
1.7207 0.43318
1.4645 0.10273
1.4504 0.29043
1.3508 0.61018
1.5023 0.54254
1.2993 0.58955
1.4915 0.59987
1.1044 0.62242
1.3921 0.45097
1.5138 0.50856
1.5335 0.40756
1.3157 0.43653
1.5193 0.53848
1.2172 0.46519
1.4173 0.66278
1.4414 0.61066
1.3695 0.14756
1.2209 0.54601
1.0944 0.21549
1.5357 0.45032
1.4783 0.47584
1.5168 0.23662
1.3214 0.35106
1.555 0.41371
1.1454 0.57159
1.3484 0.54061
1.3656 0.44736
1.5518 0.52093
1.5573 0.40863
1.5422 0.33704
1.4488 0.55841
1.5737 0.54931
1.7052 0.55922
1.7411 0.32145
1.7648 0.14998
1.5195 0.57718
1.824 0.35402
1.3858 0.35541
1.7611 0.33625
1.5371 0.45545
1.4025 0.3506
1.6856 0.42349
1.7267 0.17979
1.5529 0.4408
1.4278 0.32663
1.3069 0.71819
1.5839 0.64274
1.3072 0.79753
1.3877 0.94622
1.6319 0.61145
1.2664 0.64448
1.2136 0.7093
1.5963 0.7983
1.313 0.45705
1.6873 0.64211
1.6113 0.86275
1.4712 0.54732
1.4791 0.40353
1.7192 0.63988
1.6401 0.46109
1.5669 0.41361
1.6948 0.84351
1.7363 0.77016
1.6156 0.76801
1.3313 0.79137
1.5466 0.53978
1.4525 0.38887
1.4821 0.55804
1.5128 0.43265
1.3947 0.50216
1.749 0.64891
1.4227 0.60043
1.8129 0.35472
1.8433 0.54663
1.8467 0.32559
1.9592 0.74159
1.961 0.60333
1.7014 0.27637
1.7962 0.74113
1.7075 0.41878
1.8521 0.53811
2.0286 0.39876
1.8437 0.55377
1.5596 0.41053
1.5571 0.42621
1.7031 0.37787
1.7141 0.34585
1.4524 0.70527
1.7524 0.54177
1.458 0.55019
1.5 0.54503
1.3707 0.70198
1.5186 0.71337
1.5064 0.36818
1.3856 0.59695
1.3586 0.36291
1.5649 0.53701
1.1608 0.78693
1.2221 0.66124
1.2778 0.6869
1.1134 0.38244
1.3243 0.49955
1.5647 0.36882
1.4361 0.42457
1.4894 0.43454
1.5369 0.19238
1.4591 0.0077571
1.7147 0.17899
1.4822 0.35282
1.4809 0.43104
1.4993 0.41387
1.4079 0.43724
1.5033 -0.01006
1.4067 0.10602
1.3927 0.035397
1.4024 0.18442
1.1803 0.53565
1.2469 0.75371
0.99133 0.62413
1.0003 0.47256
1.3568 0.5759
1.1713 0.73513
1.3571 0.29129
0.99722 0.62488
1.4801 0.44714
1.1191 0.30177
1.1119 0.39707
1.0137 0.57169
1.2354 0.58166
1.5993 0.61553
1.2186 0.65733
1.1649 0.51313
1.4684 0.66539
1.5282 0.34741
1.1577 0.3652
1.4926 0.50566
1.5225 0.66493
1.8574 0.46981
1.7224 0.67002
1.8224 0.43933
1.5934 0.48949
1.5011 0.44314
1.4527 0.79047
1.559 0.61706
1.6328 0.65818
1.6391 0.63215
1.619 0.6785
1.7081 0.50857
1.2865 0.23852
1.5681 0.51607
1.6062 0.64943
1.4525 0.6692
1.3281 0.35506
1.263 0.51956
1.5345 0.70295
1.5912 0.75308
1.5569 0.28397
1.3939 0.44862
1.2498 0.53287
1.4247 0.31811
1.2305 0.38232
1.6284 0.47232
1.6285 0.67657
1.5327 0.49002
1.6612 0.23795
1.6457 0.39286
1.7384 0.56867
1.6078 0.68178
1.403 0.42932
1.6926 0.29052
1.4347 0.66856
1.6839 0.34634
1.5032 0.58263
1.4859 0.28429
1.3729 0.43553
1.2911 0.4494
1.7302 0.37612
1.7723 0.27281
1.8073 0.55541
1.892 0.47094
1.8455 0.47511
1.7362 0.35493
1.5239 0.16133
1.715 0.31345
1.5856 0.24056
1.8014 0.61497
1.7718 0.56139
1.7226 0.19836
1.6445 0.71192
1.5082 0.32664
1.6521 0.58241
1.2676 0.43087
1.2182 0.76894
1.6737 0.64045
1.2878 0.49454
1.6642 0.66953
1.0091 0.31464
1.234 0.76277
1.1949 0.50996
1.451 0.59678
1.0031 0.53009
1.0461 0.33592
1.4356 0.45717
1.3972 0.25079
1.3157 0.36893
1.2487 0.083701
1.6035 0.29941
1.5204 0.17597
1.4795 0.48536
1.5803 0.049643
1.6992 0.31768
1.6991 0.11723
1.5266 0.47656
1.5934 0.35173
1.4631 0.34133
1.5594 0.14069
1.3495 0.22357
1.5927 0.43776
1.6419 0.16455
1.4926 0.58919
1.7838 0.33565
1.6582 0.34263
1.4269 0.36864
1.6039 0.44207
1.841 0.44225
1.4957 0.42835
1.7445 0.38659
1.8661 0.30642
1.4893 0.16569
1.7699 0.22569
1.7015 0.33133
1.7317 0.076964
1.5473 0.42873
1.6999 0.13225
1.4252 0.32581
1.8788 0.064719
1.7409 0.50123
1.7423 0.35904
1.4736 0.54728
1.5421 0.25282
1.5448 0.35181
1.5439 0.47089
1.6147 0.22001
1.4167 0.49349
1.7522 0.49682
1.5617 0.47849
1.7145 0.025177
1.5564 0.22722
1.5274 0.4751
1.5636 0.24692
1.4725 0.050697
1.706 0.28702
1.6271 0.31343
1.6674 0.40363
1.7449 0.72011
1.4916 0.56548
1.8999 0.3608
1.4367 0.48893
1.5381 0.69202
1.5543 0.41855
1.7976 0.41919
1.9243 0.37777
1.7834 0.58963
1.8224 0.51037
1.6832 0.30617
1.8778 0.64831
1.7791 0.52457
1.9051 0.46578
1.2929 0.45402
1.5761 0.59512
1.4357 0.71217
1.3023 0.78863
1.2923 0.91324
1.2229 0.64298
1.2775 0.43948
1.6425 0.75385
1.2182 0.83567
1.6489 0.69341
1.2864 0.88883
1.2989 0.40901
1.0823 0.53404
1.4894 0.63369
1.2011 0.63283
1.154 0.49434
1.1651 0.40208
1.5098 0.40594
1.3469 0.77054
1.3173 0.70259
1.16 0.29593
1.1895 0.4651
1.3883 0.47072
1.5096 0.35963
1.3116 0.6331
1.4219 0.44864
1.512 0.18575
1.2895 0.16415
1.359 0.16692
1.6239 0.41095
1.2905 0.29113
1.7202 0.21355
1.4956 0.21215
1.3503 0.58345
1.4506 0.24998
0.99889 0.46308
1.4562 0.32878
1.0726 0.38528
1.0841 0.55672
1.1667 0.27411
1.2479 0.45675
1.0635 0.34611
1.2607 0.28829
1.1022 0.21397
1.4358 0.25365
1.4954 0.49769
1.7005 0.67278
1.8698 0.3764
1.9011 0.54909
1.6115 0.66468
1.6476 0.43651
1.5045 0.57957
1.6458 0.21821
1.8687 0.28516
1.7324 0.3359
1.9263 0.54025
1.6595 0.48788
1.5599 0.67694
1.7873 0.85224
1.6869 0.87219
1.7346 0.57991
1.4398 0.56807
1.6161 0.58851
1.5015 0.78973
1.3718 0.73973
1.6598 0.58871
1.4964 0.29305
1.3085 0.22517
1.2375 0.22423
1.4912 0.6693
1.2502 0.14404
1.4679 0.47815
1.5542 0.42242
1.2705 0.28104
1.4936 0.48146
1.3512 0.12556
1.5627 0.39977
1.3401 0.026213
1.3087 0.025895
1.385 0.069045
1.2285 0.20585
1.6291 0.13353
1.2248 0.55226
1.3933 0.5265
1.381 0.69458
1.4492 0.40371
1.3537 0.4639
1.0875 0.77207
1.269 0.41334
1.2556 0.18446
1.5005 0.52718
1.6879 0.070687
1.7093 0.40356
1.6665 0.34571
1.2342 0.15862
1.2901 0.48387
1.2221 0.33261
1.4132 0.2814
1.2441 0.61003
1.1167 0.44806
0.97056 0.37276
1.2057 0.70957
1.219 0.65101
1.2376 0.37269
1.345 0.29462
1.2943 0.48348
1.2953 0.51339
1.1717 0.65783
0.94229 0.528
1.6048 0.54997
1.624 0.59425
1.793 0.39078
1.7291 0.53505
1.6223 0.78582
1.545 0.324
1.6125 0.32988
1.9128 0.49813
1.7226 0.59912
1.5456 0.76284
1.5443 0.53226
1.8632 0.33741
1.6529 0.5323
1.9451 0.65749
1.9006 0.46824
1.4499 0.31848
1.4499 0.60564
1.6055 0.51389
1.1341 0.64168
1.3912 0.41463
1.1556 0.54555
1.3711 0.34113
1.2949 0.33071
1.1661 0.16861
1.6113 0.47564
1.6275 0.1597
1.3235 0.60144
1.6269 0.31098
1.8213 0.69239
1.4376 0.40437
1.7351 0.45866
1.8129 0.38892
1.365 0.39087
1.4801 0.29515
1.7014 0.45925
1.8543 0.46226
1.3837 0.48045
1.7356 0.37472
1.2231 0.41225
1.4118 0.38525
1.4517 0.28662
1.4126 0.39942
1.7722 0.677
1.4188 0.94077
1.7545 0.52622
1.4993 0.71266
1.6063 0.86101
1.5261 0.82002
1.5153 0.90854
1.8106 0.47453
1.7568 0.65871
1.287 0.51687
1.5174 0.87007
1.1718 0.46499
1.454 0.65856
1.1685 0.80303
1.517 0.71719
1.2601 0.84509
1.5498 0.45415
1.2558 0.1827
1.3873 0.50703
1.578 0.19895
1.5208 0.15281
1.2848 0.39219
1.4801 0.45149
1.2879 0.53697
1.2902 0.44122
1.5943 0.38562
1.7309 0.24656
1.6013 0.86597
1.4504 0.55798
1.4789 0.6572
1.7062 0.83251
1.5833 0.48043
1.7345 0.75284
1.5731 0.86086
1.6397 0.88004
1.7807 0.52363
1.5683 0.60006
1.5375 0.70579
1.6788 0.65623
1.3587 0.85928
1.3344 0.81791
1.3146 0.65603
1.424 0.72194
1.4092 0.9301
1.3844 0.66909
1.1908 0.45654
1.6455 0.76626
1.5445 0.70988
1.2943 0.47777
1.4859 0.70286
1.4048 0.58974
1.4669 0.22243
1.4028 0.55553
1.6408 0.30053
1.2176 0.33
1.2761 0.56661
1.5912 0.49236
1.2783 0.33459
1.6551 0.36446
1.2017 0.48818
1.3742 0.38815
1.6682 0.30711
1.3952 0.47427
1.7144 0.48745
1.6113 0.2175
1.4828 0.45978
1.4672 0.17567
1.7866 0.29767
1.5603 0.49389
1.6505 0.47803
1.5932 0.72042
1.7585 0.40475
1.7401 0.41466
1.4147 0.6406
1.3072 0.24711
1.6773 0.28248
1.3627 0.60181
1.5803 0.31004
1.6495 0.54393
1.5468 0.3816
1.4659 0.44947
1.3497 0.64433
1.3125 0.55996
1.6314 0.24706
1.3914 0.59231
1.1573 0.3488
1.3028 0.54562
0.97142 0.48525
0.97559 0.35771
1.2168 0.67999
1.0614 0.33933
1.0449 0.45328
1.2257 0.46089
1.0299 0.69918
1.4203 0.28337
1.3169 0.51178
1.288 0.27978
1.3533 0.029148
1.464 0.063826
1.7652 0.51216
1.4698 0.34567
1.6961 0.39947
1.5254 0.16966
1.7708 0.27336
1.3875 0.1058
1.4178 0.33643
1.4499 -0.0051492
1.3812 0.4285
1.4679 0.14462
1.7163 0.114
1.4819 0.23292
1.5011 0.32989
1.572 0.23138
1.2212 0.57699
1.1456 0.85404
1.3135 0.73886
1.2241 0.87005
1.6193 0.81155
1.4421 0.3883
1.4568 0.84989
1.2083 0.62615
1.6087 0.59646
1.6109 0.39791
1.2692 0.79941
1.2575 0.40989
1.2855 0.15305
1.0556 0.48851
1.2745 0.31804
1.0018 0.44246
1.4115 0.47149
1.4691 0.21632
1.3071 0.36446
1.0663 0.63644
1.4667 0.62048
1.445 0.70228
1.6739 0.76054
1.2024 0.84161
1.2456 0.74958
1.52 0.93882
1.3023 0.77992
1.3018 0.54166
1.2194 0.90019
1.3744 0.84554
1.2851 0.69257
1.2804 0.67804
1.4913 0.83733
1.6425 0.63316
1.1668 0.34234
1.4363 0.47729
1.485 0.49957
1.6214 0.17101
1.6144 0.15177
1.2821 0.40424
1.5006 0.42749
1.4973 0.45537
1.5997 0.32222
1.5769 0.54444
1.4523 0.12302
1.2443 0.14323
1.2552 0.44821
1.4733 0.11874
1.0881 0.49096
1.532 0.25208
1.4416 0.21819
1.3132 0.09365
1.2356 0.35096
1.2928 0.22995
1.4337 0.14847
1.1628 0.57295
1.0994 0.4392
1.1756 0.10581
1.1757 0.18232
1.5751 0.097494
1.5103 0.5469
1.4531 0.76587
1.3539 0.48111
1.2695 0.58679
1.1692 0.56234
1.4177 0.50517
1.255 0.72262
1.4437 0.8016
1.358 0.76491
1.3036 0.61947
1.6101 0.49318
1.4966 0.58295
1.7648 0.72598
1.7859 0.30105
1.4529 0.48746
1.6417 0.43082
1.4848 0.4174
1.9214 0.36367
1.8472 0.67137
1.8664 0.41929
1.5991 0.61341
1.3181 0.79937
1.6595 0.85872
1.3768 0.85323
1.7536 0.90498
1.5378 0.58486
1.2962 0.64694
1.7152 0.89286
1.383 0.70808
1.0722 0.34448
1.2594 0.66019
1.3602 0.48465
1.0585 0.27025
1.3139 0.59174
1.4465 0.53776
1.3107 0.50959
1.194 0.31285
1.2894 0.32029
1.3193 0.36233
1.4803 0.48936
1.8493 0.175
1.6619 0.53709
1.4302 0.38951
1.5821 0.26456
1.715 0.5492
1.5585 0.52652
1.6141 0.2064
1.7215 0.077246
1.9014 0.2517
1.5761 0.44161
1.7189 0.5245
1.4953 0.5263
1.4538 0.44391
1.7344 0.23601
1.4407 0.71622
1.5316 0.79577
1.3082 0.65238
1.4799 0.92474
1.5518 0.58427
1.3685 0.93639
1.3051 0.72262
1.528 0.71239
1.5971 0.26135
1.212 0.35556
1.3918 0.15282
1.1985 0.074841
1.617 0.071328
1.6104 0.49454
1.3365 0.24115
1.3798 0.55152
1.5978 0.32615
1.4837 0.4028
1.4071 0.35754
1.5384 0.18192
1.5376 0.53237
1.7863 0.52132
1.382 0.53436
1.4663 0.25278
1.4466 0.62219
1.7267 0.31771
1.4269 0.41183
1.2643 0.48688
1.4684 0.3934
1.6805 0.3857
1.5713 0.20486
1.7834 0.36779
1.6431 0.14205
1.7128 0.63809
1.784 0.59638
1.4572 0.62665
1.6161 0.65949
1.6904 0.89377
1.7112 0.83659
1.6679 0.63565
1.7328 0.40797
1.6976 0.35657
1.6345 0.38464
1.7432 0.29426
1.8846 0.21079
1.5273 0.53386
1.4997 0.22297
1.8252 0.28968
1.5849 0.60732
1.8714 0.25808
1.5471 0.19572
1.4837 0.49154
1.5522 0.17997
1.6988 0.43236
1.8022 0.20501
1.473 0.2169
1.4511 0.55505
1.5769 0.40436
1.8067 0.32818
1.6636 0.64954
1.5298 0.69157
1.5356 0.72318
1.4622 0.28093
1.4147 0.27623
1.8122 0.43161
1.4857 0.53846
1.6247 0.4393
1.2334 0.33358
1.1834 0.34858
1.2832 0.60157
1.2234 0.37994
1.3102 0.71161
1.3146 0.40937
1.3632 0.32827
1.0719 0.44582
1.0635 0.33059
1.0565 0.31534
1.4148 0.732
0.96435 0.58728
1.3151 0.32543
1.1769 0.72119
1.3882 0.26732
1.1478 0.64567
1.3991 0.39262
1.3131 0.39306
1.2125 0.31105
1.535 0.41411
1.614 0.47562
1.3972 0.67401
1.4283 0.38432
1.4006 0.50905
1.3796 0.21325
1.5542 0.30543
1.1362 0.52576
1.5425 0.20307
1.6109 0.24414
1.2659 0.24797
1.3399 0.16929
1.5438 0.38779
1.4276 0.37934
1.3421 0.63494
1.644 0.49994
1.4362 0.63423
1.3963 0.54684
1.7384 0.44113
1.1265 0.20922
1.5937 0.48568
1.2 0.2991
1.4424 0.39825
1.5272 0.52387
1.2846 0.4486
1.1784 0.10158
1.5649 0.1991
1.1255 0.13352
1.4941 0.58776
1.1276 0.28346
1.5715 0.35985
1.5847 0.51412
1.5006 0.5839
1.6504 0.57032
1.3776 0.72316
1.4949 0.55196
1.7493 0.42885
1.5526 0.48092
1.7814 0.68753
1.6212 0.27011
1.4985 0.55925
1.7896 0.34246
1.4321 0.27023
1.7699 0.60339
1.4504 0.27179
1.4505 0.43703
1.4124 0.42429
1.4915 0.27081
1.4922 0.75731
1.2778 0.57239
1.3893 0.87543
1.7244 0.86348
1.6184 0.80847
1.3279 0.98354
1.4791 0.74241
1.4543 0.62379
1.6286 0.55492
1.7286 0.99923
1.3888 0.57763
1.2678 0.87144
1.5813 0.55945
1.7103 0.54786
1.6534 0.45257
1.5626 0.41699
1.523 0.59187
1.6984 0.53993
1.7822 0.448
1.821 0.30718
1.6484 0.47975
1.7843 0.67797
1.1891 0.59015
1.6514 0.22101
1.3114 0.70693
1.2049 0.29567
1.2776 0.55897
1.4903 0.40316
1.2333 0.35389
1.3771 0.43197
1.5419 0.2758
1.1605 0.44481
1.2746 0.28557
1.3271 0.30969
1.6062 0.23382
1.4643 0.36807
1.2675 0.28384
1.3224 0.17479
1.1499 0.53363
1.2768 0.43779
1.1143 0.55966
1.365 0.42112
1.2077 0.16373
1.5099 0.51386
1.6794 0.86364
1.5631 0.79888
1.8912 0.85393
1.437 0.48264
1.712 0.86369
1.6792 0.71756
1.8437 0.42786
1.7765 0.57691
1.7239 0.43879
1.4861 0.5701
1.9647 0.43056
1.9358 0.5044
1.8501 0.4662
1.2159 0.16643
1.5175 0.5287
1.4896 0.27943
1.6924 0.21115
1.5622 0.56034
1.3411 0.4989
1.3393 0.54163
1.2931 0.31037
1.5747 0.16042
1.6673 0.59667
1.2649 0.49062
1.4249 0.55757
1.3194 0.48367
1.4397 0.74753
1.6961 0.50339
1.4289 0.59073
1.8802 0.44055
1.5157 0.69176
1.637 0.34093
1.5338 0.349
1.7106 0.78381
1.605 0.40689
1.7248 0.64601
1.6164 0.59778
1.6622 0.77654
1.5152 0.71444
1.5854 0.25043
1.6842 0.18461
1.5968 0.35398
1.6952 0.25525
1.7127 0.25923
1.6795 0.17128
1.3288 0.31154
1.4307 0.125
1.7095 0.085557
1.6439 0.32952
1.7132 0.48773
1.7362 0.44064
1.3836 0.45319
1.4676 0.25809
1.6027 0.46963
1.6375 0.45396
1.4462 0.11534
1.5578 0.10277
1.6017 0.33364
1.3429 0.49829
1.5821 0.36108
1.6339 0.22216
1.2748 0.58505
1.3664 0.57553
1.366 0.66288
1.463 0.85793
1.4377 0.68015
1.2852 0.50476
1.226 0.64337
1.3237 0.48985
1.6461 0.619
1.7203 0.54286
1.7588 0.33343
1.4286 0.58308
1.346 0.15515
1.8054 0.64288
1.6185 0.51922
1.7084 0.58937
1.3213 0.28798
1.7377 0.41009
1.3879 0.46693
1.5368 0.38076
1.6315 0.32363
1.4514 0.20771
1.85 0.26401
1.5703 0.229
1.6862 0.58562
1.5221 0.25345
1.784 0.8608
1.51 0.5061
1.3363 0.85674
1.394 0.7876
1.3334 0.4695
1.5001 0.51475
1.7633 0.62772
1.5372 0.28043
1.5389 0.36469
1.5773 0.10297
1.7879 0.39701
1.5588 0.38313
1.6886 0.14758
1.7823 0.44942
1.0501 0.77148
1.1233 0.81003
1.1015 0.70291
1.3742 0.64498
1.3263 0.82391
1.3642 0.36162
1.0576 0.55436
1.0693 0.72991
1.0579 0.5223
1.7085 0.50014
1.5801 0.36248
1.285 0.56642
1.2723 0.48267
1.6887 0.36313
1.5508 0.60807
1.7278 0.78642
1.7373 0.57182
1.2585 0.72364
1.5148 0.99724
1.5531 0.81012
1.4933 0.80103
1.4549 0.64445
1.4693 0.86554
1.6483 0.55321
1.7167 0.50957
1.6339 0.72615
1.5471 0.847
1.5574 0.92196
1.55 0.89584
1.6549 0.83732
1.2799 0.49915
1.2916 0.83174
1.3964 0.81567
1.5993 0.74072
1.4479 0.9755
1.2561 0.71931
1.2888 0.92176
1.4802 0.72185
1.6629 0.46573
1.9438 0.49449
1.6647 0.36763
1.8092 0.30201
1.328 0.55907
1.5154 0.78275
1.6196 0.96379
1.5998 0.6299
1.295 0.87113
1.4233 1.0306
1.7244 0.60665
1.4674 0.8286
1.3722 0.85424
1.3431 0.82541
1.5215 0.75928
1.3555 0.73746
1.2693 0.92362
1.413 0.87127
1.6176 0.21228
1.2393 0.30263
1.6258 0.30606
1.2373 0.10555
1.1846 0.18489
1.2208 0.38435
1.4435 0.14648
1.6152 0.2233
1.3029 0.08715
1.1783 0.37597
1.3445 0.13041
1.6301 0.20954
1.3739 0.21229
1.7539 -0.024828
1.6034 0.10516
1.3691 0.20275
1.562 0.040092
1.3609 0.24066
1.5136 0.19757
1.6592 0.45873
1.5138 0.82682
1.2952 0.86645
1.4547 0.78759
1.4803 0.91496
1.4964 0.56584
1.5052 0.87863
1.2804 0.90334
1.2676 0.85533
1.224 0.49126
1.3432 0.54399
1.2751 0.53269
1.2416 0.54622
1.3337 0.53238
1.468 0.80244
1.2769 0.59633
1.5627 0.51756
1.5705 0.82614
1.6296 0.6896
1.4958 0.7454
1.6293 0.81324
1.9438 0.23852
1.6965 0.60581
1.4905 0.44423
1.8655 0.6286
1.7735 0.57163
1.7194 0.44073
1.7539 0.27684
1.8465 0.31376
1.7852 0.31213
1.8028 0.37674
1.3585 0.47437
1.3785 0.29052
1.2226 0.61898
1.3707 0.69158
1.5732 0.47902
1.221 0.23442
1.422 0.63843
1.5005 0.62792
1.2218 0.31736
1.348 0.6173
1.5223 0.24889
1.2119 0.52827
1.4812 0.70017
1.5815 0.45433
1.5162 0.35657
1.7115 0.54021
1.9197 0.50396
1.582 0.65825
1.5529 0.33531
1.7784 0.29401
1.5869 0.46679
1.8448 0.62726
1.6176 0.65521
1.9783 0.46938
1.5131 0.38926
1.5811 0.37655
1.5819 0.52413
1.3293 0.43879
1.3994 0.38521
1.4705 0.50768
1.0862 0.34225
1.1659 0.66708
1.307 0.56997
1.0816 0.40256
1.0664 0.52774
1.2551 0.44399
1.3482 0.62172
1.2913 0.4637
1.5374 0.73984
1.2942 0.71893
1.0402 0.62465
1.2207 0.36093
1.2355 0.63602
1.2798 0.44956
1.3437 0.51467
1.134 0.27702
1.4353 0.57067
1.035 0.49639
1.4167 0.39236
1.2973 0.72317
1.2991 0.72019
1.0549 0.72358
0.95743 0.41461
1.4112 0.53502
1.1027 0.7825
1.1705 0.78163
1.1114 0.4668
0.97289 0.43374
1.1046 0.43649
1.6494 0.22874
1.5893 0.42682
1.6415 0.14468
1.6486 0.25388
1.7601 0.36894
1.4653 0.017298
1.6907 0.17483
1.543 0.38359
1.5437 0.20584
1.2765 0.19836
1.4283 0.18986
1.5549 0.44923
1.6419 0.33147
1.6343 0.28045
1.5528 0.82671
1.5826 0.83896
1.5917 0.86019
1.4224 0.5778
1.1286 0.59616
1.1832 0.39265
1.4306 0.84626
1.3582 0.78839
1.5634 0.81617
1.7675 0.85157
1.5574 0.54508
1.714 0.62792
1.8701 0.55558
1.8071 0.65221
1.7152 0.50066
1.857 0.42782
1.7247 0.52635
1.7002 0.40457
1.8986 0.46184
1.5483 0.81686
1.4804 0.67757
1.5984 0.37051
1.375 0.95894
1.5864 0.92116
1.4674 0.6684
1.6763 0.63253
1.5874 0.58696
1.3446 0.73162
1.5144 0.46901
1.4455 0.77691
1.1781 0.43926
1.3909 0.4943
1.5925 0.57573
1.3058 0.60307
1.3831 0.64984
1.1515 0.54394
1.5457 0.95087
1.4615 0.63717
1.5987 0.59612
1.5641 0.57848
1.6692 0.68082
1.6344 0.53728
1.3133 0.81916
1.2725 0.70536
1.347 0.76506
1.4533 0.71297
1.4807 0.34956
1.9087 0.38873
1.4999 0.26816
1.6748 0.61403
1.9217 0.42576
1.3133 0.69187
1.3997 0.2334
1.4316 0.40276
1.1793 0.23545
1.1805 0.36311
1.0878 0.31199
1.2369 0.40239
1.0875 0.21437
1.31 0.39721
1.7166 0.41996
1.549 0.49368
1.3387 0.12359
1.4184 0.21311
1.4142 0.47505
1.6567 0.25382
1.5925 0.23426
1.6023 0.35026
1.8582 0.39486
1.69 0.67727
1.6151 0.27814
1.8191 0.6014
1.6766 0.45377
1.5063 0.72581
1.6387 0.60958
1.2721 0.53693
1.4249 0.53441
1.7147 0.40271
1.3768 0.62851
1.4221 0.7123
1.4002 0.61439
1.513 0.77445
1.4564 0.57878
1.5384 0.71135
1.7629 0.49184
1.6762 0.85005
1.5702 0.65617
1.5226 0.67043
1.5454 0.86402
1.4679 0.75094
1.5817 0.60746
1.5122 0.5384
1.376 0.83047
1.8139 0.76114
1.568 0.84963
1.969 0.69154
1.6867 0.69921
1.9603 0.40823
1.6345 0.6807
1.7936 0.46379
2.0141 0.7362
1.7796 0.53837
1.7616 0.24549
1.5668 0.27782
2.0006 0.32184
1.5401 0.66561
1.9578 0.51121
1.7095 0.39582
1.4435 0.62279
1.4307 0.5827
1.5985 0.41025
1.56 0.72242
1.6698 0.67916
1.6852 0.7728
1.7841 0.65431
1.7861 0.76225
1.5631 0.34825
1.5114 0.59777
1.3862 0.53841
1.631 0.20314
1.2759 0.48914
1.5078 0.38609
1.4864 0.48435
1.1065 0.69074
1.2573 0.56679
1.3922 0.6189
1.426 0.41692
1.0626 0.58692
1.1873 0.40217
1.3274 0.5809
1.2366 0.56967
1.4527 0.46043
1.4864 0.79272
1.3921 0.62161
1.1725 0.35731
1.1747 0.3067
1.3866 0.74349
1.2125 0.34284
1.3924 0.52
1.4284 0.75178
1.6441 0.057462
1.4168 0.47694
1.8021 0.35782
1.6121 0.39712
1.7433 0.29208
1.7677 0.052082
1.408 0.37085
1.5552 0.30543
1.5099 0.54824
1.2834 0.92674
1.3683 0.98147
1.4473 0.49555
1.2582 0.5151
1.4302 0.90543
1.3754 0.85013
1.5095 0.38412
1.6662 0.38171
1.5959 0.0078512
1.4831 0.45049
1.4898 0.36538
1.4095 0.18679
1.2707 -0.0025323
1.3877 0.34434
1.6589 0.20667
1.6784 0.033516
1.4335 0.084765
1.593 0.14223
1.5402 0.22802
1.367 0.29813
1.6081 0.099881
1.6383 0.53035
1.7308 0.12038
1.4815 0.42647
1.4089 0.1552
1.337 0.23562
1.2693 0.069464
1.7095 0.34549
1.3664 0.47182
1.5827 0.32448
1.8374 0.74137
1.6453 0.56051
1.5761 0.74116
1.8778 0.72257
1.6428 0.66099
1.5103 0.35471
1.6682 0.70267
1.585 0.65441
1.4783 0.57165
1.5304 0.67678
1.8721 0.71541
1.5489 0.82156
1.4954 0.77278
1.4745 0.89895
1.3856 0.64288
1.456 0.81368
1.7614 0.9045
1.7021 0.577
1.7398 0.72102
1.5193 0.82908
1.3819 0.8327
1.7708 0.76853
1.8358 0.50753
1.5554 0.23619
1.8291 0.33547
1.413 0.27718
1.6929 0.24168
1.2486 0.50885
1.1418 0.59733
1.235 0.85223
1.2459 0.41886
1.446 0.58689
1.2606 0.69611
1.3285 0.47746
1.46 0.39336
1.2441 0.58314
1.3616 0.38282
1.2637 0.44209
1.5178 0.73951
1.4731 0.709
1.4626 0.51376
1.4122 0.73006
1.0983 0.2983
1.5278 0.35381
1.3698 0.30956
1.4305 0.6852
1.2094 0.28441
1.4116 0.44814
1.5706 0.69695
1.279 0.58237
1.5056 0.51485
1.5242 0.54601
1.5265 0.40154
1.4372 0.71572
1.5206 0.77878
1.3869 0.73409
1.5588 0.41833
1.5724 0.43251
1.5079 0.38321
1.5468 0.60413
1.3703 0.60312
1.3648 0.79091
1.5337 0.80386
1.0842 0.60004
1.1423 0.78284
1.2117 0.34144
1.5459 0.1171
1.5543 0.15012
1.5094 0.10587
1.4605 0.48495
1.6553 0.50779
1.6311 0.093395
1.6682 0.49924
1.4185 0.15178
1.6194 0.12418
1.7037 0.45674
1.703 0.28431
1.3326 0.054644
1.6439 0.29383
1.2365 0.57588
1.3137 0.61695
1.4966 0.57191
1.5387 0.22511
1.5815 0.34021
1.6084 0.33899
1.2406 0.24974
1.2652 0.33358
1.1888 0.25458
1.6435 0.29442
1.3422 0.51948
1.6117 0.38713
1.6184 0.45408
1.2825 0.17571
1.576 0.26481
1.4872 0.60763
1.4458 0.32953
1.241 0.22633
1.1756 0.67459
1.3036 0.63669
1.1697 0.25119
1.3546 0.31283
1.4252 0.50954
1.5146 0.24934
1.5435 0.37256
1.2974 0.47825
1.5606 0.40342
1.6735 0.49444
1.7812 0.089643
1.374 0.38133
1.7459 0.46362
1.4736 0.45121
1.4621 0.54729
1.801 0.38064
1.3986 0.43211
1.7943 0.16734
1.5187 0.50487
1.5387 0.096695
1.3535 0.068701
1.3367 0.32897
1.2885 0.21527
1.5336 0.47646
1.4905 0.23233
1.3473 0.34667
1.5679 0.074156
1.2423 0.4121
1.2992 0.059212
1.2618 0.065692
1.6476 0.092897
1.3982 0.53299
1.6451 0.37331
1.6095 0.079118
1.408 0.079256
1.2462 0.48813
1.2623 0.50687
1.0327 0.57474
1.0766 0.71844
1.1368 0.64799
1.6797 0.6071
1.2165 0.60667
1.5126 0.44447
1.6168 0.32195
1.2415 0.54944
1.6205 0.68825
1.2112 0.57819
1.364 0.31649
1.3124 0.56602
1.5189 0.52491
1.4743 0.57743
1.2976 0.41034
1.3027 0.3947
1.5597 0.35975
1.507 0.4356
1.6338 0.59463
1.4951 0.32803
1.15 0.76954
1.2684 0.30172
1.2117 0.72982
1.2467 0.36186
1.3723 0.66932
1.5675 0.48278
1.479 0.72833
1.0985 0.76832
1.4654 0.45111
1.3038 0.4124
1.3664 0.6743
1.2425 0.51602
1.3709 0.69526
1.5308 0.88235
1.6473 0.6043
1.6976 0.51435
1.4195 0.47502
1.4619 0.75697
1.4623 0.50353
1.4786 0.89411
1.558 0.80255
1.4999 0.44541
1.6369 0.56335
1.7783 0.33503
1.9846 0.50913
1.6312 0.58646
1.9327 0.69862
1.7935 0.39602
1.8072 0.72741
1.6836 0.57054
1.6943 0.76268
1.813 0.68642
1.9987 0.60285
1.7896 0.66876
1.5943 0.28478
1.6642 0.34505
1.5578 0.48159
1.6478 0.51821
1.524 0.51957
1.7528 0.64359
1.7942 0.34377
1.4406 0.23947
1.9061 0.37227
1.7912 0.37351
1.7433 0.60998
1.8235 0.65028
1.9344 0.54436
1.5701 0.525
1.829 0.59528
1.4788 0.72653
1.6631 0.36014
1.6993 0.37985
1.4597 0.5058
1.2955 0.60466
1.1876 0.57016
1.4959 0.45473
1.2454 0.44503
1.0697 0.89006
1.4402 0.56337
1.1099 0.74364
1.4986 0.6255
1.1451 0.84591
1.3142 0.38494
1.3312 0.26189
1.4184 0.24326
1.6186 0.37315
1.4327 0.44659
1.5618 0.73057
1.4079 0.5425
1.4596 0.80467
1.4583 0.4105
1.3108 0.32797
1.4348 0.64689
1.7098 0.83048
1.7358 0.834
1.6393 0.8233
1.7169 0.63725
1.5038 0.46978
1.9638 0.48527
1.5271 0.49792
1.8899 0.4842
1.6444 0.5386
1.8119 0.63596
1.5627 0.36476
1.6437 0.64348
1.4638 0.62733
1.4517 0.73493
1.6035 0.71774
1.3837 0.33077
1.652 0.68012
1.5192 0.37337
1.6429 0.56775
1.8379 0.42067
1.6386 0.30584
1.6122 0.68529
1.4324 0.41762
1.74 0.77803
1.4395 0.55874
1.5791 0.47007
1.9191 0.57529
1.665 0.64833
1.6491 0.49915
1.6401 0.65398
1.8381 0.36828
1.9077 0.6595
1.8857 0.47492
1.962 0.77477
1.7032 0.70863
1.5317 0.97768
1.5301 0.77099
1.7738 0.73254
1.5606 0.9776
1.528 0.58622
1.3848 0.51783
1.4733 0.70314
1.6434 0.52047
1.8319 0.63743
1.3437 0.97332
1.4363 0.6442
1.3662 0.87684
1.6976 0.96065
1.5313 0.77875
1.4244 0.90904
1.2609 0.86764
1.439 0.81112
1.3151 0.81247
1.7071 0.95121
1.5708 0.65746
1.7057 0.95173
1.4103 0.81948
1.5701 0.65699
1.6278 0.80771
1.6863 0.72201
1.6846 0.9517
1.5719 0.57127
1.5487 1.0097
1.4176 1.0048
1.6673 0.58509
1.6649 0.95317
1.5298 0.81294
1.4552 0.79699
1.6107 0.85053
1.7019 0.57241
1.386 0.74104
1.2903 0.80862
1.4509 0.957
1.3884 0.81479
1.3834 0.97492
1.4139 0.55056
1.3019 0.44653
1.6399 0.51016
1.3037 0.4623
1.489 0.22874
1.2579 0.22052
1.3456 0.22067
1.4445 0.38315
1.463 0.63958
1.5786 0.30726
1.7092 0.30369
1.4265 0.57928
1.6486 0.30399
1.7287 0.69443
1.749 0.83773
1.3554 0.69797
1.7479 0.74588
1.6415 0.71313
1.5718 0.65609
1.5012 0.68963
1.3787 0.54412
1.6023 0.41379
1.6303 0.04351
1.4034 0.48451
1.4134 0.38518
1.7034 0.071036
1.5352 0.32896
1.7091 0.45221
1.6021 0.078685
1.5482 0.15388
1.3654 0.18329
1.3161 0.3976
1.3655 0.041054
1.6726 0.34834
1.517 0.15671
1.3908 0.31457
1.6213 -0.035305
1.6531 0.13405
1.515 -0.058099
1.5465 0.43088
1.462 0.013303
1.6398 0.38608
1.4073 0.31359
1.4205 0.29712
1.6944 0.31525
1.3996 0.59008
1.3219 0.29699
1.445 0.47862
1.4224 0.32053
1.6094 0.22531
1.4058 0.29818
1.2879 0.2665
1.2608 0.35692
1.5392 0.49948
1.4403 0.31994
1.4674 0.15052
1.7148 0.60253
1.6411 0.75399
1.5921 0.81526
1.4955 0.80456
1.6322 0.4286
1.3588 0.71244
1.4063 0.35838
1.4519 0.70158
1.5224 0.71242
1.8094 0.42719
1.5106 0.44933
1.4519 0.35496
1.775 0.7613
1.5528 0.71993
1.8255 0.58511
1.4277 0.72979
1.1722 0.23139
1.1574 0.15709
1.1635 0.29948
1.4654 0.31334
1.4012 0.57305
1.2738 0.46494
1.4582 0.23929
1.4227 0.20404
1.2806 0.48789
1.7159 0.33799
1.6845 0.35028
1.3078 0.2949
1.7039 0.52379
1.3132 0.61095
1.4246 0.58089
1.4143 0.34942
1.4692 0.52784
1.435 0.40603
1.5137 0.39114
1.2862 0.33905
1.2109 0.59111
1.6991 0.65729
1.4781 0.74322
1.4905 0.82959
1.3948 0.69496
1.5638 0.83422
1.6506 0.47417
1.4406 0.42555
1.633 0.16253
1.8523 0.26278
1.6318 0.49163
1.5856 0.13586
1.5406 0.18859
1.8466 0.27712
1.8333 0.61442
1.5891 0.34009
1.9074 0.7319
1.6404 0.49512
1.8609 0.41092
1.9906 0.6845
1.5226 0.53001
1.6366 0.36542
1.6718 0.55728
1.703 0.37716
1.5337 0.48228
1.2537 0.54704
1.1224 0.71065
1.1714 0.78651
1.4214 0.50507
1.2878 0.43744
1.2635 0.59768
1.7268 0.77725
1.431 0.71158
1.6855 0.42819
1.3486 0.58161
1.2575 0.77012
1.4369 0.79558
1.95 0.34803
1.7814 0.45956
1.8878 0.32771
1.6983 0.61981
1.6459 0.73717
1.6429 0.4779
1.8496 0.44397
1.5454 0.34157
1.8979 0.33478
1.7467 0.51159
1.7578 0.42539
1.6246 0.59158
1.5377 0.80439
1.5678 0.52327
1.5717 0.63553
1.6172 0.62285
1.1416 0.9586
1.5319 0.66811
1.4088 0.55388
1.628 0.63064
1.2489 0.48629
1.6327 0.65427
1.2565 0.77617
1.4055 0.85185
1.3088 0.4509
1.3926 0.51136
1.5241 0.42726
1.2543 0.4923
1.4823 0.70222
1.6236 0.63321
1.3062 0.75479
1.5767 0.74877
1.8098 0.69185
1.79 0.76012
1.8255 0.50137
1.6677 0.67278
1.3823 0.58575
1.7445 0.782
1.5143 0.72248
1.8595 0.74894
1.8254 0.50794
1.6834 0.49584
1.7774 0.077086
1.4149 0.25159
1.6398 0.037939
1.4463 0.35544
1.4794 0.46905
1.3929 0.34968
1.2575 0.74261
1.1729 0.42308
1.2785 0.71202
1.0204 0.69231
1.2355 0.24029
1.6249 0.59665
1.5457 0.2415
1.2413 0.32212
1.4112 0.27356
1.288 0.16653
1.5406 0.3808
1.2132 0.49384
1.291 0.29854
1.3732 0.39094
1.5634 0.60755
1.5751 0.44584
1.2046 0.66266
1.6424 0.45902
1.1892 0.48279
1.2617 0.43535
1.2679 0.80475
1.4671 0.87564
1.4533 0.44175
1.4013 0.62823
1.4261 0.78279
1.1714 0.54072
1.4651 0.7758
1.7382 0.63636
1.7648 0.56313
1.4681 0.29123
1.7031 0.3996
1.5841 0.63239
1.7169 0.58179
1.5321 0.64385
1.5057 0.63465
1.7111 0.51022
1.3673 0.26597
1.4352 0.3266
1.579 0.58746
1.4378 0.32242
1.7966 0.50827
1.4493 0.34735
1.7216 0.23441
1.5848 0.55471
1.5889 0.56679
1.3343 0.3802
1.4125 0.4744
1.3222 0.40962
1.4289 0.24274
1.3705 0.27642
1.1148 0.54176
1.3046 0.29374
1.3215 0.38621
1.2946 0.30992
1.3164 0.38984
1.0882 0.52106
1.7416 0.6904
1.5986 0.49615
1.4661 0.66028
1.6253 0.84567
1.7471 0.72555
1.4235 0.91083
1.6119 0.65137
1.4125 0.48024
1.5009 0.69621
1.1098 0.4424
1.2691 0.39985
1.2924 0.65526
1.0832 0.60984
1.07 0.20569
1.3707 0.37721
1.3215 0.22769
1.3822 0.60332
1.3045 0.39662
1.1614 0.67856
1.2954 0.43492
1.215 0.27017
1.3241 0.48865
1.724 0.72292
1.4448 0.74436
1.6901 0.53035
1.783 0.71855
1.8416 0.84879
1.743 0.54651
1.8917 0.60822
1.4648 0.77768
1.6517 0.77072
1.4449 0.61581
1.6166 0.5161
1.4808 0.79062
1.9022 0.39845
1.5766 0.50468
1.6067 0.70903
1.6399 0.79376
1.613 0.32813
1.5101 0.44499
1.9019 0.41942
1.4271 0.76465
1.178 0.56286
1.5339 0.42477
1.4068 0.7757
1.4761 0.49505
1.3818 0.69678
1.3835 0.73227
1.3525 0.37163
1.194 0.58263
1.3367 0.61561
1.6407 0.16934
1.2459 0.24378
1.2069 0.2684
1.6723 0.4555
1.4913 0.40652
1.4403 0.24704
1.3659 0.1938
1.3864 0.40403
1.1686 0.18381
1.1493 0.63769
1.1529 0.65116
1.494 0.46628
1.5613 0.25698
1.2737 0.28307
1.0856 0.44398
1.5086 0.5418
1.3795 0.34694
1.5688 0.42538
1.6323 0.82517
1.5844 0.78168
1.3405 0.92878
1.3593 0.81185
1.5123 0.59358
1.3173 0.97287
1.5378 0.71426
1.7225 0.65142
1.3144 0.95491
1.2461 0.91368
1.3308 0.72981
1.7075 0.70254
1.3445 0.6815
1.4749 0.93757
1.6371 0.53833
1.2919 0.50749
1.5971 0.87768
1.5102 0.75227
1.418 0.57789
1.6525 0.89478
1.331 0.91811
1.6272 0.58075
1.2526 0.6357
1.2959 0.21628
1.496 0.16615
1.584 0.4318
1.6499 0.509
1.4508 0.29072
1.6062 0.11476
1.3238 0.58527
1.639 0.22586
1.4124 0.48256
1.6317 0.55478
1.2375 0.94159
1.5623 0.65157
1.4352 0.84016
1.6445 0.6351
1.5868 0.88566
1.2609 0.56189
1.6938 0.799
1.4939 0.9369
1.4496 0.68615
1.3025 0.9909
1.4067 0.83164
1.3555 0.53524
1.3556 0.70047
1.5186 0.90091
1.4664 0.50765
1.4492 0.51
1.3123 0.87481
1.4075 0.63783
1.5037 0.83946
1.3198 0.73405
1.1955 0.9208
1.3523 0.82252
1.4057 0.69718
1.6301 0.45006
1.2022 0.61658
1.6124 0.99464
1.5874 0.87665
1.7244 0.70343
1.6834 0.71699
1.7001 0.78691
1.6457 0.9717
1.2943 0.78551
1.2108 0.5371
1.1287 0.63077
1.238 0.34384
1.0438 0.52635
1.3171 0.71864
1.1749 0.32879
1.3107 0.43784
1.3513 0.67131
1.2511 0.50089
1.3593 0.62697
1.0336 0.49119
1.1068 0.2693
1.3035 0.47122
1.2359 0.65116
1.1624 0.29733
1.4414 0.57978
1.2029 0.47489
1.4002 0.4496
1.4473 0.46295
1.4664 0.43027
1.4885 0.64414
1.3827 0.52465
1.5047 0.1917
1.7249 0.36483
1.663 0.62836
1.4679 0.62511
1.3253 0.59071
1.6658 0.43989
1.5434 0.32175
1.5257 0.31968
1.7515 0.47013
1.5352 0.34537
1.4665 0.4598
1.4603 0.39476
1.5599 0.41396
1.5003 0.22011
1.5805 0.43036
1.5088 0.31724
1.6496 0.51897
1.5952 0.341
1.6366 0.15929
1.7435 0.2454
1.5243 0.373
1.4283 0.19599
1.5817 0.10918
1.6069 0.51429
1.6222 0.33765
1.6096 0.16163
1.5434 0.47874
1.414 0.50273
1.7587 0.086421
1.4462 0.82759
1.3752 0.84513
1.3209 0.59336
1.4903 0.41218
1.4021 0.84629
1.5729 0.44248
1.5986 0.4214
1.394 0.68597
1.5458 0.73763
1.572 0.49863
1.5734 0.5621
1.8083 0.51546
1.7183 0.34472
1.7426 0.71433
1.6917 0.45192
1.8861 0.28279
1.7391 0.5789
1.5796 0.58159
1.811 0.52146
1.6871 0.35191
1.9187 0.3495
1.1097 0.66336
1.1157 0.80892
1.41 0.44714
1.2369 0.71032
1.3877 0.89445
1.205 0.55706
1.4357 0.84515
1.53 0.76207
1.2418 0.52025
1.5776 0.57698
1.2923 0.67736
1.6546 0.63196
1.7567 0.65931
1.3302 0.7121
1.2863 0.67427
1.6835 0.8013
1.4783 0.59696
1.5554 0.53784
1.7203 0.61734
1.8732 0.16403
1.7532 0.16767
1.695 0.51829
1.6465 0.59075
1.6415 0.20691
1.3863 0.24427
1.5286 0.63906
1.2913 0.74324
1.1648 0.41271
1.434 0.75044
1.1779 0.61522
1.2533 0.30009
1.2775 0.38737
1.4233 0.70185
1.228 0.44769
1.2145 0.56584
1.2682 0.40233
1.378 0.16762
1.3569 0.3716
1.2477 0.64094
1.5762 0.36826
1.3332 0.58814
1.411 0.45831
1.4484 0.47008
1.5375 0.68052
1.7546 0.31569
1.3983 0.23636
1.7412 0.58699
1.4392 0.64152
1.7164 0.31096
1.4983 0.53889
1.7208 0.24424
1.6862 0.4217
1.6209 0.41508
1.3031 0.75491
1.643 0.77583
1.3547 0.75529
1.7065 0.70619
1.782 0.34786
1.5204 0.68833
1.5396 0.52046
1.7345 0.26398
1.458 0.59576
1.5571 0.45102
1.4517 0.43099
1.6244 0.32014
1.4086 0.54985
1.5198 0.67787
1.3804 0.45115
1.5839 0.72787
1.6687 0.2739
1.6838 0.26604
1.6078 0.70426
1.3838 0.51701
1.4586 0.47086
1.297 0.56019
1.281 0.73344
1.1071 0.77676
1.1233 0.72761
1.4517 0.72173
1.2852 0.59273
1.1583 0.76788
1.4935 0.4448
1.3926 0.55325
1.3835 0.46675
1.0908 0.49867
1.1812 0.36395
1.2497 0.37917
1.2607 0.64122
1.1347 0.73225
1.4101 0.52739
1.2085 0.42329
1.5715 0.85228
1.5797 0.42222
1.4033 0.51357
1.6872 0.80964
1.6845 0.69941
1.6746 0.64125
1.5514 0.62557
1.5497 0.46652
1.9652 0.33167
1.6216 0.36828
1.6754 0.51011
1.8832 0.5922
1.677 0.45557
1.7641 0.19334
1.6996 0.22244
1.6135 0.46745
1.7189 0.16283
1.3485 0.34207
1.4111 0.20799
1.3594 0.17087
1.612 0.38629
1.4163 0.11541
1.5085 0.073131
1.3732 0.43983
1.6559 0.43504
1.5915 0.51291
2.0158 0.74864
1.7823 0.72597
1.8875 0.34312
1.7114 0.62368
1.6767 0.71004
1.723 0.62537
1.5493 0.46222
1.8423 0.31552
1.9267 0.42859
1.7306 0.47488
1.8369 0.51732
1.8285 0.89001
1.6143 0.71652
1.7358 0.87305
1.5708 0.74231
1.3745 0.64721
1.6331 0.46099
1.7303 0.59084
1.5997 0.76647
1.5676 0.82826
1.8463 0.66599
1.3954 0.88769
1.759 0.8419
1.6967 0.80404
1.8256 0.45758
1.8104 0.63086
1.4 0.76896
1.3142 0.91352
1.6536 0.89778
1.5734 0.88589
1.3332 0.7205
1.2459 0.63655
1.5047 0.78286
1.3535 0.77143
1.1727 0.84218
1.1873 0.91101
1.4717 0.86225
1.5685 0.97848
1.6488 0.63706
1.4045 0.35076
1.571 0.53569
1.8199 0.48227
1.6783 0.70863
1.4909 0.71926
1.3421 0.64422
1.6848 0.68041
1.3346 0.54974
1.504 0.71292
1.7343 0.38766
1.8365 0.75903
1.4849 0.41015
1.9457 0.49414
1.6275 0.708
1.6066 0.4078
1.7133 0.3593
1.694 0.7894
1.5243 0.76006
1.4652 0.45206
1.9133 0.74545
1.6237 0.37911
1.6996 0.75099
1.3772 0.63724
1.3958 0.26293
1.2955 0.35569
1.1539 0.37032
1.4659 0.30998
1.185 0.58334
1.3616 0.44197
1.2454 0.46707
1.5356 0.44338
1.5296 0.23104
1.1657 0.35284
1.4692 0.27001
1.3999 0.2786
1.16 0.2626
1.4847 0.21325
1.3867 0.52358
1.4745 0.24031
1.6155 0.2855
1.4604 0.0692
1.4225 0.32696
1.4123 0.029583
1.413 0.51608
1.3723 0.44634
1.5282 0.6146
1.4226 0.39577
1.0731 0.80758
1.326 0.57806
1.3464 0.35104
1.3752 0.51658
1.4316 0.44652
1.3572 0.77008
1.248 0.51354
1.5065 0.49005
1.1569 0.44878
1.344 0.72742
1.2795 0.63115
1.7187 0.80663
1.2325 0.41576
1.3659 0.62549
1.4552 0.36023
1.3534 0.32617
1.4262 0.64647
1.4286 0.70439
1.409 0.90504
1.7281 0.81109
1.2694 0.67906
1.7138 0.57965
1.4293 0.46197
1.3594 0.53314
1.4577 0.58411
1.5709 0.88017
1.199 0.55256
1.4034 0.69869
1.453 0.94206
1.4099 0.81863
1.4372 0.56498
1.4851 0.78914
1.274 0.842
1.4101 0.5096
1.5977 0.7496
1.3061 0.60339
1.1699 0.41316
1.3586 0.31157
1.2205 0.23875
1.3168 0.66183
1.1716 0.49743
1.1699 0.22552
1.2375 0.38959
1.2071 0.70172
1.0464 0.26231
1.036 0.41071
1.3158 0.31706
1.2135 0.61928
1.3267 0.15114
1.6625 0.36153
1.6904 -0.010694
1.614 0.073521
1.736 0.079411
1.3769 0.12937
1.6381 0.43677
1.6008 0.4568
1.4361 0.22399
1.4487 0.23789
1.784 0.2691
1.4138 0.30913
1.4052 0.19913
1.8569 0.51515
1.794 0.31517
1.7251 0.46313
1.7356 0.14362
1.6901 0.2705
1.4226 0.41527
1.4023 0.41974
1.6242 0.09669
1.5168 0.17551
1.4563 0.23747
1.7027 0.10627
1.6554 0.39542
1.6695 0.46062
1.7253 0.24163
1.6617 0.21263
1.6453 0.56665
1.7687 0.49312
1.397 0.16857
1.3189 0.53284
1.704 0.50506
1.3251 0.37588
1.469 0.5893
1.7481 0.50846
1.7042 0.84572
1.8163 0.57152
1.6564 0.72651
1.5737 0.5572
1.6578 0.72934
1.6402 0.57558
1.6316 0.40726
1.685 0.447
1.3913 0.78178
1.6164 0.68721
1.7236 0.60593
1.6024 0.81678
1.3776 0.55395
1.7503 0.61712
1.7744 0.27705
1.8076 0.35357
1.6811 0.26279
1.5586 0.15811
1.4475 0.45254
1.4328 0.38238
1.6926 0.4947
1.6688 0.03099
1.5364 0.51675
1.8336 0.13829
1.5187 0.46494
1.6317 0.18363
1.1339 0.59498
1.1612 0.25916
1.3528 0.25864
1.1215 0.57011
1.1116 0.64406
1.4461 0.42478
1.2528 0.68454
1.3445 0.49851
1.2516 0.51049
1.5286 0.42216
1.0957 0.49514
1.2248 0.78294
1.2867 0.70525
1.1405 0.74536
0.98456 0.78791
1.2942 0.66071
1.3829 0.44029
1.4035 0.40368
1.1029 0.30739
0.98483 0.61786
1.2647 0.58322
1.2086 0.52618
1.0431 0.50449
1.0951 0.60962
1.4023 0.69833
1.4852 0.63682
1.5853 0.34696
1.7016 0.68026
1.2836 0.74748
1.4713 0.74264
1.619 0.60377
1.4101 0.55116
1.6961 0.90059
1.7224 0.74761
1.4018 0.4427
1.5996 0.91272
1.4538 0.45823
1.8191 0.66499
1.8121 0.47008
1.574 0.58321
1.5475 0.58578
1.6779 0.69848
1.9318 0.68759
1.9207 0.41579
1.9495 0.5767
1.9071 0.73511
1.9662 0.59857
1.7241 0.4548
1.7667 0.75891
1.5635 0.26537
1.6567 0.2876
1.6889 0.56437
1.3527 0.55936
1.7136 0.33677
1.8034 0.42923
1.7603 0.27578
1.7176 0.5024
1.594 0.69888
1.5518 0.72386
1.5909 0.4852
1.3433 0.65935
1.4343 0.34969
1.6374 0.39026
1.5849 0.631
1.6645 0.80364
1.2709 0.56321
1.4281 0.57018
1.168 0.3512
1.342 0.40636
1.294 0.61166
1.1714 0.42377
1.0653 0.25041
1.4344 0.39461
1.2867 0.37864
1.1649 0.43415
1.2056 0.35289
1.3101 0.54979
0.97836 0.31179
1.2464 0.27937
1.2469 0.58176
1.9914 0.66861
1.8395 0.54436
1.7119 0.75422
1.8448 0.61997
1.5893 0.49528
1.9356 0.78863
1.5678 0.31361
1.7369 0.43931
1.8353 0.40356
1.5407 0.68801
1.8735 0.35873
1.363 0.47237
1.8109 0.13614
1.8028 0.12898
1.3589 0.049097
1.513 0.47435
1.7764 0.19375
1.5396 0.38696
1.7636 0.14214
1.4498 0.45267
1.363 0.10725
1.6247 0.33699
1.2493 0.36986
1.5016 0.56955
1.5185 0.17302
1.3664 0.24588
1.4768 0.50705
1.3753 0.37665
1.4267 0.28588
1.2988 0.28067
1.0805 0.46904
1.5043 0.14909
1.3161 0.54678
1.2331 0.48386
1.5562 0.12734
1.2262 0.49514
1.6987 0.16986
1.665 0.37556
1.2424 0.032678
1.2197 0.33689
1.6828 0.44681
1.3324 0.084785
1.369 0.27229
1.6799 0.37353
1.6813 0.27205
1.3035 0.25291
1.3843 0.17662
1.4718 0.22897
1.216 0.37668
1.3133 0.44698
1.4564 0.46644
1.2661 0.25755
1.3541 0.13822
1.3747 0.27395
1.2996 0.67309
1.4089 0.55148
1.0595 0.5941
1.3833 0.67856
1.4229 0.29824
1.0103 0.57443
1.2368 0.65607
1.1175 0.64777
1.1767 0.68076
1.0885 0.27624
1.3717 0.29379
0.98082 0.44084
1.4537 0.64061
1.6435 0.90453
1.59 0.65896
1.4198 0.71786
1.3428 0.90594
1.4895 0.7433
1.2958 0.86826
1.4718 0.79947
1.5024 0.7917
1.4003 0.59152
1.3954 0.25534
1.1292 0.45699
1.3475 0.38359
1.1461 0.5664
1.4354 0.28616
1.5554 0.15535
1.5131 0.59499
1.4582 0.47741
1.5631 0.70338
1.8817 0.51113
1.63 0.44994
1.6785 0.59922
1.517 0.77721
1.9382 0.52899
1.707 0.21038
1.4791 0.24415
1.5472 0.49103
1.4347 0.049127
1.8589 0.064294
1.6458 0.3236
1.8505 0.3959
1.6365 0.34578
1.8763 0.1134
1.6013 0.088608
1.7775 0.64373
1.744 0.40202
1.726 0.6231
1.6975 0.60874
1.5193 0.51541
1.656 0.44173
1.8037 0.51411
1.3838 0.22722
1.3728 0.52333
1.7333 0.35012
1.6323 0.42958
1.8375 0.67801
1.387 0.53328
1.4763 0.26956
1.4997 0.55506
1.8828 0.30113
1.4121 0.53082
1.459 0.40371
1.798 0.31343
1.5592 0.46457
1.4013 0.57564
1.4733 0.47735
1.5613 0.22024
1.4059 0.44964
1.5906 0.15903
1.4374 0.24652
1.4156 0.61591
1.5751 0.53705
1.3736 0.56365
1.5122 0.4081
1.6779 0.38793
1.713 0.51965
1.6849 0.31439
1.5955 0.65888
1.4154 0.64109
1.74 0.48414
1.75 0.43906
1.696 0.31838
1.2759 0.3334
1.2645 0.3371
1.3439 0.60637
1.2574 0.49634
1.2684 0.58778
1.1718 0.48653
1.1119 0.24215
1.1339 0.46765
1.3841 0.31879
1.1167 0.24333
1.4958 0.71071
1.2909 0.55121
1.637 0.77752
1.4618 0.64736
1.4004 0.5674
1.3647 0.862
1.6549 0.82947
1.6219 0.82115
1.4328 0.64888
1.2749 0.55968
1.2972 0.47592
1.37 0.86102
1.7122 0.65489
1.3587 0.14188
1.4746 0.42861
1.8258 0.11752
1.5835 0.25759
1.7283 0.51406
1.4745 0.12753
1.3543 0.50397
1.5131 0.64816
1.4147 0.37243
1.2832 0.64566
1.176 0.394
1.5596 0.6414
1.2298 0.70988
1.5163 0.44046
1.1916 0.816
1.2361 0.71116
1.2143 0.51485
1.1712 0.72099
1.3109 0.81139
1.3382 0.45445
1.162 0.40688
1.0505 0.62994
1.0494 0.65672
1.3487 0.46232
1.4724 0.75453
1.4909 0.57125
1.068 0.37288
1.5312 0.55245
1.3671 0.54019
1.2875 0.5239
1.315 0.61418
1.3704 0.55405
1.0779 0.22658
1.0876 0.58117
1.4205 0.2089
1.346 0.19415
1.2394 0.39917
1.3516 0.28503
1.474 0.20004
1.4845 0.18234
1.1987 0.3721
1.5081 0.29656
1.6128 0.2034
1.4614 0.6058
1.5618 0.53979
1.4014 0.3209
1.2215 0.12032
1.2221 0.21824
1.2318 0.57284
1.3181 0.41522
1.28 0.17997
1.6453 0.26103
1.6671 0.36632
1.5779 0.63031
1.7724 0.46084
1.6029 0.53485
1.8405 0.35338
1.6082 0.21854
1.4067 0.31414
1.5046 0.19164
1.5853 0.19408
1.4329 0.26654
1.5139 0.34559
1.5384 0.56958
1.7229 0.31831
1.7624 0.19525
1.193 0.6522
1.4041 0.4925
1.6355 0.28969
1.2382 0.69723
1.3362 0.30364
1.4573 0.42523
1.35 0.42979
1.5499 0.65324
1.3121 0.66163
1.5184 0.21606
1.8146 0.56333
1.9451 0.19689
1.9338 0.49754
1.7553 0.17033
1.8925 0.43302
1.6531 0.2986
1.5268 0.44948
1.9025 0.22985
1.9475 0.39754
1.5421 0.63333
1.3445 0.77567
1.7412 0.81468
1.4606 0.76787
1.3238 0.81438
1.5633 0.51333
1.6171 0.7281
1.4625 0.50187
1.4805 0.91274
1.6649 0.66147
1.497 0.50197
1.4189 0.79477
1.6601 -0.022297
1.6034 0.40382
1.443 0.41369
1.2981 0.32829
1.4374 0.052642
1.2741 0.34217
1.5318 0.39521
1.627 0.1127
1.4935 0.34486
1.5325 0.59228
1.3522 0.43639
1.2244 0.59986
1.2152 0.6684
1.4451 0.68608
1.2353 0.38376
1.0455 0.79361
1.1728 0.70675
1.051 0.77086
1.3165 0.57988
1.3686 0.34543
1.2039 0.72574
1.5195 0.68342
1.5144 0.33987
1.3182 0.54869
1.5007 0.5388
1.8771 0.17566
1.6831 0.55293
1.5092 0.32253
1.4967 0.46015
1.4896 0.36799
1.7809 0.30662
1.8343 0.16558
1.3905 0.20242
1.6868 0.5497
1.5211 0.25522
1.5351 0.4883
1.6275 0.1567
1.3679 0.53105
1.611 0.42663
1.6956 0.53865
1.6571 0.40177
1.4543 0.2508
1.389 0.51062
1.5818 0.45064
1.793 0.33462
1.5832 0.42883
1.5743 0.53374
1.4079 0.70993
1.5954 0.41744
1.3711 0.64586
1.4885 0.39965
1.5559 0.57906
1.605 0.41663
1.7155 0.6778
1.7728 0.33074
1.5578 0.718
1.5272 0.30703
1.461 0.54598
1.6863 0.64971
1.4771 0.74186
1.7877 0.48802
1.655 0.11774
1.2389 0.11904
1.2981 0.42525
1.6091 0.11929
1.5007 0.19345
1.4503 0.36788
1.2552 0.028457
1.3722 0.37533
1.3073 0.16625
1.6752 0.1716
1.493 0.069615
1.6684 0.053116
1.602 0.096226
1.5247 0.25901
1.5036 0.20149
1.8303 0.50114
1.9809 0.57181
1.9434 0.25698
1.6286 0.2753
1.958 0.24397
2.0158 0.51984
1.5747 0.57398
1.7791 0.40332
1.8711 0.37123
1.2784 0.59401
1.4723 0.54965
1.2674 0.23336
1.4402 0.42948
1.428 0.31895
1.2691 0.56754
1.2334 0.22618
1.281 0.24269
1.2725 0.59898
1.0035 0.44998
1.2762 0.40023
1.4046 0.63175
1.2822 0.22515
1.47 0.81292
1.4452 0.39712
1.337 0.70474
1.7117 0.49076
1.2276 0.43192
1.601 0.7
1.4127 0.43451
1.4738 0.80172
1.5659 0.84136
1.5194 0.59447
1.5377 0.70764
1.4936 0.79822
1.7352 0.63195
1.6426 0.61216
1.6577 0.76445
1.7606 0.73237
1.6455 0.43687
1.8297 0.26043
1.4017 0.62031
1.4183 0.22225
1.6752 0.35362
1.4338 0.65413
1.3703 0.52037
1.5979 0.47284
1.8392 0.56671
1.7469 0.53578
1.4229 0.61496
1.2348 0.35338
1.3033 0.25198
1.6032 0.35942
1.5082 0.57005
1.4995 0.69328
1.6706 0.6988
1.26 0.33935
1.3645 0.34723
1.674 0.33129
1.4467 0.3472
1.1748 0.17498
1.1856 0.12986
1.2319 0.44235
1.3181 0.56911
1.523 0.20788
1.4291 0.11609
1.1496 0.43006
1.3072 0.37177
1.4351 0.20848
1.5828 0.31985
1.5289 0.83423
1.2738 0.53816
1.4572 0.64768
1.2685 0.74811
1.5092 0.8155
1.2456 0.44015
1.4071 0.79445
1.4552 0.43287
1.6597 0.84334
1.293 0.79968
1.3261 0.61981
1.3088 0.55077
1.4137 0.69516
1.4931 0.83941
1.6065 0.88382
1.3583 0.75618
1.5391 0.95812
1.3625 0.95549
1.2616 0.67843
1.2692 0.75707
1.2622 0.77053
1.4668 0.61246
1.1408 0.35184
1.3151 0.31496
1.363 0.31544
1.1791 0.32283
1.2449 0.80052
1.3428 0.663
1.3394 0.61523
1.4176 0.86455
1.5409 0.85359
1.6592 0.5114
1.5741 0.45524
1.4452 0.4547
1.6152 0.4619
1.4432 0.47155
1.2041 0.62926
1.5252 0.76975
1.5517 0.54394
1.4121 0.61267
1.365 0.46548
1.5117 0.45125
1.3404 0.7111
1.2583 0.57728
1.334 0.62262
1.6437 0.42242
1.4055 0.72271
1.4391 0.68699
1.2244 0.78055
1.517 0.73763
1.6511 0.73473
1.456 0.65556
1.2086 0.82232
1.314 0.66347
1.0637 0.34164
1.1701 0.64232
1.3767 0.51137
1.2495 0.44914
1.5566 0.15562
1.2375 0.26892
1.3653 0.20418
1.4326 0.17629
1.5729 0.16657
1.2634 0.17274
1.3956 0.52514
1.2154 0.73846
1.642 0.65275
1.515 0.72481
1.5097 0.61405
1.2824 0.64886
1.579 0.3676
1.4209 0.56881
1.476 0.65159
1.1917 0.29643
1.2492 0.52049
1.2615 0.50328
1.2037 0.59509
1.258 0.54469
1.5495 0.80109
1.5766 0.48805
1.6231 0.64355
1.255 0.56398
1.4994 0.53607
1.2322 0.36563
1.2496 0.54497
1.4047 0.54439
1.2889 0.58803
1.2164 0.45835
1.1039 0.5161
1.4458 0.43217
1.4604 0.1863
1.163 0.19438
1.3786 0.29663
1.5073 0.34611
1.1243 0.35441
1.737 0.34683
1.6161 0.28237
1.6795 0.53027
1.5327 0.24922
1.8743 0.2712
1.8603 0.52954
1.6673 0.46262
1.4623 0.48719
1.7728 0.12236
1.7918 0.55013
1.4363 0.39128
1.8415 0.6377
1.7296 0.58691
1.7237 0.5113
1.5527 0.34769
1.498 0.46461
1.4339 0.49608
1.6289 0.76691
1.6171 0.48151
1.6708 0.31723
1.8474 0.46351
1.7113 0.5457
1.8439 0.52268
1.5436 0.59934
1.9086 0.62059
2.0324 0.39569
1.56 0.36895
1.7665 0.30881
1.9452 0.67468
1.5734 0.64137
1.7161 0.47998
1.3247 0.29047
1.3034 0.24867
1.5041 0.61346
1.3424 0.46843
1.2444 0.24709
1.2545 0.53801
1.4878 0.31967
1.2069 0.59303
1.228 0.25755
1.0949 0.30987
1.4838 0.48372
1.8466 0.79801
1.6394 0.3916
1.9544 0.68616
1.4999 0.55587
1.5463 0.52176
1.5993 0.73261
1.6083 0.53222
1.9143 0.40165
1.6795 0.74676
1.9741 0.65561
1.8383 0.82647
1.653 0.54361
1.5668 0.45515
1.5792 0.18722
1.3037 0.53768
1.503 0.52746
1.3049 0.60822
1.5202 0.44703
1.4189 0.40853
1.3367 0.39408
1.3514 0.32148
1.4603 0.3893
1.1018 0.50666
1.1309 0.40874
1.2247 0.16068
1.7094 0.3267
1.4277 0.55342
1.48 0.62837
1.3901 0.3348
1.3794 0.24667
1.6288 0.20794
1.5742 0.55346
1.7317 0.59448
1.4391 0.60601
1.4411 0.27155
1.4198 0.57211
1.4419 0.17776
1.4615 0.37602
1.4305 0.35149
1.5405 0.52674
1.3259 0.20306
1.5389 0.5796
1.4857 0.42731
1.4856 0.7734
1.4476 0.67081
1.6575 0.45765
1.5484 0.53967
1.5489 0.48711
1.4483 0.44303
1.644 0.42915
1.5542 0.64455
1.5105 0.81645
2.013 0.27563
1.7482 0.70464
1.7593 0.50771
1.6061 0.56772
1.9776 0.31023
1.6391 0.51523
1.5825 0.75104
1.9495 0.43383
1.6451 0.31835
1.9112 0.28511
1.7029 0.29628
2.0151 0.65742
1.8169 0.52317
1.9925 0.73604
1.6848 0.42777
1.6794 0.28361
1.8742 0.43775
1.61 0.5248
2.0513 0.29731
1.5017 0.46552
1.5688 0.14821
1.3916 0.53746
1.2582 0.38997
1.2772 0.58488
1.6717 0.3137
1.4341 0.26221
1.3618 0.25627
1.4574 0.39905
1.1939 0.34162
1.6703 0.39382
1.549 0.24947
1.5434 0.37281
1.4293 0.93695
1.5745 0.8866
1.5096 0.95109
1.8002 0.70369
1.6114 0.84298
1.4166 0.62111
1.6292 0.91291
1.6932 0.13402
1.3128 0.35342
1.5393 0.30306
1.6928 0.61503
1.5593 0.41419
1.6683 0.24606
1.4799 0.17661
1.4828 0.6125
1.6258 0.24366
1.6357 0.6518
1.4573 0.57198
1.8236 0.31054
1.7077 0.24988
1.5503 0.28415
1.3929 0.57499
1.5835 0.55918
1.7738 0.22347
1.7523 0.23421
1.3445 0.50997
1.7449 0.57882
1.489 0.38778
1.7265 0.32523
1.3539 0.23665
1.333 0.34275
1.263 0.27371
1.2684 0.48061
1.1882 0.35391
1.1156 0.5514
1.3126 0.43837
1.3054 0.25775
1.4579 0.47766
1.0528 0.61883
1.103 0.25512
1.3581 0.51759
1.3734 0.66682
1.4812 0.4985
1.4647 0.69026
1.3664 0.94736
1.5146 0.88418
1.3204 0.734
1.5032 0.73095
1.5788 0.85602
1.4342 0.59074
1.4251 0.82558
1.4411 0.87357
1.7003 0.98505
1.5451 0.53509
1.3355 0.41886
1.1302 0.32218
1.4159 0.33287
1.156 0.53285
1.1469 0.21356
1.1055 0.55922
1.2219 0.56428
1.4368 0.64303
1.568 0.62749
1.154 0.31782
1.3262 0.25599
1.1835 0.44483
1.3361 0.37138
1.2232 0.31831
1.376 0.18585
1.4712 0.27163
1.2852 0.45865
1.356 0.57985
1.2354 0.50615
1.1865 0.21967
1.292 0.60214
1.5287 0.60634
1.0966 0.65249
1.377 0.7562
1.019 0.52261
1.0445 0.39455
1.342 0.32991
1.0183 0.41157
1.2515 0.54363
1.099 0.54336
1.2405 0.50291
1.3866 0.51797
1.2302 0.13278
1.1756 0.12974
1.4246 0.30856
1.3307 0.52321
1.1745 0.49133
1.3603 0.58328
1.5538 0.56857
1.3239 0.40563
1.4246 0.65119
1.4286 0.83473
1.7126 0.77379
1.3657 0.56933
1.7497 0.82968
1.4049 0.45812
1.7957 0.68925
1.3791 0.44749
1.566 0.68483
1.6186 0.90431
1.4722 0.89393
1.64 0.49253
1.3571 0.83582
1.4859 0.84518
1.3321 0.79563
1.7877 0.63566
1.4594 0.81781
1.7132 0.93671
1.508 0.42482
1.5629 0.057881
1.7039 0.21974
1.6127 0.30484
1.3322 0.17195
1.3471 0.12155
1.7059 0.25637
1.3711 0.36349
1.7151 0.28896
1.5323 0.21138
1.7593 0.2042
1.4811 0.60823
1.5224 0.27622
1.4919 0.65255
1.5851 0.44457
1.3807 0.36177
1.7597 0.36265
1.2976 0.59114
1.376 0.50402
1.2744 0.46987
1.8622 0.49599
1.467 0.65429
1.6385 0.37708
1.5727 0.67219
1.587 0.48686
1.7119 0.41232
1.4985 0.44182
1.5642 0.31459
1.573 0.64831
1.73 0.33204
1.7763 0.61804
1.8419 0.48322
1.5601 0.57969
1.9435 0.48079
1.7065 0.39422
1.8361 0.27594
1.8293 0.379
1.9803 0.21712
1.3421 0.3407
1.5041 0.5927
1.3701 0.40403
1.3761 0.23429
1.4185 0.26979
1.3731 0.22511
1.766 0.55854
1.6529 0.52843
1.4357 0.72012
1.5522 0.70989
1.5374 0.62304
1.5861 0.69364
1.7644 0.4186
1.8825 0.27807
1.7375 0.65353
1.4982 0.46852
1.8491 0.35196
1.8367 0.36143
1.7012 0.60406
1.5384 0.56907
1.6108 0.62334
1.3519 0.36882
1.7303 0.53017
1.5608 0.60418
1.7423 0.30151
1.5832 0.6386
1.7338 0.36361
1.4492 0.58811
1.7061 0.62186
1.6318 0.48016
1.7455 0.55629
1.6101 0.66412
1.7058 0.28786
1.4151 0.43357
1.4749 0.36043
1.5631 0.41048
1.659 0.45505
1.6419 0.5311
1.5927 0.40752
1.5035 0.36888
1.6662 0.43215
1.5298 0.73611
1.5091 0.41358
1.8808 0.63698
1.859 0.47264
1.7776 0.67263
1.5575 0.31501
1.518 0.16004
1.6323 0.18399
1.5814 0.56272
1.7538 0.27076
1.7702 0.11152
1.6929 0.29032
1.655 0.43049
1.4635 0.27342
1.7843 0.72741
1.8006 0.5742
1.5559 0.73668
1.4418 0.73097
1.7661 0.47784
1.4478 0.4683
1.6134 0.54724
1.5655 0.77462
1.7216 0.55116
1.755 0.74876
1.5642 0.80473
1.5018 0.53577
1.4052 0.86323
1.5723 0.62333
1.3988 0.95848
1.4096 0.8077
1.8278 0.92755
1.5403 0.56126
1.1213 0.2263
1.3964 0.28371
1.0782 0.28624
1.1664 0.47333
1.4315 0.2275
1.2434 0.17662
1.3583 0.10403
1.1544 0.33048
1.2854 0.47206
1.2446 0.59417
1.1756 0.4611
1.117 0.33512
1.5642 0.52874
1.4402 0.75076
1.4553 0.91235
1.4882 0.80131
1.6146 0.97191
1.6798 0.61677
1.4662 0.96647
1.5086 0.79084
1.644 0.68471
1.3402 0.59595
1.6605 0.7324
1.3417 0.76222
1.7854 0.54854
1.5251 0.4438
1.6232 0.68408
1.4386 0.29479
1.3454 0.59995
1.8585 0.64435
1.4135 0.61212
1.4626 0.63579
1.6337 0.76358
1.4846 0.63053
1.4495 0.61923
1.681 0.5278
1.4281 0.32156
1.4997 0.58423
1.4141 0.66307
1.4721 0.36329
1.4524 0.33775
1.4271 0.85663
1.3403 0.87254
1.444 0.7308
1.6886 0.8956
1.5982 0.65348
1.3185 0.44568
1.582 0.90947
1.6184 0.82354
1.579 0.68626
1.4297 0.43096
1.4015 0.61615
1.6327 0.50506
1.626 0.25774
1.7323 0.48589
1.7445 0.17597
1.3657 0.32055
1.4932 0.33976
1.6005 0.38888
1.4935 0.25581
1.7592 0.3815
1.322 0.24949
1.5253 0.62407
1.4779 0.39801
1.9681 0.55242
1.8161 0.42818
1.9559 0.66224
1.6407 0.2323
1.9094 0.25624
1.697 0.39607
1.7429 0.56829
1.8502 0.24254
1.5659 0.61237
1.4973 0.44522
1.5026 0.43608
1.5964 0.18802
1.8432 0.59789
1.5124 0.80562
1.4161 0.63909
1.1646 0.5864
1.5511 0.55023
1.3548 0.57069
1.4969 0.4883
1.6414 0.8498
1.4245 0.59612
1.1825 0.85346
1.4127 0.55786
1.4205 0.67596
1.3907 0.45629
1.6516 0.56441
1.5058 0.17328
1.567 0.57263
1.5614 0.44072
1.8655 0.30959
1.6764 0.11311
1.9248 0.60863
1.8995 0.33702
1.4474 0.38042
1.5518 0.19493
1.7042 0.40712
1.7124 0.50714
1.889 0.50461
1.7143 0.51965
1.3213 0.43779
1.4832 0.43855
1.3245 0.57624
1.084 0.18681
1.0611 0.60425
1.3689 0.46505
1.123 0.61061
1.0011 0.17829
1.3034 0.21615
1.6477 0.55399
1.398 0.82427
1.3526 0.78407
1.5267 0.70184
1.6774 0.40718
1.4996 0.59471
1.6994 0.76074
1.8486 0.44565
1.4687 0.65203
1.4301 0.73361
1.405 0.607
1.8184 0.36835
1.8504 0.26733
1.8438 0.69054
1.7367 0.32312
1.4075 0.72786
1.6179 0.68657
1.6906 0.28125
1.8425 0.50804
1.3862 0.27981
1.2204 0.33222
1.3541 0.56516
1.4168 0.28956
1.2761 0.11308
1.406 0.32475
1.3759 0.36094
1.1712 0.33489
1.4636 0.12753
1.558 0.49842
1.6404 0.44479
1.6178 0.63832
1.6448 0.45624
1.3842 0.34075
1.5499 0.50006
1.747 0.56538
1.4223 0.47272
1.414 0.18853
1.6428 0.64641
1.8089 0.231
1.706 0.58543
1.5829 0.33133
1.63 0.39036
1.5014 0.52917
1.7219 0.35827
1.3835 0.23365
1.4642 0.87454
1.7781 0.71928
1.4488 0.54676
1.3957 0.81044
1.6428 0.45088
1.7137 0.49782
1.7395 0.38479
1.7278 0.437
1.5255 0.28588
1.632 0.68256
1.4599 0.26617
1.799 0.20471
1.3984 0.30822
1.3571 0.5197
1.5393 0.63442
1.4683 0.19414
1.4488 0.17577
1.661 0.46229
1.4306 0.11254
1.2282 0.4653
1.1901 0.35509
1.4133 0.4168
1.1768 0.16875
1.6746 0.44848
1.8388 0.36803
1.6352 0.65532
1.779 0.50508
1.5473 0.30829
1.6624 0.37913
2.0249 0.63786
2.0132 0.3068
1.8755 0.60506
1.6052 0.33718
2.0001 0.51418
2.0168 0.53604
1.5469 0.43239
1.9172 0.39459
1.2726 0.76608
1.5699 0.46923
1.4527 0.50138
1.3268 0.75848
1.3991 0.79079
1.1755 0.66693
1.1698 0.56907
1.5805 0.42782
1.5367 0.83339
1.3825 0.62493
1.5964 0.70318
1.2168 0.70433
1.3151 0.48996
1.6094 0.56841
1.3231 0.63372
1.3827 0.50773
1.5833 0.6208
1.634 0.91207
1.713 0.47393
1.3787 0.79942
1.3747 0.93823
1.7418 0.67256
1.5558 0.3185
1.6306 0.41345
1.8849 0.58362
1.9618 0.61338
1.8231 0.34678
1.7377 0.69205
1.716 0.45806
1.7304 0.58597
1.7069 0.73301
1.5763 0.47354
1.8622 0.77955
1.6072 0.41148
1.4416 0.20141
1.8243 0.29415
1.8699 0.18391
1.7612 0.48598
1.6773 0.4607
1.8176 0.14108
1.763 0.446
1.5834 0.12754
1.7287 0.4504
1.4959 0.43621
1.4797 0.50773
1.8852 0.081922
1.7067 0.26582
1.7026 -0.023995
1.5045 0.21034
1.6273 0.24992
1.394 0.43423
1.5274 0.3525
1.729 0.19092
1.7067 -0.038984
1.5682 0.083947
1.4896 0.11551
1.7291 0.15412
1.5021 0.48746
1.49 0.76353
1.4512 0.64195
1.7704 0.69398
1.6212 0.75688
1.5722 0.39835
1.495 0.62189
1.6323 0.46429
1.4065 0.56069
1.6618 0.30993
1.3892 0.38745
1.618 0.17063
1.4091 0.081955
1.7617 0.48779
1.7575 0.12926
1.5506 0.53991
1.7032 0.13216
1.4394 0.24913
1.6327 0.20186
1.4252 0.090942
1.8247 0.082622
1.5949 0.53754
1.6251 0.321
1.6554 0.14948
1.3384 0.35636
1.6094 0.36278
1.5771 0.21353
1.5012 0.18599
1.4726 0.79386
1.325 0.46966
1.1466 0.7668
1.3932 0.62578
1.4898 0.84686
1.2933 0.77698
1.2399 0.37086
1.3006 0.58987
1.142 0.64794
1.1771 0.58159
1.3674 0.46407
1.2535 0.51068
1.6323 0.57225
1.2591 0.47613
1.2229 0.93059
1.532 0.64661
1.5661 0.81262
1.5604 0.4906
1.5446 0.77948
1.5723 0.78092
1.4006 0.70672
1.1734 0.4921
1.327 0.9058
1.4892 0.50656
1.2827 0.63645
1.4536 0.45235
1.2767 0.34473
1.2247 0.71647
1.5997 0.62885
1.3645 0.65102
1.2038 0.36777
1.594 0.48992
1.2718 0.40737
1.4143 0.35021
1.2813 0.45969
1.5562 0.74665
1.4905 0.69433
1.5401 0.62719
1.7267 0.49672
1.8886 0.54043
1.8241 0.23089
1.8714 0.22841
1.8807 0.27799
1.7292 0.43271
1.519 0.28522
1.9458 0.40265
1.8811 0.26794
1.5481 0.27585
1.5973 0.78818
1.6602 0.50477
1.8661 0.48694
1.8218 0.4104
1.6998 0.63885
1.5756 0.69313
1.7696 0.69312
1.7643 0.60938
1.8149 0.69821
1.7739 0.5967
1.6883 0.33412
1.5992 0.63181
1.4087 0.33579
1.3317 0.28286
1.4318 0.54206
1.5351 0.18154
1.4797 0.4322
1.6168 0.26417
1.4633 0.33554
1.5243 0.47072
1.2455 0.32059
1.2556 0.33084
1.4877 0.30505
1.3981 0.2869
1.1039 0.14139
1.0748 0.21684
1.4472 0.34246
1.4558 0.61574
1.2065 0.20305
1.308 0.15868
1.3842 0.60677
1.0713 0.16173
1.0342 0.57629
1.2175 0.23184
1.4468 0.51171
1.2399 0.26219
1.495 0.39521
1.6095 0.33558
1.485 0.48267
1.447 0.3068
1.3475 0.043353
1.6416 0.033359
1.7295 0.26491
1.4699 0.071613
1.2165 0.42387
1.191 0.46388
1.3532 0.56062
1.6031 0.40414
1.1776 0.622
1.3983 0.55761
1.5522 0.56614
1.7563 0.88594
1.7877 0.74779
1.8723 0.48402
1.6422 0.49401
1.8789 0.63842
1.4491 0.47465
1.8226 0.56591
1.4097 0.24219
1.1574 0.48591
1.4132 0.57701
1.3587 0.11677
1.5675 0.26762
1.3703 0.59233
1.4042 0.30738
1.1785 0.33614
1.57 0.23832
1.571 0.19267
1.6188 0.49993
1.4218 0.38444
1.6796 0.20704
1.4485 0.52948
1.5231 0.29593
1.3549 0.031424
1.7463 0.21155
1.8474 0.54831
1.4059 0.76432
1.4727 0.79328
1.3646 0.73211
1.6389 0.4499
1.5358 0.61024
1.7361 0.57974
1.6437 0.618
1.4088 0.90479
1.8396 0.47138
1.7687 0.51669
1.5958 0.90008
1.3625 0.57988
1.8108 0.54328
1.6692 0.68816
1.6916 0.28712
1.846 0.65071
1.846 0.53988
1.8525 0.46364
1.6954 0.48546
1.6164 0.63043
1.4529 0.76634
1.6573 0.42375
1.5957 0.66521
1.7658 0.37182
1.5998 0.51841
1.4333 0.40927
1.586 0.41529
1.7111 0.70989
1.2582 0.60328
1.3914 0.5776
1.2765 0.71393
1.069 0.38918
1.0408 0.36978
1.0157 0.68266
1.4326 0.38727
1.0509 0.69241
1.3752 0.43928
1.3145 0.36734
1.3614 0.3489
1.3609 0.26995
1.3472 0.72112
1.3719 0.3679
1.3688 0.3626
1.4077 0.68432
1.8152 0.71767
1.7464 0.74772
1.6113 0.72978
1.39 0.71504
1.4449 0.50338
1.5971 0.61216
1.6174 0.68156
1.8227 0.37707
1.8018 0.60175
1.5684 0.14162
1.8287 0.26046
1.6051 0.28482
1.9253 0.324
1.6137 0.45673
1.5579 0.14599
1.6024 0.19783
1.671 0.29962
1.7261 0.27885
1.8938 0.23452
1.7107 0.6317
1.7846 0.2074
1.594 0.45105
1.6626 0.075237
1.4282 0.49969
1.5993 0.10627
1.3347 0.39312
1.6914 0.25304
1.4959 0.24177
1.4264 0.46705
1.6247 0.50898
1.5161 0.3549
1.4895 0.45049
1.3341 0.07092
1.4594 0.33675
1.3999 0.95034
1.7044 0.62742
1.5281 0.53259
1.2697 0.64107
1.5374 0.89996
1.3471 0.54031
1.6792 0.90142
1.7605 0.51605
1.6165 0.44329
1.548 0.43358
1.6485 0.36199
1.7377 0.5648
1.7011 0.62085
1.5896 0.20421
1.3306 0.30749
1.3916 0.39939
1.67 0.54196
1.5689 0.47927
1.4034 0.45758
1.5982 0.193
2.0144 0.33581
2.0351 0.36764
1.905 0.30597
1.638 0.75358
1.9929 0.47974
1.9007 0.72353
1.6602 0.45647
1.9605 0.40556
1.9201 0.46873
1.6295 0.73362
2.0267 0.36961
1.712 0.66434
1.564 0.44934
1.8521 0.44277
1.6777 0.42349
1.5617 0.73121
1.6323 0.72109
1.3118 0.60432
1.4669 0.70368
1.7365 0.30044
1.5906 0.72298
1.5296 0.71109
1.5693 0.57163
1.3719 0.67461
1.4043 0.33862
1.3864 0.18201
1.5946 0.10602
1.2082 0.53222
1.4616 0.25486
1.2658 0.43105
1.3216 0.14881
1.4127 0.31701
1.3165 0.14693
1.5569 0.18979
1.1721 0.22053
1.4309 0.40646
1.229 0.45361
1.3532 0.24286
1.5259 0.33438
1.2015 0.32339
1.3773 0.29828
1.2604 0.11045
1.7269 0.12296
1.6577 0.20833
1.3344 0.35153
1.726 0.02172
1.674 0.21652
1.4705 0.35266
1.7247 0.034633
1.3379 0.26479
1.4462 0.19375
1.7179 -0.0033158
1.4581 0.42979
1.2883 0.35958
1.3082 0.49809
1.1643 0.16707
1.4446 0.62055
1.3049 0.23183
1.255 0.21234
1.4726 0.63376
1.4248 0.57407
1.3766 0.63513
1.016 0.26205
1.395 0.66299
1.4139 0.57517
1.7588 0.60115
1.4171 0.49686
1.7669 0.63285
1.8608 0.22973
1.8237 0.68298
1.8491 0.66025
1.5947 0.32604
1.5544 0.44872
1.3911 0.2812
1.7671 0.68383
1.6591 0.42794
1.5035 0.43994
1.2233 0.16369
1.4634 0.40003
1.385 0.40473
1.3789 0.33969
1.3252 0.15074
1.3122 0.4368
1.3379 0.53931
1.2594 0.33448
1.1105 0.72037
1.5645 0.64072
1.4444 0.47843
1.5609 0.49054
1.1094 0.77528
1.2343 0.53968
1.27 0.47296
1.0708 0.47857
1.4578 0.42836
1.3452 0.42812
1.3719 0.14793
1.2951 0.21811
1.5127 0.061425
1.3633 0.49967
1.3236 0.49557
1.4239 0.23303
1.5209 0.15242
1.2591 0.24545
1.2228 0.3141
1.348 0.22619
1.6016 0.32143
1.3209 0.36703
1.7864 0.49885
1.3149 0.57992
1.7023 0.35662
1.5677 0.68059
1.5353 0.69604
1.6308 0.64852
1.5328 0.45928
1.7721 0.49002
1.6835 0.59581
1.4633 0.39542
1.4726 0.27589
1.3468 0.63581
1.5554 0.30663
1.3612 0.37347
1.2008 0.23423
1.376 0.55738
1.5863 0.41562
1.2358 0.54984
1.2113 0.84394
1.1637 0.82757
1.5763 0.85676
1.52 0.70657
1.4121 0.558
1.1681 0.9145
1.2745 0.77086
1.2072 0.88772
1.3137 0.59932
1.1963 0.58697
1.1641 0.75165
1.4261 0.46136
1.2681 0.75866
1.4638 0.86073
1.3795 0.67175
1.6843 0.60497
1.2663 0.60147
1.2272 0.61285
1.31 0.55264
1.313 0.44588
1.5277 0.64991
1.8646 0.33214
1.6064 0.35021
1.3761 0.46312
1.7575 0.47746
1.5351 0.28692
1.8344 0.25485
1.4924 0.20918
1.7805 0.17042
1.4208 0.48919
1.7527 0.20962
1.5216 0.37709
1.7457 0.56496
1.4 0.36171
1.1821 0.22357
1.1203 0.27651
1.2478 0.20517
1.4303 0.49606
1.572 0.61217
1.6155 0.49299
1.679 0.62824
1.7741 0.33381
1.4875 0.43917
1.6264 0.65469
1.7956 0.49033
1.4705 0.69724
1.7075 0.39669
1.9312 0.45807
1.6119 0.57686
1.8169 0.57213
1.7747 0.26729
1.8244 0.44535
1.75 0.45897
1.6717 0.61536
1.6605 0.47371
1.6024 0.59288
1.4998 0.69973
1.3872 0.69949
1.5219 0.58117
1.5986 0.51128
1.2558 0.56468
1.6353 0.34627
1.5176 0.73147
1.3229 0.33129
1.3907 0.48816
1.1669 0.33436
1.4934 0.29854
1.312 0.39276
1.2663 0.3914
1.3573 0.2501
1.3668 0.1522
1.6307 0.36917
1.2209 0.38611
1.2543 0.24854
1.4394 0.28691
1.1973 0.12241
1.6589 0.44967
1.3726 0.21951
1.3676 0.17468
1.4876 0.40148
1.2787 0.51654
1.2395 0.86582
1.5518 0.72337
1.2306 0.89107
1.2613 0.49756
1.6396 0.58791
1.2536 0.53692
1.4373 0.49565
1.6532 0.83815
1.2053 0.68311
1.5166 0.67407
1.6429 0.50588
1.3309 0.84523
1.4615 0.88404
1.577 0.97318
1.4473 0.91329
1.5656 0.59433
1.5604 0.64134
1.584 0.82399
1.6468 0.83139
1.8468 0.53293
1.4955 0.58841
1.4452 0.71581
1.4229 0.72155
1.7661 0.42988
1.5298 0.26523
1.1143 0.4935
1.3934 0.23397
1.3233 0.3264
1.3241 0.37926
1.4967 0.21768
1.4066 0.57718
1.5306 0.37751
1.3004 0.11703
1.1913 0.32883
1.7587 0.21912
1.4563 0.365
1.7103 0.30371
1.7353 0.56057
1.8162 0.26477
1.6618 0.53441
1.5462 0.19104
1.6485 0.25603
1.7217 0.50892
1.8783 0.55216
1.8056 0.60398
1.7891 0.8618
1.7276 0.71301
1.5042 0.55916
1.7598 0.59189
1.6882 0.60778
1.5363 0.91492
1.5908 0.94085
1.6997 0.88629
1.7076 0.87461
1.2793 0.47466
1.3141 0.34862
1.5078 0.2058
1.7531 0.35251
1.7577 0.49563
1.5408 0.48692
1.5751 0.128
1.313 0.39403
1.4387 0.26039
1.4608 0.34145
1.2688 0.39134
1.0446 0.34274
1.3913 0.30898
1.4189 0.41443
1.4701 0.38752
1.1813 0.3072
1.4538 0.58559
1.0111 0.45399
1.4203 0.30045
1.2259 0.48918
1.0878 0.39563
1.4435 0.25332
1.4245 0.35871
1.3648 0.95362
1.2045 0.6156
1.2692 0.86277
1.2147 0.83611
1.5742 0.62845
1.4072 0.96787
1.6615 0.66364
1.6485 0.54316
1.4757 0.84747
1.5113 0.86473
1.442 0.79831
1.7988 0.19264
1.5849 0.59983
1.8394 0.41484
1.8613 0.3391
1.7033 0.34711
1.4125 0.26762
1.7629 0.59237
1.6562 0.55299
1.5327 0.53285
1.5807 0.61299
1.6342 0.44161
1.744 0.40063
1.6678 0.46505
1.4193 0.43034
1.5332 0.34342
1.3831 0.49382
1.6182 0.4673
1.6547 0.49995
1.4917 0.21801
1.588 0.36058
1.5229 0.42837
1.5536 0.13956
1.4893 0.064052
1.2812 0.32593
1.7077 0.34814
1.5464 0.11337
1.4122 0.17143
1.4148 0.17813
1.4411 0.66813
1.375 0.45406
1.5254 0.46878
1.22 0.57006
1.5576 0.40413
1.5499 0.34449
1.3925 0.76841
1.5161 0.81159
1.2895 0.69785
1.1424 0.80181
1.3436 0.588
1.537 0.34188
1.6918 0.58785
1.7703 0.31435
1.8455 0.3872
1.7032 0.64044
1.759 0.36409
1.6263 0.50001
1.444 0.68123
1.3607 0.34622
1.3646 0.60638
1.481 0.61145
1.7294 0.56563
1.34 0.51665
1.3311 0.55201
1.1021 0.64038
1.4474 0.41205
1.0108 0.5154
1.4142 0.43039
1.3501 0.31561
0.99728 0.72457
1.1971 0.3914
1.4615 0.52657
1.2153 0.31204
1.3497 0.53156
1.5077 0.76112
1.4191 0.46684
1.5099 0.80657
1.2182 0.84679
1.3914 0.59663
1.5026 0.57105
1.4507 0.7839
1.1873 0.53055
1.6513 0.39737
1.7754 0.55411
1.6479 0.58044
1.431 0.37454
1.8936 0.39071
1.6831 0.39514
1.6909 0.54179
1.4742 0.50774
1.5309 0.30625
1.9216 0.43564
1.8432 0.39298
1.0707 0.57633
1.1561 0.55126
1.5509 0.62277
1.4387 0.4205
1.2718 0.68163
1.4901 0.32829
1.1763 0.49461
1.3794 0.31887
1.5465 0.50877
1.4012 0.28096
1.3005 0.58321
1.4582 0.66744
1.4012 0.38335
1.599 0.49272
1.7102 0.60758
1.6508 0.63467
1.451 0.58196
1.7106 0.34286
1.2564 0.064046
1.4872 0.4657
1.3562 0.050535
1.4615 0.099258
1.2173 0.20288
1.2536 0.27872
1.3715 0.38835
1.689 -0.02197
1.8058 0.62382
1.8493 0.64079
1.7617 0.49762
1.7522 0.66718
1.7385 0.68838
1.8229 0.67682
1.947 0.40811
1.8174 0.51428
1.8544 0.57468
1.8287 0.69779
1.6834 0.24029
1.7428 0.60599
1.4344 0.4625
1.4332 0.2484
1.5566 0.43447
1.7763 0.43164
1.5 0.37604
1.4747 0.71455
1.8035 0.2902
1.9 0.44254
1.0399 0.35439
1.0742 0.36253
1.0736 0.68469
1.239 0.25163
1.1804 0.46881
1.1086 0.72496
1.1103 0.55952
1.0263 0.25722
1.3836 0.65877
1.2916 0.72121
1.2973 0.7201
1.2875 0.48105
1.4758 0.47276
1.3259 0.59427
1.4839 0.57128
1.5127 0.74015
1.2398 0.81841
1.3029 0.43782
1.2986 0.72395
1.4435 0.66003
1.2946 0.43947
1.204 0.79772
1.159 0.83264
1.4421 0.38603
1.5875 0.57704
1.4165 0.61419
1.549 0.76673
1.4806 0.76503
1.4823 0.75585
1.4035 0.72003
1.7489 0.50084
1.7522 0.71612
1.4373 0.641
1.8385 0.59063
1.71 0.33784
1.513 0.30351
1.4896 0.1958
1.6494 0.28387
1.451 0.55025
1.5681 0.24114
1.7653 0.35115
1.8502 0.61177
1.2123 0.3746
1.232 0.67887
1.3829 0.38023
1.2272 0.4985
1.5735 0.89242
1.6824 0.50713
1.5897 0.74422
1.57 0.77868
1.4524 0.47039
1.4345 0.85416
1.2291 0.91447
1.3633 0.90542
1.3453 0.46819
1.3571 0.82494
1.5847 0.47223
1.66 0.38788
1.5743 0.18952
1.7511 0.28344
1.3087 0.41537
1.2781 0.59136
1.4983 0.38446
1.5286 0.29292
1.6641 0.59493
1.3062 0.51147
1.3003 0.37426
1.5521 0.46544
1.7145 0.28004
1.6557 0.33262
1.2969 0.24598
1.4571 0.45548
1.3028 0.12709
1.3451 0.14944
1.3253 0.20189
1.4299 0.20102
1.4287 0.38231
1.4376 0.39787
1.375 0.24013
1.5101 0.65405
1.5 0.35117
1.1765 0.7014
1.4729 0.72686
1.0438 0.65535
1.3009 0.72917
1.1024 0.39283
1.3354 0.46786
1.2751 0.57956
1.1665 0.2407
1.3225 0.24404
1.191 0.51728
1.3994 0.48467
1.5365 0.40805
1.2954 0.20898
1.4147 0.56702
1.6747 0.41871
1.3219 0.32101
1.3192 0.24293
1.6225 0.3119
1.6854 0.26028
1.647 0.38868
1.3498 0.20481
1.535 0.11996
1.3519 0.52535
1.6708 0.19414
1.389 0.40128
1.5603 0.40791
1.3743 0.48138
1.374 0.34325
1.4863 0.53923
1.4867 0.1478
1.369 0.25061
1.5517 0.47554
1.2592 0.12072
1.2236 0.43774
1.4288 0.17668
1.3939 0.12409
1.2854 0.26052
1.2322 0.064203
1.3374 0.20323
1.5972 0.13065
1.4186 0.63857
1.3793 0.68451
1.5624 0.74292
1.2869 0.7993
1.4716 0.90588
1.3631 0.62778
1.6441 0.6717
1.2183 0.44192
1.5947 0.78966
1.2815 0.81711
1.4232 0.71361
1.6593 0.6039
1.5507 0.54019
1.7604 0.83813
1.4533 0.54512
1.4293 0.52879
1.5941 0.45063
1.5687 0.5396
1.5668 0.58487
1.5958 0.37018
1.6315 0.48847
1.5754 0.89587
1.8037 0.674
1.8992 0.47352
1.8997 0.76659
1.7547 0.41513
1.7053 0.7307
1.7224 0.61917
1.5944 0.67428
1.9478 0.53923
1.8592 0.64502
1.7553 0.65723
1.7823 0.32566
1.5139 0.53613
1.7682 0.47687
1.5557 0.48047
1.7793 0.5004
1.4702 0.49502
1.647 0.46169
1.6477 0.45546
1.7908 0.31186
1.3136 0.56074
1.4113 0.66561
1.0189 0.67043
1.2368 0.77719
1.1575 0.38999
1.2488 0.56779
1.2375 0.80932
1.1487 0.32175
1.3158 0.62658
1.4989 0.50164
1.555 0.56377
1.6513 0.42251
1.4988 0.5756
1.544 0.68303
1.7191 0.33853
1.352 0.59318
1.7698 0.42369
1.7785 0.58642
1.5899 0.45982
1.4641 0.71692
1.3875 0.44391
1.2903 0.53232
1.7399 0.45454
1.691 0.36108
1.6217 0.36967
1.6943 0.37606
1.6264 0.32462
1.2732 0.31762
1.2543 0.54286
1.0913 0.50186
1.4651 0.28872
1.2391 0.62547
1.222 0.40658
1.277 0.53432
1.5323 0.51794
1.3674 0.21072
1.3284 0.55822
1.2623 0.73388
1.1181 0.6395
1.4952 0.4761
1.1954 0.64521
1.55 0.63032
1.3499 0.64582
1.461 0.32805
1.368 0.70264
1.3163 0.2856
1.2276 0.57851
1.199 0.43833
1.5129 0.39478
1.3751 0.68669
1.6663 0.72352
1.3688 0.82358
1.7635 0.55547
1.3937 0.40149
1.2824 0.79409
1.3478 0.81565
1.4265 0.5221
1.493 0.53232
1.2539 0.67244
1.1673 0.25307
1.4676 0.42133
1.5387 0.4951
1.7889 0.53312
1.3428 0.24944
1.3273 0.34173
1.5778 0.61517
1.6147 0.13024
1.496 0.48782
1.5237 0.26254
1.7248 0.50855
1.485 0.13094
1.7119 0.53642
1.4054 0.54783
1.3377 0.52596
1.7198 0.24086
1.7632 0.32538
1.5984 0.012184
1.3498 0.29065
1.2863 0.019271
1.3453 -0.01706
1.604 0.49525
1.3144 0.34883
1.2126 0.53626
1.6017 0.34601
1.6605 0.22412
1.2908 0.61079
1.2361 0.20297
1.6293 0.58187
1.6306 0.21755
1.2618 0.3967
1.3288 0.32948
1.1433 0.31932
1.4745 0.22402
1.0038 0.68709
1.3819 0.48432
1.0513 0.33583
1.0023 0.55877
1.2999 0.44067
1.487 0.74949
1.0995 0.28476
1.5038 0.48143
1.4205 0.4681
1.2969 0.67285
1.1153 0.39067
1.0553 0.67249
1.3651 0.54872
1.5784 0.46689
1.5446 0.57282
1.6466 0.37067
1.6598 0.31244
1.6836 0.12053
1.488 0.37482
1.4138 0.39384
1.9804 0.74085
2.0481 0.72551
1.8945 0.6822
1.6983 0.67662
1.849 0.67456
1.6863 0.34903
1.6278 0.38659
2.0037 0.62855
1.7804 0.46012
1.5622 0.25456
1.483 0.39718
1.4005 0.50284
1.7208 0.13977
1.7754 0.29901
1.5497 0.27967
1.4376 0.16606
1.4146 0.77147
1.1937 0.69206
1.1352 0.35274
1.2007 0.42655
1.3483 0.61458
1.163 0.64986
1.1305 0.41305
1.1674 0.7783
1.1827 0.44871
1.3984 0.48153
1.4889 0.5397
1.8028 0.45676
1.7495 0.80445
1.5597 0.53366
1.5718 0.67403
1.9776 0.83504
1.7075 0.47633
1.7051 0.76269
1.5338 0.64214
1.6955 0.83305
1.8774 0.71526
1.6374 0.56733
1.9224 0.7898
1.6822 0.51508
1.2962 0.58572
1.6494 0.38913
1.3088 0.37102
1.2904 0.29203
1.5331 0.55351
1.5705 0.55003
1.7704 0.55512
1.6259 0.32066
1.8077 0.36598
1.6382 0.74393
1.7576 0.67976
1.888 0.47847
1.5123 0.35895
1.3901 0.33983
1.1684 0.3275
1.3939 0.38792
1.3027 0.62365
1.4712 0.32851
1.3842 0.44882
1.4931 0.41753
1.2608 0.37757
1.237 0.32529
1.1951 0.68262
1.1518 0.41207
1.1767 0.36168
1.132 0.37287
1.5105 0.072609
1.3302 0.34559
1.2983 0.33943
1.3254 0.1652
1.607 0.31446
1.5251 0.31425
1.6989 0.3514
1.6988 0.18042
1.5486 0.50668
1.5029 0.17416
1.6323 0.51215
1.3383 0.54183
1.5841 0.24995
1.5496 0.22847
1.4399 0.40779
1.2939 0.26714
1.3261 0.15592
1.6683 0.27185
1.5972 0.45754
1.4464 0.56177
1.6376 0.17876
1.1904 0.73008
1.2564 0.34694
0.97766 0.30866
1.3223 0.68874
1.3978 0.43281
1.3529 0.58879
1.2222 0.59086
1.7103 0.35229
1.6092 0.4438
1.7579 0.6199
1.4886 0.36031
1.3227 0.68867
1.6422 0.73575
1.3721 0.35096
1.3669 0.65524
1.7764 0.53573
1.3708 0.54521
1.3711 0.56891
1.3633 0.77718
1.5386 0.76811
1.19 0.46725
1.214 0.42738
1.3403 0.084285
1.5629 0.41497
1.36 0.32049
1.3225 0.43604
1.165 0.29679
1.2043 0.092155
1.504 0.54324
1.5766 0.11801
1.1104 0.30282
1.258 0.25707
1.2932 0.2323
1.3628 0.6632
1.6205 0.45943
1.3908 0.54397
1.8525 0.41787
1.7045 0.24321
1.7444 0.34835
1.4695 0.27224
1.7832 0.30869
1.7802 0.3034
1.385 0.55133
1.7945 0.63684
1.8387 0.18502
1.7469 0.47987
1.5797 0.36446
1.7718 0.63195
1.5244 0.48607
1.8556 0.37152
1.818 0.59922
1.698 0.58937
1.6095 0.5731
1.2864 0.36924
1.5386 0.32271
1.4393 0.37744
1.6687 0.23366
1.201 0.41313
1.6084 0.27263
1.2068 0.26451
1.3679 0.72868
1.2191 0.44617
1.0481 0.34614
1.3473 0.43732
1.2274 0.80647
1.0738 0.44998
1.4311 0.34994
1.0043 0.32601
1.18 0.52073
1.0033 0.5756
1.3898 0.1656
1.7715 0.061574
1.7584 0.13323
1.35 0.27282
1.3746 -0.018528
1.4222 0.30631
1.3694 0.28575
1.6008 0.22561
1.444 0.3985
1.3882 0.18509
1.4239 -0.031843
1.332 0.20313
1.3373 -0.029673
1.3198 0.30107
1.6475 0.41268
1.336 0.40345
1.4858 0.2742
1.5615 -0.035338
1.5769 0.15841
1.2958 0.46277
1.5272 0.19648
1.5569 0.45731
1.4492 0.17082
1.455 0.51915
1.2919 0.58029
1.0096 0.53873
1.2154 0.18991
1.1615 0.25078
1.192 0.30081
1.1722 0.47921
1.0748 0.29503
1.1521 0.27859
1.3582 0.26083
1.3797 0.39513
1.3687 0.051742
1.7455 0.37463
1.7187 0.45092
1.8207 0.079508
1.8313 0.20171
1.5575 0.10208
1.6017 0.2759
1.3938 0.17136
1.6678 0.47187
1.3923 0.50759
1.6852 0.28828
1.6188 0.44956
1.5273 0.35483
1.605 0.62825
1.5913 0.6523
1.9651 0.4153
1.7641 0.57949
1.7465 0.45507
1.6164 0.67486
1.9886 0.55665
1.8462 0.40787
1.9643 0.26735
1.6305 0.39215
1.9716 0.70665
1.8866 0.3127
1.0377 0.23887
1.1946 0.39925
1.1293 0.33193
1.4433 0.33382
1.4456 0.46506
1.1274 0.18077
1.4503 0.19578
1.1628 0.31832
1.4837 0.23505
1.3429 0.53929
1.382 0.68757
1.4343 0.31364
1.7386 0.46774
1.7645 0.46067
1.7049 0.66641
1.4579 0.27098
1.5768 0.11134
1.3279 0.096837
1.349 0.13345
1.6625 0.46944
1.7336 0.21371
1.4616 0.077737
1.4548 0.25776
1.4159 0.37689
1.7901 0.20965
1.4527 0.39551
1.4746 0.47577
1.306 0.35901
1.539 0.053883
1.2956 0.52056
1.3182 0.21942
1.6111 0.24226
1.1989 0.18537
1.4607 0.10194
1.1854 0.34349
1.6308 0.38671
1.6455 0.35414
1.4846 0.11589
1.444 0.29002
1.5069 0.45054
1.1605 0.24227
1.5639 0.29459
1.2495 0.55986
1.3835 0.59983
1.1852 0.47751
1.5229 0.50125
1.5973 0.35321
1.4656 0.38277
1.5909 0.40672
1.3257 0.52551
1.5546 0.45341
1.3213 0.75344
1.5409 0.75949
1.3699 0.39234
1.1156 0.73378
1.3805 0.58861
1.5572 0.38339
1.5219 0.69352
1.7724 0.89998
1.5756 0.62068
1.7154 0.65577
1.676 0.54432
1.6558 0.58251
1.4657 0.92605
1.7468 0.83038
1.4135 0.51794
1.561 0.87867
1.7337 0.65775
1.4685 0.4978
1.3566 0.94322
1.7133 0.3552
1.7422 0.65985
1.644 0.23092
1.6119 0.52485
1.6229 0.20457
1.5167 0.2072
1.2874 0.30601
1.4383 0.45703
1.5229 0.25092
1.7259 0.35245
1.6385 0.61673
1.4302 0.27157
1.5494 0.33846
1.4414 0.17658
1.5354 0.54415
1.5717 0.49141
1.2997 0.40212
1.504 0.25758
1.7367 0.3642
1.0866 0.65691
1.4709 0.50407
1.0851 0.44979
1.2955 0.1996
1.5566 0.33724
1.2645 0.54875
1.5623 0.68218
1.5609 0.68269
1.2635 0.54305
1.2892 0.24623
1.1184 0.48928
1.1509 0.61688
1.2124 0.35809
1.4556 0.26023
1.4531 0.247
1.2773 0.34082
1.1994 0.19247
1.6746 0.47978
1.3488 0.67779
1.4116 0.49887
1.1973 0.4807
1.3466 0.7407
1.197 0.69474
1.1931 0.56475
1.361 0.6578
1.3869 0.45108
1.8881 0.73051
1.921 0.36058
1.5458 0.69599
1.8678 0.72664
1.7918 0.53157
1.6464 0.38051
1.6613 0.59704
1.7544 0.45375
1.4753 0.47907
1.4771 0.20483
1.1083 0.54953
1.3081 0.66639
1.2987 0.60395
0.99297 0.28875
1.2012 0.28945
1.0047 0.42497
1.0996 0.51949
1.3017 0.33959
1.3732 0.90928
1.7034 0.70126
1.377 0.81571
1.5456 0.5885
1.831 0.73606
1.7109 0.57377
1.6417 0.53773
1.3805 0.75404
1.44 0.59355
1.4147 0.77322
1.3744 0.52841
1.7511 0.78799
1.435 0.6509
1.3523 0.85597
1.5314 0.82097
1.7382 0.83693
1.4777 0.64899
1.3379 0.83228
1.4333 0.82349
1.5523 0.61522
1.4836 0.60764
1.2856 0.76934
1.327 0.80271
1.6198 0.57155
1.6077 0.6477
1.6562 0.61068
1.7247 0.25068
1.7246 0.23689
1.8333 0.55511
1.6894 0.34154
1.8216 0.22405
1.5109 0.65085
1.3653 0.40062
1.5189 0.46299
1.4526 0.68737
1.7373 0.46735
1.4576 0.29617
1.3732 0.47002
1.4901 0.32703
1.4322 0.64212
1.5167 0.52289
1.2077 0.70471
1.2775 0.71671
1.4107 0.36598
1.0257 0.62885
1.058 0.61621
1.4986 0.42155
1.4143 0.57929
1.4024 0.44578
1.86 0.61812
1.6902 0.54792
1.5033 0.72882
1.6508 0.58882
1.8151 0.8118
1.8742 0.39908
1.5655 0.78812
1.633 0.45103
1.1037 0.70251
1.1201 0.2929
1.2097 0.43708
1.3569 0.25592
1.044 0.28523
1.3622 0.51674
1.3449 0.55448
1.2607 0.67618
1.722 0.5663
1.841 0.37587
1.3818 0.66671
1.8067 0.50742
1.5799 0.37588
1.5261 0.43675
1.6037 0.65598
1.6276 0.39238
1.3841 0.45214
1.6201 0.45093
1.6514 0.48623
1.3862 0.37585
1.7501 0.66319
1.4833 0.7782
1.4473 0.62386
1.2131 0.52396
1.1788 0.34042
1.6395 0.63093
1.59 0.37338
1.6563 0.5243
1.5409 0.44501
1.5629 0.63081
1.4504 0.72293
1.6686 0.73577
1.4135 0.3677
1.552 0.25993
1.6182 0.78541
1.5167 0.69786
1.6857 0.64024
1.8076 0.41104
1.6562 0.81344
1.6903 0.78542
1.8433 0.3522
1.4341 0.65021
1.4159 0.68487
1.4102 0.58701
1.5617 0.93335
1.5778 0.58423
1.2522 0.82156
1.4896 0.54702
1.659 0.62489
1.6103 0.62134
1.4797 0.79698
1.3529 0.94237
1.4689 0.56423
1.2826 0.92679
1.5393 0.62205
1.9338 0.38208
1.5858 0.45469
1.6913 0.5119
1.8812 0.47346
1.9333 0.61348
1.7523 0.56451
1.6106 0.55378
1.7589 0.49129
1.5578 0.52808
1.7719 0.60174
1.6319 0.57434
1.565 0.61517
1.8676 0.66982
1.0792 0.20484
1.3633 0.52682
1.3992 0.60481
1.5164 0.23637
1.4989 0.67581
1.3723 0.44928
1.1262 0.21083
1.4094 0.67349
1.0576 0.29597
1.4118 0.25094
1.1784 0.2067
1.0865 0.44168
1.1612 0.41336
1.9155 0.35052
1.4611 0.65537
1.8589 0.49564
1.4756 0.54868
1.5758 0.65688
1.5407 0.64558
1.8196 0.42554
1.7039 0.67076
1.8093 0.77837
1.6128 0.70849
1.4864 0.54655
1.7439 0.74932
1.7418 0.79472
1.5318 0.49869
1.6115 0.41296
1.4311 0.84864
1.3898 0.6168
1.2713 0.39528
1.6832 0.81498
1.5637 0.47715
1.4258 0.87711
1.3844 0.54891
1.4563 0.62062
1.3677 0.78579
1.5256 0.47242
1.6148 0.76108
1.7027 0.4269
1.5403 0.35522
1.6004 0.67412
1.5853 0.66466
1.3448 0.40319
1.442 0.40669
1.4931 0.43105
1.6531 0.67376
1.5753 0.29245
1.3994 0.54821
1.1328 0.46798
1.454 0.47671
1.283 0.54411
1.5631 0.5893
1.2637 0.44806
1.2347 0.72319
1.3513 0.38267
1.4654 0.59907
1.5463 0.55323
1.589 0.45603
1.3611 0.57497
1.6596 0.50636
1.2593 0.35139
1.5339 0.3917
1.499 0.23049
1.2974 0.28631
1.4797 0.60112
1.6009 0.20348
1.3762 0.17881
1.554 0.55159
1.5933 0.71086
1.4574 0.56265
1.5311 0.44726
1.3762 0.37197
1.3724 0.83607
1.614 0.63499
1.3535 0.50945
1.6801 0.3442
1.7751 0.24582
1.6767 0.23528
1.8103 0.67059
1.4872 0.26911
1.5325 0.6211
1.7203 0.4596
1.8352 0.24893
1.5895 0.20292
1.5672 0.47238
1.4081 0.38942
1.4072 0.24525
1.6489 0.5379
1.4269 0.37602
1.6918 0.28267
1.651 0.37856
1.4036 0.36687
1.3396 0.55308
1.344 0.73593
1.2092 0.6204
1.5882 0.31151
1.2329 0.6309
1.4618 0.47628
1.1648 0.67856
1.3191 0.3987
1.435 0.75531
1.488 0.64294
1.5855 0.48718
1.5527 0.74041
1.5655 0.24338
1.1256 0.70617
1.3222 0.3933
1.1331 0.55524
1.295 0.33522
1.3944 0.43223
1.3624 0.61889
1.4997 0.67614
1.1854 0.63313
1.6868 0.78535
1.7051 0.81232
1.7332 0.6371
1.5886 0.62865
1.7833 0.58224
1.4554 0.59259
1.5682 0.73007
1.6728 0.78983
1.609 0.70604
1.6219 0.75501
1.7652 0.73432
1.6692 0.54872
1.1699 0.69505
1.6365 0.27255
1.5988 0.27845
1.3854 0.43919
1.58 0.68004
1.5293 0.65963
1.4744 0.57051
1.363 0.47773
1.3433 0.57581
1.4837 0.29033
1.4612 0.25287
1.2982 0.048038
1.3391 0.079124
1.2386 0.23422
1.3373 0.17587
1.5733 0.32035
1.2507 0.39521
1.2559 0.25107
1.2257 0.35501
1.6787 0.44102
1.6068 0.4961
1.5357 0.65683
1.8289 0.42719
1.7249 0.5009
1.4352 0.55274
1.5441 0.3336
1.6683 0.53252
1.7878 0.72126
1.6924 0.54077
1.2548 0.35362
1.223 0.52655
1.0475 0.67442
1.4552 0.433
1.1734 0.39455
1.4498 0.61832
1.5937 0.35215
1.7313 0.49912
1.755 0.49148
1.3682 0.097658
1.7147 0.38177
1.7765 0.24018
1.7631 0.51153
1.7808 0.58563
1.3033 0.54696
1.4049 0.44824
1.5801 0.53284
1.4249 0.77666
1.1133 0.37175
1.1529 0.68738
1.5694 0.82868
1.2612 0.48778
1.5995 0.48309
1.5217 0.33226
1.7531 0.12945
1.3592 0.52391
1.7455 0.32736
1.6691 0.11976
1.6573 0.20447
1.6571 0.16934
1.469 0.17842
1.3924 0.20766
1.7519 0.30384
1.1683 0.84592
1.5102 0.81262
1.2479 0.83614
1.53 0.90383
1.4624 0.75959
1.6532 0.62275
1.4348 0.75743
1.418 0.69513
1.471 0.54742
1.5514 0.44229
1.2935 0.033873
1.2521 0.1277
1.4938 0.33223
1.7093 0.64067
1.5279 0.73489
1.4374 0.46845
1.6958 0.5603
1.7689 0.42505
1.7567 0.77106
1.7124 0.64206
1.8764 0.71256
1.7672 0.41438
1.7449 0.70253
1.7212 0.46782
1.487 0.36453
1.4437 0.39316
1.6194 0.63742
1.6868 0.29313
1.7124 0.53566
1.4673 0.45574
1.714 0.21452
1.662 0.40933
1.5869 0.42199
1.2814 0.30744
1.2523 0.45058
1.448 0.34313
1.7145 0.37364
1.6395 0.52235
1.6351 0.26073
1.7966 0.23703
1.4626 0.47329
1.6111 0.28649
1.3469 0.36791
1.3711 0.49045
1.716 0.17685
1.3882 0.40128
1.4278 0.071098
1.4281 0.076059
1.7809 0.27477
1.6259 0.42674
1.2789 0.6617
1.5343 0.56121
1.6678 0.40079
1.3034 0.29794
1.6184 0.010621
1.2139 0.21752
1.3866 0.026185
1.2109 0.47121
1.447 0.14256
1.4582 0.22191
1.5619 0.12982
1.3709 0.05456
1.7043 -0.010761
1.6479 0.11973
1.347 0.10491
1.3086 0.6003
1.4271 0.57633
1.5794 0.59903
1.6763 0.29062
1.4591 0.32696
1.1973 0.26643
1.5828 0.24757
1.3851 0.35062
1.2073 0.48031
1.5789 0.6128
1.6433 0.72659
1.5786 0.53724
1.7204 0.35879
1.2858 0.25431
1.5777 0.38698
1.5516 0.55493
1.7264 0.74367
1.3597 0.27779
1.379 0.70076
1.3375 0.46325
1.5053 0.74193
1.5623 0.28438
1.3458 0.56556
1.4524 0.29379
1.9499 0.21805
1.8687 0.49617
1.7664 0.54133
1.7613 0.61094
1.9921 0.35843
1.7581 0.32967
1.6362 0.19288
1.5057 0.50452
1.6729 0.43844
1.9764 0.39617
1.8679 0.7861
1.7509 0.73219
1.473 0.55742
1.873 0.52043
1.4428 0.78347
1.5006 0.48444
1.8172 0.71775
1.2165 0.086513
1.4474 0.045626
1.2715 0.25078
1.6449 0.26688
1.3784 0.14709
1.3088 0.31515
1.3242 0.36432
1.4617 0.10276
1.2763 0.4738
1.4404 0.3356
1.4692 0.40029
1.4998 0.59852
1.3707 0.33204
1.2921 0.45871
1.6214 0.57517
1.4048 0.20661
1.5149 0.63659
1.6646 0.57217
1.5054 0.37096
1.097 0.22523
1.0994 0.41647
1.2523 0.41395
1.274 0.63018
1.1657 0.19633
1.4147 0.45546
1.3439 0.48746
1.4132 0.64994
1.5129 0.5354
1.4699 0.78223
1.7471 0.40891
1.7415 0.78836
1.5766 0.48332
1.5667 0.75095
1.5805 0.50208
1.5115 0.82031
1.5804 0.64574
1.4826 0.69915
1.3536 0.58269
1.7232 0.97845
1.5693 1.0617
1.5913 0.62385
1.5312 1.0376
1.3626 1.0097
1.6616 0.7282
1.5152 0.2099
1.3138 0.23336
1.4542 0.3889
1.4005 0.56257
1.395 0.43067
1.6996 0.58939
1.6682 0.42266
1.3765 0.14341
1.6171 0.16267
1.5158 0.59139
1.5103 0.27341
1.7283 0.51958
1.6703 0.4609
1.2869 0.49811
1.5069 0.32557
1.4649 0.53934
1.5151 0.51026
1.4043 0.53552
1.3132 0.19206
1.6897 0.32298
1.7283 0.47965
1.6957 0.25851
1.5437 0.41766
1.5085 0.45749
1.5955 0.24065
1.7404 0.20065
1.5346 0.32405
1.4689 0.65941
1.6692 0.34857
1.6469 0.7599
1.5811 0.47484
1.5815 0.39089
1.7255 0.74818
1.3925 0.48735
1.8095 0.3432
1.6445 0.45763
1.6837 0.59021
1.616 0.29654
1.5985 0.5358
1.7218 0.16096
1.3063 0.19887
1.7519 0.11547
1.6788 0.18606
1.5284 0.53392
1.5887 0.2955
1.6234 0.27369
1.5357 0.34612
1.5627 0.52801
1.2686 0.60265
1.4784 0.67419
1.7132 0.52227
1.6811 0.58767
1.4919 0.68817
1.4138 0.53621
1.3069 0.83783
1.724 0.7316
1.3598 0.65969
1.4565 0.96576
1.651 0.88335
1.4675 0.51359
1.7774 0.41314
1.3984 0.1981
1.4289 0.15998
1.3265 0.1106
1.5173 0.27515
1.3954 0.17351
1.3079 0.30769
1.7166 0.11618
1.3135 0.21323
1.7292 0.2689
1.7694 0.46514
1.3335 0.51874
1.7015 0.36291
1.8039 0.54174
1.3721 0.31918
1.6092 0.4088
1.2156 0.58439
1.5156 0.545
1.5623 0.39111
1.1968 0.55667
1.5556 0.32176
1.4633 0.64152
1.1198 0.74125
1.4381 0.5192
1.163 0.62075
1.3399 0.3373
1.2775 0.49778
1.3912 0.49091
1.5073 0.64681
1.3334 0.71847
1.0898 0.64651
1.4448 0.27054
1.2289 0.28624
1.286 0.72091
1.0898 0.27778
1.3832 0.68986
1.1572 0.60358
1.464 0.61879
1.2406 0.51942
1.6001 0.61401
1.6975 0.4238
1.3595 0.64959
1.2768 0.68626
1.2974 0.71432
1.4056 0.69325
1.4392 0.59987
1.8201 0.19199
1.5123 0.26271
1.7893 0.18529
1.5657 0.1914
1.6795 0.33071
1.4524 0.41413
1.615 0.47737
1.8252 0.35904
1.4931 0.45297
1.49 0.26695
1.6032 0.49164
1.3431 0.50597
1.6513 0.31491
1.3378 0.097597
1.7851 0.025506
1.7857 0.44515
1.5255 0.56739
1.5082 0.43571
1.7245 0.82133
1.5832 0.37224
1.4204 0.5179
1.6048 0.51472
1.6451 0.54909
1.8259 0.78891
1.477 0.40075
1.3837 0.38499
2.002 0.34676
1.5862 0.46791
1.7834 0.36403
1.6159 0.2966
1.9274 0.38467
1.6014 0.55261
1.6496 0.51039
1.31 0.60921
1.2233 0.62534
1.3269 0.55699
1.1856 0.43634
1.3549 0.76201
1.2597 0.7894
1.4483 0.71744
1.3537 0.58796
1.5172 0.36971
1.5155 0.68242
1.295 0.33663
1.4062 0.55403
1.42 0.33121
1.5541 0.50513
1.67 0.33293
1.5354 0.3801
1.5748 0.64619
1.542 0.50005
1.6517 0.49812
1.7756 0.58538
1.9354 0.53223
1.907 0.52501
1.7765 0.30695
1.8337 0.66009
1.7199 0.27501
1.9457 0.34028
1.7648 0.50595
1.7043 0.45788
1.683 0.34961
1.8 0.505
1.9513 0.68522
1.5723 0.23978
1.48 0.61033
1.9576 0.61885
1.8643 0.55117
1.5884 0.19551
1.7863 0.57066
1.948 0.43496
1.5378 0.67486
1.963 0.52596
1.5173 0.61906
1.5733 0.43616
1.4677 0.55583
1.7663 0.2735
1.3482 0.26503
1.4919 0.40354
1.4091 0.16762
1.3046 0.42942
1.469 0.22846
1.4247 0.53734
1.3893 0.19023
1.5219 0.11661
1.8373 0.2115
1.4824 0.38532
1.7719 0.14165
1.7277 0.1821
1.3616 0.52389
1.452 0.18409
1.7089 0.39986
1.6364 0.45447
1.4531 0.079196
1.5965 0.55537
1.8437 0.18121
1.5191 0.66943
1.3738 0.83915
1.3011 0.57198
1.3974 0.54448
1.1291 0.92037
1.3467 0.74619
1.3885 0.79516
1.616 0.86538
1.6112 0.83004
1.2135 0.85355
1.4015 0.53388
1.3282 0.81636
1.5654 0.52173
1.6855 0.78815
1.5735 0.85808
1.314 0.55907
1.3697 0.88607
1.4461 0.99817
1.4835 0.57347
1.5155 0.67854
1.3595 0.64215
1.511 0.86296
1.5856 0.58305
1.5678 0.5159
1.6069 0.93334
1.2556 0.87671
1.254 0.68885
1.4744 0.85934
1.4275 0.73937
1.382 0.60065
1.5861 0.73492
1.2956 0.90999
1.5986 0.49905
1.6557 0.90984
1.4862 0.8375
1.5943 0.67831
1.5179 0.78522
1.6352 0.46947
1.7705 0.82384
1.3957 0.68213
1.5947 0.69066
1.7761 0.82529
1.4715 0.58574
1.3656 0.41859
1.6855 0.68259
1.3475 0.79475
1.4142 0.32845
1.2079 0.47657
1.263 0.66474
1.3218 0.60367
1.6806 0.77413
1.9309 0.3951
1.661 0.33799
1.9589 0.50586
1.9111 0.3602
1.6414 0.58253
1.5348 0.66228
1.6948 0.72923
1.5045 0.55971
1.6746 0.74278
1.9067 0.39365
1.251 0.75701
1.4819 0.71473
1.3212 0.43148
1.3777 0.4189
1.7196 0.52917
1.2402 0.61229
1.2751 0.64708
1.5678 0.78938
1.3112 0.46394
1.7299 0.82237
1.85 0.54233
1.7126 0.81299
1.6991 0.61869
1.7765 0.75424
1.4879 0.59377
1.4657 0.63985
1.8644 0.6845
1.736 0.76241
1.5379 0.37018
1.6346 0.67486
1.638 0.45971
1.5287 0.66311
1.6627 0.66886
1.7391 0.78096
1.3667 0.59027
1.377 0.63474
1.4458 0.72731
1.631 0.89609
1.473 0.75774
1.7193 0.44188
1.4435 0.49351
1.76 0.42762
1.4505 0.60277
1.3994 0.7961
1.4635 0.7196
1.494 0.72626
1.4585 0.41835
1.6432 0.69727
1.5888 0.65416
1.5638 0.72001
1.3719 0.46382
1.6426 0.61212
1.6027 0.19512
1.5547 0.20438
1.4401 0.21351
1.6223 0.095159
1.3818 0.21377
1.2177 0.57043
1.2058 0.45793
1.5077 0.45905
1.2316 0.30143
1.416 0.33867
1.4125 0.38137
1.1929 0.12112
1.3018 0.52234
1.1519 0.3083
1.2465 0.58555
1.3626 0.51249
1.2519 0.7047
1.5949 0.31534
1.6064 0.60346
1.5593 0.66748
1.3554 0.3017
1.2734 0.63755
1.4466 0.56744
1.627 0.64428
1.4627 0.64551
1.4435 0.59133
1.486 0.44482
1.3769 0.50385
1.4185 0.48542
1.4072 0.66602
1.4355 0.53203
1.2602 0.41557
1.5252 0.38568
1.5831 0.69058
1.5446 0.5537
1.5832 0.45389
1.4364 0.55963
1.3296 0.25038
1.7263 0.14278
1.4996 0.31481
1.7366 0.4626
1.356 0.28801
1.6966 0.68733
1.387 0.76916
1.6351 0.49534
1.8347 0.65293
1.4436 0.45234
1.5596 0.76607
1.4179 0.89399
1.4466 0.6075
1.5469 0.41451
1.4798 0.59138
1.835 0.67562
1.6203 0.46695
1.4932 0.42007
1.7985 0.57274
1.8321 0.72134
1.5528 0.74936
1.564 0.52059
1.618 0.6748
1.7823 0.61212
1.5643 0.6351
1.8385 0.69783
1.6142 0.95338
1.438 0.088172
1.2867 0.23169
1.3704 0.16632
1.6526 0.10616
1.5687 0.21544
1.3605 0.15649
1.6455 0.45166
1.2813 0.11476
1.4811 0.19988
1.4243 0.45435
1.2552 0.11827
1.2984 0.29131
1.374 0.066512
1.2206 0.23516
1.5903 0.45213
1.2787 0.4429
1.2542 0.4041
1.6994 0.18724
1.5343 0.46864
1.6465 0.2243
1.3737 0.28837
1.292 0.36161
1.3123 0.23929
1.6972 0.49763
1.3705 0.76067
1.6475 0.70576
1.3794 0.83746
1.3847 0.60013
1.5572 0.86643
1.2911 0.61452
1.7083 0.51172
1.4597 0.68789
1.3819 0.414
1.3078 0.40921
1.3955 0.42332
1.4263 0.54203
1.3046 0.74991
1.1355 0.79511
1.5857 0.45115
1.2291 0.47586
1.5489 0.80057
1.3559 0.42314
1.5025 0.67229
1.5326 0.70478
1.4575 0.55018
1.7244 0.71151
1.4868 0.84263
1.6611 0.90314
1.7755 0.58781
1.687 0.36733
1.6494 0.19512
1.4579 0.20068
1.3994 0.47454
1.585 0.11961
1.7931 0.15349
1.6239 0.4421
1.6652 0.54045
1.4092 0.37159
1.864 0.43574
1.431 0.73631
1.5913 0.45809
1.7698 0.28151
1.7614 0.24368
1.4838 0.562
1.7637 0.66461
1.6323 0.50936
1.85 0.71282
1.8639 0.57801
1.5914 0.74111
1.5167 0.25226
1.8013 0.33776
1.5162 0.34947
1.8782 0.52947
1.3701 0.79286
1.4057 0.77193
1.5719 0.75264
1.6052 0.48273
1.5925 0.84891
1.5854 0.48417
1.5882 0.69319
1.4065 0.92055
1.4208 0.70332
1.5504 0.68295
1.2793 0.45144
1.2247 0.56124
1.436 0.44621
1.071 0.71725
1.522 0.63655
1.0698 0.46256
1.1504 0.50183
1.1032 0.19811
1.2362 0.35839
1.2885 0.45004
1.4946 0.42086
1.4129 0.53046
1.1861 0.66834
1.4298 0.4743
1.4181 0.6157
1.8421 0.56169
1.6319 0.36541
1.6662 0.56765
1.496 0.19977
1.9216 0.44866
1.7529 0.23547
1.7742 0.54119
1.5476 0.3103
1.5571 0.32958
1.7906 0.38829
1.7115 0.90728
1.5012 0.54553
1.313 0.84714
1.586 0.59001
1.6263 0.62589
1.5408 0.94
1.3372 0.51957
1.6747 0.54717
1.5725 0.77106
1.7776 0.93371
1.452 0.94101
1.5913 0.80254
1.3549 0.49229
1.4416 0.2084
1.5738 0.41652
1.4451 0.17886
1.3386 0.36092
1.4538 0.22002
1.4615 0.41687
1.517 0.31723
1.6647 0.60186
1.2231 0.55984
1.539 0.62844
1.2702 0.2474
1.6802 0.46993
1.5448 0.36872
1.4652 0.54555
1.5993 0.35997
1.6194 0.057581
1.5249 0.040421
1.5972 0.44624
1.4262 0.46025
1.5527 0.1624
1.4241 0.11146
1.4402 0.063875
1.2434 0.27777
1.4091 0.23479
1.7354 0.27062
1.6594 0.38776
1.6082 0.19489
1.5005 0.66588
1.7862 0.76983
1.8454 0.77364
1.6397 0.44448
1.367 0.46661
1.7377 0.48183
1.6474 0.56414
1.6364 0.44786
1.8358 0.62561
1.463 0.37892
1.7436 0.52698
1.3739 0.47166
1.6284 0.56109
1.352 0.23963
1.3713 0.49134
1.6105 0.58588
1.4945 0.28569
1.7279 0.41783
1.3031 0.51598
1.4827 0.53022
1.306 0.37965
1.7101 0.57953
1.3193 0.29661
1.6231 0.6897
1.5148 0.77956
1.4762 0.50692
1.5064 0.55208
1.6506 0.56249
1.4687 0.34189
1.2452 0.091835
1.4593 0.14093
1.3462 0.26947
1.4388 0.32169
1.2237 0.48338
1.2445 0.2255
1.4742 0.39036
1.5059 0.52425
1.4173 0.23235
1.4863 0.21864
1.5409 0.49502
1.2199 0.88715
1.4949 0.77328
1.382 0.56367
1.2509 0.89035
1.6239 0.60021
1.552 0.74288
1.6846 0.71986
1.2269 0.3465
1.403 0.43797
1.4008 0.080688
1.395 0.42508
1.4272 0.16648
1.0813 0.38524
1.0688 0.51199
1.215 0.61818
1.3916 0.19463
1.1148 0.35156
1.2209 0.54519
1.3522 0.197
1.2873 0.44716
1.6185 0.56592
1.8605 0.24027
1.781 0.21517
1.5866 0.33282
1.4175 0.59325
1.7205 0.46978
1.5794 0.24187
1.6436 0.51561
1.6904 0.48953
1.2638 0.82461
1.4939 0.76287
1.456 0.71564
1.5344 0.57373
1.2657 0.63816
1.7341 0.60879
1.8161 0.70927
1.7647 0.48296
1.939 0.51504
1.8562 0.70145
2.041 0.49984
2.0426 0.40395
1.7262 0.62748
1.8271 0.432
1.8435 0.28319
1.6646 0.60738
1.5729 0.38769
1.5575 0.20129
1.3566 0.093372
1.5755 0.10568
1.5274 0.18995
1.5032 0.34576
1.3543 0.38957
1.5033 0.22841
1.4392 0.16644
1.5677 0.3163
1.2424 0.16316
1.4652 0.24718
1.6154 0.14024
1.3676 0.60901
1.5259 0.50377
1.8208 0.61144
1.3648 0.53752
1.5223 0.33996
1.4184 0.48578
1.3721 0.44718
1.6458 0.67666
1.3944 0.30983
1.8323 0.48792
1.7749 0.60079
1.6413 0.61993
1.4313 0.67508
1.7013 0.27809
1.746 0.47831
1.5016 0.65726
1.2614 0.69311
1.2412 0.65721
1.1888 0.65777
1.4398 0.74459
1.1271 0.78645
1.4067 0.82331
1.218 0.48778
1.2856 0.50803
1.3258 0.52808
1.5547 0.45086
1.5752 0.52874
1.2792 0.83235
1.3043 0.70499
1.26 0.50973
1.5489 0.86978
1.1906 0.45684
1.4743 0.79011
1.5651 0.49369
1.5321 0.29146
1.6323 0.48091
1.6878 0.36932
1.4342 0.49719
1.5077 0.38613
1.5233 0.41913
1.4303 0.34503
1.6619 0.26431
1.4516 0.3069
1.6007 0.42102
1.5704 0.62946
1.5458 0.44932
1.3706 0.71743
1.6952 0.56048
1.3592 0.2821
1.4101 0.55015
1.4351 0.67355
1.2531 0.53213
1.5099 0.55987
1.693 0.62418
1.5221 0.23988
1.7906 0.4531
1.7028 0.56982
1.7598 0.35048
1.504 0.55713
1.6356 0.63443
1.7017 0.47797
1.7859 0.60208
1.537 0.41354
1.6088 0.36965
1.3523 0.56326
1.7059 0.58502
1.4394 0.52442
1.7437 0.30917
1.6335 0.46074
1.38 0.75948
1.8163 0.721
1.5183 0.42714
1.3526 0.85716
1.6997 0.69239
1.7311 0.63818
1.6549 0.83848
1.3567 0.60383
1.7035 0.7636
1.7619 0.4047
1.369 0.60173
1.6931 0.67913
1.297 0.64464
1.4465 0.52477
1.2511 0.64134
1.3485 0.53743
1.1222 0.29316
1.3458 0.30587
1.0692 0.28372
1.2679 0.67505
1.0613 0.62301
1.393 0.29596
1.2217 0.62238
1.0873 0.39857
1.5209 0.5888
1.3538 0.60058
1.6126 0.28392
1.3194 0.23962
1.4942 0.22886
1.4824 0.52549
1.6256 0.32094
1.1469 0.38611
1.3252 0.40499
1.39 0.68436
1.4909 0.84799
1.4353 0.59993
1.2819 0.83652
1.6564 0.75345
1.2789 0.91218
1.2969 0.74161
1.3461 0.59321
1.6568 0.75951
1.1627 0.59129
1.2117 0.42534
1.4907 0.37482
1.3923 0.44418
1.5885 0.34564
1.2471 0.68453
1.1965 0.24121
1.1936 0.23203
1.5864 0.56546
1.1268 0.66421
1.3828 0.25877
1.5961 0.59731
1.2945 0.31385
1.6281 0.41489
1.2965 0.49509
1.556 0.60881
1.3496 0.60042
1.532 0.22229
1.1965 0.3569
1.2869 0.24929
1.2483 0.40932
1.2727 0.58906
1.6169 0.64068
2.025 0.47484
1.7713 0.60271
2.0294 0.55364
1.7562 0.65682
1.9988 0.28591
1.8746 0.75248
1.5879 0.61005
1.8724 0.24562
1.8257 0.56903
1.5076 0.45767
1.4087 0.56109
1.7669 0.58497
1.6625 0.24111
1.559 0.31124
1.4022 0.65634
1.6936 0.47053
1.5964 0.56395
1.6311 0.60106
1.7122 0.41362
1.3911 0.66709
1.7725 0.65313
1.5586 0.79891
1.586 0.58665
1.5518 0.58172
1.5435 0.64434
1.3894 0.68658
1.5577 0.87987
1.6969 0.89963
1.6774 0.55716
1.4783 0.47439
1.8713 0.76152
1.4002 0.71643
1.6906 0.57283
1.695 0.62177
1.6785 0.62626
1.1922 0.68283
1.619 0.52497
1.5262 0.43393
1.2636 0.39051
1.6315 0.64286
1.8482 0.67949
1.6304 0.4029
1.7488 0.42586
1.9032 0.5962
1.8637 0.14544
1.5423 0.60325
1.7588 0.53418
1.6554 0.41059
1.7161 0.57377
1.6094 0.54783
1.3701 0.31808
1.4922 0.12268
1.2342 0.3761
1.5583 0.30506
1.5592 0.029661
1.4635 0.081239
1.4604 0.40641
1.2774 0.37925
1.4632 0.01204
1.6331 0.2612
1.419 0.48166
1.4554 0.19296
1.8813 0.4294
1.5183 0.34102
1.7373 0.15557
1.7683 0.42573
1.431 0.073084
1.6418 0.2268
1.5571 0.19574
1.658 0.30251
1.6497 0.53928
1.5788 0.56083
1.5097 0.42776
1.4621 0.099629
1.7823 0.76809
1.528 0.73831
1.7962 0.76641
1.8137 0.62995
1.8393 0.52328
1.8979 0.75405
1.8431 0.62537
1.7413 0.5056
1.8248 0.44791
1.5377 0.73621
1.5883 0.75976
1.7965 0.57496
1.7997 0.70204
1.7387 0.35824
1.4437 0.72652
1.7291 0.4656
1.5804 0.49583
1.6438 0.51489
1.6006 0.45771
2.0002 0.3165
1.8624 0.69769
1.9214 0.25276
1.7859 0.35364
1.8282 0.33852
1.6936 0.3073
1.6829 0.38629
1.882 0.54048
1.2935 0.61126
1.6946 0.7759
1.5343 0.4952
1.5265 0.87733
1.2244 0.7678
1.3978 0.62261
1.2647 0.69112
1.5861 0.46809
1.3604 0.84946
1.2344 0.49525
1.3808 0.85811
1.5818 0.47377
1.414 0.83823
1.4403 0.84724
1.3373 0.75579
1.229 0.65956
1.3681 0.5652
1.4189 0.42931
1.4221 0.46849
1.3435 0.34828
1.3181 0.63722
1.1901 0.58486
1.3922 0.45149
1.1171 0.66455
1.2992 0.53777
1.1421 0.42222
1.5448 0.54979
1.2348 0.3588
1.5553 0.36595
1.5244 0.37952
1.5203 0.60309
1.3545 0.7002
1.5208 0.68092
1.2496 0.36517
1.5821 0.49367
1.4815 0.81855
1.4297 0.66075
1.5887 0.46868
1.0413 0.67755
1.3561 0.67904
1.0694 0.59397
1.152 0.31135
1.462 0.4219
1.0752 0.36543
1.0017 0.62739
1.4097 0.62368
1.0875 0.25121
1.1896 0.66973
1.0407 0.68782
1.5382 0.7758
1.6383 1.0202
1.7461 0.937
1.505 0.81767
1.6267 0.63379
1.4059 0.58465
1.3666 0.77693
1.3231 0.69834
1.3099 0.4719
1.3093 0.42868
1.5639 0.5181
1.2471 0.2065
1.3534 0.19513
1.4014 0.44657
1.3156 0.56315
1.702 0.14894
1.4571 0.10903
1.4915 0.095047
1.4923 0.24704
1.413 0.60646
1.3945 0.25397
1.3461 0.55314
1.758 0.37078
1.7874 0.29886
1.4148 0.6731
1.3604 0.43935
1.68 0.55451
1.6178 0.64212
1.4022 0.65041
1.5038 0.24911
1.5256 0.39676
1.7408 0.30843
1.3454 0.7663
1.2596 0.84299
1.5414 0.75914
1.5852 0.8351
1.2306 0.6566
1.6431 0.75671
1.4961 0.96089
1.2625 0.58655
1.4517 0.38467
1.5944 0.4922
1.2371 0.58053
1.4436 0.34263
1.2786 0.58676
1.6062 0.44384
1.2993 0.63983
1.4051 0.39045
1.6219 0.67081
1.52 0.37888
1.2137 0.26774
1.5653 0.13941
1.3065 0.35944
1.4487 0.38463
1.5391 0.23359
1.254 0.16276
1.6218 0.28309
1.482 0.79258
1.7747 0.97346
1.5501 0.82205
1.5888 0.72306
1.7664 0.55982
1.2397 0.55167
1.4087 0.57121
1.4864 0.67367
1.7356 0.28049
1.427 0.31699
1.3627 0.37857
1.5304 0.51499
1.3112 0.25935
1.3549 0.25682
1.3371 0.34455
1.3595 0.24167
1.2671 0.57719
1.7157 0.63691
1.5194 0.65184
1.4006 0.60008
1.434 0.55331
1.7247 0.52668
1.7451 0.72475
1.7612 0.39346
1.7454 0.39866
1.6205 0.59364
1.3056 0.49838
1.5523 0.38753
1.5821 0.43841
1.5854 0.24677
1.7513 0.13189
1.4786 0.4603
1.2827 0.36273
1.7632 0.17235
1.4805 0.15906
1.3286 0.029248
1.6882 0.31353
1.3467 0.45254
1.6778 0.50621
1.1787 0.64818
1.4133 0.76023
1.1536 0.39386
1.2415 0.78724
1.11 0.37039
1.4768 0.36976
1.3482 0.47482
1.0106 0.55457
0.99422 0.48965
1.2822 0.41779
1.2779 0.3529
1.2947 0.22246
1.361 0.47263
1.2309 0.29238
1.2442 0.47072
1.4585 0.37679
1.4354 0.24541
1.2492 0.46948
1.3429 0.11969
1.5602 0.35437
1.3561 0.49057
1.2778 0.64718
1.1661 0.67823
1.1193 0.74451
0.98955 0.47356
1.0002 0.54943
1.4327 0.48894
1.0412 0.39147
0.9903 0.59136
1.2316 0.5675
1.3745 0.59732
1.5383 0.8353
1.2849 0.89454
1.4184 0.54033
1.3474 0.64434
1.2925 0.83936
1.285 0.53816
1.1481 0.51648
1.5111 0.656
1.4184 0.60613
1.5199 0.54868
1.4905 0.75371
1.4098 0.47971
1.229 0.68522
1.2519 0.42387
1.2333 0.39691
1.3388 0.46644
1.5088 0.65059
1.2518 0.71076
1.3127 0.4771
1.8879 0.57411
1.58 0.64482
1.8179 0.66448
1.7338 0.70654
1.5608 0.83509
1.4064 0.65907
1.708 0.44762
1.6343 0.66721
1.6462 0.71597
1.4321 0.34131
1.83 0.4882
1.4908 0.44996
1.7229 0.4532
1.624 0.74548
1.7316 0.4057
1.3498 0.68941
1.609 0.68319
1.5244 0.55362
1.5555 0.53662
1.732 0.82872
1.5269 0.5896
1.5089 0.57126
1.1575 0.73521
1.5341 0.83163
1.3114 0.68369
1.3262 0.61577
1.2127 0.76256
1.5697 0.37722
1.2838 0.68749
1.6019 0.10408
1.7309 0.17996
1.4038 0.18301
1.6071 0.8935
1.5106 0.54443
1.5684 0.84932
1.2839 0.80949
1.3847 0.84346
1.4067 0.44911
1.4758 0.59691
1.3271 0.866
1.5448 0.58321
1.2403 0.52058
1.3791 0.53437
1.1622 0.28707
1.0426 0.64501
1.0496 0.3795
1.2926 0.4759
1.2259 0.47203
1.3885 0.54056
1.3255 0.5228
1.3436 0.57473
1.6616 0.58506
1.6636 0.49043
1.8438 0.54774
1.7005 0.37581
1.5327 0.12284
1.5795 0.58829
1.9345 0.59841
1.5975 0.11382
1.8754 0.3427
1.6002 0.4274
1.6703 0.15415
1.324 0.4929
1.3919 0.45636
1.7537 0.51235
1.7342 0.29654
1.6574 0.34435
1.7789 0.45858
1.5745 0.19193
1.6746 0.38782
1.3129 0.51206
1.6222 0.29505
1.5468 0.3475
1.541 0.26349
1.7482 0.5424
1.4939 0.69939
1.6297 0.41671
1.5581 0.76726
1.4978 0.41471
1.6732 0.5208
1.5138 0.71783
1.7185 0.60425
1.5705 0.47058
1.5119 0.64114
1.4407 0.62193
1.3987 0.83617
1.4598 0.70261
1.2264 0.24248
1.532 0.25202
1.305 0.30277
1.2496 0.47091
1.2479 0.39563
1.4564 0.5587
1.4183 0.47399
1.3949 0.40938
1.1696 0.70097
1.1241 0.26556
1.2721 0.3816
1.5249 0.32922
1.607 0.41334
1.3706 0.17647
1.3996 0.61852
1.5475 0.53459
1.3629 0.21583
1.5286 0.32551
1.7755 0.4577
1.4926 0.6145
1.6195 0.54937
1.6133 0.5264
1.3764 0.17039
1.4527 0.44817
1.2923 0.15449
1.3346 0.26709
1.3648 0.31225
1.7992 0.062542
1.6994 0.28062
1.6292 0.11263
1.6018 0.21285
1.5458 0.081147
1.6918 0.33326
1.447 0.45327
1.606 0.048422
1.7088 0.1755
1.4308 0.096549
1.2739 0.29427
1.4622 0.18849
1.5888 0.21258
1.5132 0.14469
1.7613 0.025059
1.2969 0.67098
1.6211 0.37052
1.664 0.60719
1.2827 0.63433
1.3225 0.53614
1.6772 0.47328
1.6174 0.55679
1.4221 0.61071
1.7053 0.3345
1.5143 0.48094
1.4352 0.51657
1.2639 0.46499
1.2849 0.28159
1.5012 0.65702
1.5169 0.28139
1.6742 0.35822
1.6602 0.49651
1.4774 0.54808
1.4615 0.71764
1.5002 0.64141
1.6563 0.46973
1.6239 0.4618
1.5438 0.78683
1.1782 0.84972
1.291 0.40389
1.6128 0.52753
1.5537 0.62452
1.4137 0.7626
1.3406 0.46536
1.2822 0.72203
1.2536 0.80557
1.4574 0.80663
1.8408 0.78578
1.6968 0.73064
1.5684 0.84113
1.9246 0.88632
1.6381 0.89022
1.4926 0.79433
1.6084 0.78885
1.859 0.51059
1.8758 0.38624
1.7586 0.36951
1.6441 0.58551
1.833 0.70672
2.0131 0.63158
1.7714 0.59061
2.0434 0.5982
2.0854 0.37923
1.839 0.58279
1.9515 0.58353
1.606 0.74436
1.9781 0.60427
1.7747 0.69564
2.0866 0.67667
1.7027 0.33668
1.7736 0.42854
1.4327 0.55379
1.4423 0.26998
1.6512 0.37605
1.5983 0.66202
1.3379 0.42778
1.4183 0.45064
1.3455 0.46352
1.4177 0.44014
1.3858 0.6093
1.423 0.75376
1.5726 0.59871
1.4888 0.83096
1.2962 0.43371
1.2364 0.77179
1.4291 0.78167
1.2006 0.90236
1.4015 0.91678
1.0344 0.65554
1.1839 0.74203
1.1525 0.44458
1.1419 0.46936
1.3145 0.56201
1.1941 0.56101
1.1004 0.46002
1.1119 0.28988
1.308 0.36887
1.6003 0.52542
1.4634 0.53006
1.4035 0.39368
1.5559 0.64279
1.5507 0.5235
1.5433 0.60044
1.752 0.76461
1.4318 0.69772
1.7384 0.48739
1.5461 0.42349
1.8656 0.50649
1.8454 0.33861
1.2668 0.73724
1.1693 0.69744
1.4516 0.31103
1.4015 0.68718
1.2083 0.53282
1.4049 0.48719
1.5507 0.60735
1.5419 0.47013
1.1819 0.58429
1.2892 0.38794
1.0614 0.42805
1.1487 0.66489
1.662 0.56993
1.4659 0.25739
1.5477 0.23546
1.3978 0.38741
1.4288 0.30189
1.4235 0.23423
1.3429 0.36974
1.5202 0.4111
1.7666 0.2799
1.4442 0.50198
1.6401 0.52991
1.6831 0.27153
1.7717 0.60721
1.6116 0.42305
1.5269 0.63336
1.6685 0.16039
1.4727 0.23666
1.9024 0.61462
1.5943 0.27372
1.6348 0.35057
1.8447 0.49912
1.7044 0.46879
1.6579 0.47126
1.8502 0.27443
1.968 0.3845
1.5851 0.50334
1.5421 0.61891
1.636 0.10576
1.4967 0.47798
1.5681 0.44355
1.767 0.3602
1.4224 0.37265
1.6337 0.30872
1.4659 0.26849
1.7227 0.45768
1.4601 0.38412
1.3996 0.17494
1.3942 0.44641
1.7974 0.34425
1.479 0.42864
1.415 0.49934
1.4779 0.21594
1.6613 0.22369
1.5719 0.48932
1.3817 0.40259
1.6819 0.2567
1.3635 0.45978
1.2153 0.37889
1.619 0.42138
1.2141 0.1242
1.6472 0.80585
1.3752 0.52589
1.5299 0.50285
1.8101 0.6741
1.598 0.65898
1.6406 0.67072
1.8187 0.61135
1.8356 0.52365
1.458 0.40681
1.5441 0.89571
1.6222 0.79012
1.3843 0.7918
1.3709 0.50407
1.8163 0.64846
1.4436 0.88254
1.6666 0.48737
1.646 0.30917
1.7114 0.57193
1.7792 0.18387
1.8036 0.59868
1.6654 0.57052
1.4893 0.19416
1.7869 0.1574
1.6127 0.5918
1.628 0.33877
1.6928 0.25114
1.5441 0.28137
1.3432 0.5693
1.4584 0.86793
1.6044 0.60641
1.3891 0.60286
1.3885 0.61831
2.019 0.67508
1.577 0.63773
1.7866 0.45788
1.7289 0.34977
1.8243 0.35722
1.7491 0.47908
1.8104 0.6994
1.9124 0.77447
1.6518 0.51237
2.0415 0.39031
1.563 0.35229
1.677 0.29113
1.5775 0.48019
1.7657 0.55333
1.6418 0.69008
1.6505 0.65244
1.85 0.35399
1.7647 0.667
1.6584 0.63301
1.514 0.23814
1.8246 0.69105
1.8623 0.64575
1.6825 0.72971
1.2848 0.57842
1.3146 0.80732
1.5561 0.79081
1.5464 0.83747
1.4157 0.72415
1.2109 0.69809
1.1933 0.71479
1.6229 0.81277
1.2872 0.83039
1.6245 0.90121
1.4026 0.69006
1.3786 0.54409
1.29 0.51459
1.4473 0.31432
1.4312 0.6024
1.0696 0.43457
1.3794 0.46458
1.1116 0.29375
1.4674 0.24229
1.4998 0.66722
1.3358 0.59868
1.4929 0.22348
1.4129 0.69362
1.6082 0.35367
1.3083 0.88665
1.6579 0.6032
1.6686 0.69123
1.5793 1.0376
1.5358 0.9606
1.2598 0.80668
1.6103 0.70251
1.5846 0.7462
1.6911 0.8439
1.4227 0.58268
1.5299 0.82552
1.3831 0.92757
1.4045 0.7261
1.3149 0.58295
1.7205 0.74326
1.6127 0.34738
1.5534 0.72831
1.6874 0.43725
1.6628 0.59069
1.4432 0.71996
1.688 0.38469
1.7555 0.68009
1.6973 0.51777
1.4951 0.71723
1.4822 0.585
1.4072 0.60369
1.3353 0.59323
1.6239 0.56102
1.6013 0.72496
1.6326 0.49778
1.1379 0.61339
1.2503 0.69551
1.5263 0.81832
1.3383 0.53047
1.5363 0.73778
1.2781 0.49634
1.1392 0.51693
1.2903 0.031935
1.3869 0.42534
1.3446 0.36186
1.3184 0.13862
1.4756 0.067053
1.5987 0.051403
1.4081 0.17789
1.6625 0.59612
1.6769 0.28901
1.3948 0.60604
1.4055 0.65036
1.3651 0.53317
1.6055 0.3519
1.3918 0.30931
1.473 0.1903
1.1962 0.60935
1.762 0.5285
1.6468 0.45303
1.3351 0.14083
1.3502 0.4663
1.6765 0.41971
1.6531 0.43782
1.7098 0.09685
1.3508 0.28394
1.7313 0.50156
1.5726 0.38086
1.5074 0.60321
1.1656 0.49892
1.1474 0.42401
1.5529 0.2606
1.2983 0.54109
1.1513 0.59638
1.519 0.57054
1.1513 0.41948
1.5471 0.42988
1.5548 0.47623
1.4464 0.63594
1.1653 0.32789
1.5889 0.30736
1.1756 0.37236
1.2659 0.51728
1.389 0.38332
1.2203 0.56927
1.3507 0.34758
1.2192 0.59474
1.6757 0.5312
1.4814 0.20503
1.2894 0.58916
1.366 0.6143
1.3359 0.23741
1.2782 0.25746
1.6104 0.26465


==> figs/rectangle.txt <==
-0.94837 -0.061164
0.49622 -0.20876
-0.44886 -0.10625
-0.28676 0.29838
0.43883 -0.39044
-0.9936 0.2442
-0.032313 0.16347
0.84992 0.30066
0.070438 0.072117
-0.37138 0.48361
0.23071 -0.15756
-0.058888 0.10235
0.57863 -0.433
0.81841 -0.17691
-0.1544 -0.23726
-0.47467 0.2942
-0.44696 -0.41558
0.56361 -0.013649
0.86362 -0.4576
0.076919 -0.42492
0.3673 -0.084486
-0.48676 -0.28788
-0.084248 -0.32952
0.68733 0.37699
0.1027 0.31415
-0.12223 -0.13123
-0.20194 -0.13673
-0.39111 -0.26024
-0.76466 -0.33176
-0.45777 -0.29873
-0.33317 -0.22486
0.93482 0.35057
0.7241 -0.07867
0.1007 0.21417
0.76623 0.42379
0.40946 -0.17518
-0.29796 -0.05744
-0.58525 -0.24606
-0.93249 0.17473
-0.58662 0.37802
0.97054 0.29888
-0.3795 0.36802
-0.065219 -0.3434
-0.66606 -0.29891
-0.9565 -0.43515
-0.27459 -0.31431
0.29072 0.10023
-0.4118 0.34321
-0.28165 -0.24722
-0.57723 -0.43419
-0.75598 -0.48196
-0.25473 0.087754
-0.85518 -0.0021421
0.72876 -0.39324
-0.97718 0.12566
-0.14677 0.22651
-0.51307 -0.26568
0.51699 0.043555
0.76219 0.32419
0.81339 0.061039
0.70456 0.22877
0.95194 0.2408
-0.6577 0.082992
0.80222 0.15095
0.13244 0.18362
-0.91004 0.22008
-0.089482 0.0037387
0.28259 0.12556
-0.89635 -0.24628
0.32594 0.22932
-0.90255 -0.46066
0.72899 -0.27593
-0.1784 -0.41666
-0.68109 -0.3676
-0.087835 0.062635
-0.74138 0.37547
0.12928 -0.35269
-0.89705 0.27935
0.22434 0.46507
-0.75339 -0.012499
0.018379 0.013054
-0.032602 -0.31536
0.47493 0.073381
-0.73211 0.056426
-0.64549 -0.30068
-0.30985 0.11274
0.032726 0.045475
0.44479 0.43572
0.20186 0.094354
0.93792 0.033579
-0.79226 -0.057542
0.73287 -0.1922
0.055368 0.42125
-0.71033 0.48174
-0.29456 0.35832
0.84131 -0.15475
0.55397 -0.13202
-0.56903 -0.44822
0.92378 0.068983
-0.365 0.24992
-0.99711 -0.25995
-0.23108 -0.48829
-0.68713 0.247
0.4673 -0.0018582
-0.28016 0.15985
0.36301 -0.26279
0.13418 -0.32418
0.70669 -0.066747
0.3201 -0.31463
-0.14439 0.25987
-0.46456 0.41913
0.85138 0.17805
-0.75748 -0.016589
0.012504 0.2873
-0.21306 -0.34541
-0.12988 -0.33738
-0.8196 -0.17795
0.38743 0.38364
-0.39003 -0.38216
0.97328 0.050776
-0.766 -0.15538
0.80573 0.2519
0.81709 0.17566
-0.17663 0.26089
-0.84523 0.15313
-0.2969 0.37684
-0.3563 -0.24931
0.50211 -0.018006
-0.021747 -0.48223
-0.99147 -0.25004
-0.40461 -0.42097
-0.49943 -0.29833
0.9841 -0.32186
0.63218 0.36181
0.89858 0.41927
-0.37613 -0.26981
0.70284 -0.16331
-0.73513 0.26785
0.27953 0.039222
-0.42824 -0.48396
0.89841 -0.1597
-0.72063 0.12215
0.94804 0.47932
0.74299 -0.47661
-0.75274 0.15556
-0.075626 -0.46929
0.137 -0.34975
-0.24158 -0.046006
-0.92989 -0.23805
-0.6633 -0.18782
0.32775 -0.049632
0.018296 -0.38723
0.82826 0.2548
-0.25224 0.13087
-0.42125 -0.44257
-0.495 0.24839
0.39682 0.095063
-0.051583 0.20564
0.91708 -0.22133
-0.45895 0.081036
0.55213 -0.28175
-0.70057 0.45903
0.29398 -0.3305
-0.055055 -0.047013
0.4469 -0.23847
-0.57796 -0.17969
0.31761 -0.4861
-0.70824 -0.40997
-0.88592 0.3324
-0.6252 0.25518
-0.16335 -0.18978
-0.83909 0.088501
-0.97713 0.27777
-0.22301 -0.069048
0.51888 0.29511
-0.59413 -0.29401
0.93101 -0.21639
-0.036843 0.22842
-0.77378 0.085529
-0.97887 0.22408
0.32221 0.44754
-0.12134 -0.23819
-0.96885 0.37357
-0.50131 -0.2296
0.99226 0.35009
0.26617 0.2701
0.731 0.044799
0.82275 -0.16782
-0.51304 0.4863
0.97083 0.44999
0.75961 0.18538
0.32225 0.21987
-0.7639 -0.30813
0.42552 0.2011
0.66394 -0.46995
0.37307 0.23995
-0.0079774 -0.11332
-0.61753 0.24516
-0.50912 0.38245
0.91515 -0.36947
0.51485 -0.49373
-0.52352 0.16991
-0.23598 0.40326
0.83283 -0.186
0.73836 -0.27887
0.16397 -0.35203
0.22461 -0.14992
0.021528 0.018909
-0.13418 0.20266
-0.35455 -0.29906
-0.99918 -0.0076036
0.47093 -0.2605
-0.60448 0.14841
0.99108 0.22219
-0.80042 0.21191
0.18726 -0.20745
0.30925 0.10732
0.51894 0.03992
-0.45111 0.25703
-0.76015 -0.19802
0.54699 -0.15792
-0.49691 -0.32615
0.24846 -0.4934
0.69967 -0.056636
-0.61032 -0.043036
-0.5002 0.41253
0.10804 -0.35754
0.44233 -0.27891
-0.5967 -0.26023
-0.49701 0.12648
0.50083 0.31267
-0.35302 0.42556
-0.29678 0.12288
-0.37956 0.22531
0.71021 0.041161
0.76726 -0.39964
-0.11611 0.17993
0.50555 -0.22129
-0.57359 0.082848
-0.14215 -0.10402
-0.89663 -0.2809
-0.24268 -0.26927
0.83362 0.23887
0.56712 -0.42221
0.6847 -0.13648
0.5817 0.49609
-0.17486 0.23463
0.83464 0.41694
-0.27986 -0.44892
-0.69803 -0.31721
-0.81508 -0.38497
-0.27897 -0.31401
0.26074 -0.46542
0.60091 -0.47098
0.014907 -0.14569
0.9427 -0.136
-0.4938 -0.30873
-0.99099 0.27123
-0.93702 0.42482
-0.82102 0.34122
0.73424 -0.40696
0.28448 0.26677
0.83169 0.04433
-0.93908 -0.39056
-0.66249 0.034191
0.85082 0.40111
0.28575 -0.49143
0.7175 0.11248
-0.74644 -0.15996
0.5106 0.04877
0.68383 0.42287
-0.18624 0.31837
-0.6719 -0.28056
0.71309 -0.43087
-0.61446 -0.44588
0.49711 0.33867
0.2715 0.13512
-0.5515 -0.017813
-0.64599 0.44619
0.53175 -0.46443
-0.77722 -0.11899
-0.07666 0.24196
-0.99108 0.077861
-0.34928 0.16467
-0.39308 0.062355
-0.8615 0.44882
0.28238 -0.27331
0.31276 0.2432
0.76147 0.48873
0.41549 0.080259
-0.8476 -0.012527
-0.44254 -0.10446
0.7664 0.3465
0.35565 0.46002
0.1882 0.24362
-0.21498 0.16005
-0.94018 0.44707
0.76915 -0.12383
-0.10006 0.32837
0.086458 -0.22063
-0.20573 -0.25334
-0.55534 -0.42431
-0.95838 -0.21358
-0.51782 -0.11542
0.89633 -0.25495
-0.92633 0.054218
-0.3796 0.48935
0.9325 -0.32097
-0.0379 -0.2452
-0.050695 -0.1374
0.195 0.23604
-0.27442 -0.22794
0.4484 -0.33048
0.27379 -0.34465
-0.45884 0.29723
-0.75995 0.015509
0.37229 -0.44166
-0.085562 -0.11305
0.096545 0.49686
-0.37947 -0.29127
-0.30906 0.48359
0.86958 0.19704
-0.26815 -0.0911
-0.66554 -0.10291
-0.81233 -0.24617
-0.74795 0.036825
-0.38952 0.39581
-0.0057923 0.30521
0.14918 0.20895
0.028723 0.34309
-0.6857 -0.13381
-0.11127 0.39346
0.47073 -0.23391
-0.054809 -0.010358
0.33092 -0.064757
0.4893 0.29198
-0.97741 0.45773
-0.65683 -0.13466
0.32129 0.08401
0.28454 0.28136
0.20322 -0.028321
-0.98622 -0.15327
0.33474 0.13853
-0.72201 0.26995
0.40061 -0.3257
0.53306 0.13606
0.92622 0.38856
0.84056 0.49561
0.71607 0.45133
0.15186 -0.012309
0.37139 0.33434
0.71733 -0.27579
0.022239 0.25642
0.67875 0.47133
0.75436 -0.40058
0.51879 0.13925
0.42744 0.27378
-0.42785 -0.017234
-0.76568 -0.3126
0.87424 0.36382
0.82845 -0.14156
0.5053 0.24326
-0.5291 0.069588
0.010773 0.14113
0.54276 0.095098
0.44358 -0.44512
-0.5115 -0.43089
-0.33351 -0.25249
-0.22426 -0.22655
0.44317 -0.45736
-0.61202 0.19075
0.99804 0.34434
0.078585 -0.37668
-0.53664 0.11804
0.35599 0.33132
-0.57257 -0.35543
0.51403 -0.42292
-0.79056 -0.27075
0.058896 -0.16504
-0.035266 0.021347
-0.22878 0.030521
-0.77027 -0.46123
-0.16142 -0.092244
-0.10988 -0.36969
-0.35067 0.35356
0.72852 -0.27604
0.58604 0.23309
-0.6444 -0.099661
-0.59701 0.25227
-0.26424 -0.30149
0.30799 -0.10363
-0.18003 0.40286
-0.64851 0.47905
-0.78343 -0.070692
-0.74401 -0.33703
0.39575 0.28873
0.004001 -0.22317
-0.98359 0.41315
0.2345 -0.23872
-0.19162 -0.08294
-0.88751 0.16457
0.77784 -0.41846
0.87136 -0.057551
0.27694 -0.44047
-0.42574 0.23337
0.55006 0.31264
-0.58653 -0.0022867
0.27798 -0.43474
-0.47947 0.23821
-0.56968 0.45904
-0.57585 -0.31053
0.79791 -0.17837
-0.38315 -0.49217
0.56721 -0.36838
-0.0022425 0.47762
-0.59628 -0.010518
-0.26067 0.23857
0.043073 -0.18631
-0.58558 0.4776
-0.29778 0.23795
-0.67561 0.0052642
0.60757 0.37746
0.53739 -0.24829
-0.69475 -0.47471
0.41842 -0.36188
0.91231 -0.3849
-0.89968 0.314
-0.67506 -0.37193
-0.39886 -0.33246
-0.76951 0.092634
-0.62854 0.15574
0.17656 0.40602
0.99994 0.090992
-0.8724 0.40986
0.72595 0.40382
-0.93739 -0.24529
-0.19594 0.48003
0.85539 -0.18713
0.11906 0.40822
-0.99471 0.053838
-0.46748 -0.46952
-0.83289 0.12201
-0.21476 -0.36682
0.24961 -0.3452
0.29554 0.0072419
-0.13302 0.2203
0.76186 0.19002
-0.47385 -0.17786
-0.84949 0.33578
-0.86424 0.49345
-0.046863 -0.42484
0.49045 0.068593
-0.3471 0.16136
-0.56094 0.44258
0.14215 -0.059871
-0.41099 -0.31016
-0.65986 -0.46475
0.78208 -0.035492
-0.77344 0.38764
-0.39156 0.45602
-0.76065 0.0098166
0.40961 -0.46286
0.18239 -0.43102
0.4531 -0.17499
-0.96015 0.25922
0.81734 -0.44895
0.40594 0.21518
-0.3047 -0.39694
0.54836 -0.29313
0.97632 -0.30725
-0.3382 0.19059
0.8623 0.039662
-0.193 0.27992
0.28954 -0.15182
0.36133 0.1648
-0.36548 -0.2636
-0.8824 -0.26148
-0.84683 -0.12005
0.076598 -0.47939
-0.72431 0.38973
-0.33135 -0.12417
-0.84663 0.25867
0.38916 -0.010446
0.25925 0.084534
-0.12912 -0.27187
-0.33316 0.43395
-0.96048 -0.43129
-0.14149 0.32617
0.99408 -0.42475
0.31896 -0.14171
-0.49485 -0.37537
0.17126 -0.079818
-0.40659 -0.40229
0.54647 -0.012858
0.32083 -0.43505
0.18654 -0.48161
0.091984 -0.4278
-0.17379 0.45592
0.48337 -0.22634
-0.37506 -0.26711
0.33234 0.44335
0.388 -0.15787
0.05893 0.40453
0.0098525 0.43712
-0.62218 0.32747
-0.91286 -0.18511
-0.90553 0.13681
-0.63711 0.051313
-0.19711 0.18017
-0.40755 -0.34186
-0.50377 0.39044
-0.78599 -0.25615
0.38935 0.46472
-0.048536 0.08234
-0.9401 -0.41778
0.6963 -0.24725
-0.9739 0.49159
-0.26947 0.16132
-0.9997 0.00778
-0.58286 -0.27232
-0.056955 0.22212
-0.60491 -0.33372
-0.097844 0.39007
0.87028 -0.44049
-0.47312 0.13692
0.75196 -0.15853
0.6724 -0.30633
0.0362 -0.0097782
0.10331 0.14797
-0.94554 -0.38396
-0.51007 0.22633
-0.024305 0.35855
0.28616 -0.47331
-0.50034 0.47151
-0.9674 0.2677
0.25233 -0.24486
-0.75337 -0.25649
-0.99916 -0.14098
0.22718 -0.18663
-0.86514 -0.20047
-0.55707 0.16377
-0.043604 -0.096492
0.83446 0.48809
0.3391 -0.38025
-0.21482 0.14846
0.9755 0.22837
0.23299 0.14139
0.48339 0.12918
0.75719 0.32161
0.049857 -0.26248
0.62565 -0.086084
0.75953 0.29855
-0.10088 0.20755
0.4062 -0.46056
0.98433 -0.086671
-0.65183 0.3191
-0.13751 0.19404
-0.90135 -0.34777
0.070674 -0.46169
-0.45791 0.052057
0.67204 -0.24535
-0.61142 0.4978
0.76315 -0.36991
-0.0085911 0.28871
-0.58018 0.098968
0.67493 0.41272
0.11258 0.48535
0.62849 0.39922
0.2158 0.1838
0.55727 -0.34053
0.32379 -0.27744
0.18109 0.065188
-0.98941 -0.024268
0.85997 0.19849
-0.86068 0.12892
-0.84055 -0.45183
-0.56852 0.30603
-0.7715 0.26624
0.98754 0.24478
-0.48163 0.34983
-0.64245 -0.19113
-0.6958 0.062001
-0.10013 -0.18965
0.83946 0.2066
-0.47395 0.24579
0.88845 -0.18229
-0.68787 0.098089
-0.58124 0.42608
0.67544 -0.36158
0.77764 0.067109
-0.09611 0.10765
0.90872 0.18454
0.092509 0.23258
-0.044668 0.064591
-0.73731 0.23599
-0.40746 0.2952
0.52014 -0.16194
0.33817 -0.24701
0.91813 0.051808
0.66763 -0.49944
-0.30673 -0.23471
0.30659 -0.30663
0.37872 -0.1389
-0.19846 0.49593
-0.15107 -0.2827
-0.265 0.29535
0.72715 -0.028239
-0.62216 -0.046901
0.96346 -0.47539
0.7158 -0.17729
-0.25139 -0.25157
-0.2018 -0.20574
-0.93776 0.083445
-0.091355 0.41025
0.44462 -0.17656
0.80804 0.2339
0.62962 0.43121
0.34746 0.48031
-0.36262 -0.1634
0.90097 0.18323
-0.27632 0.45233
0.39728 -0.12605
0.57754 0.095741
0.46778 -0.0006524
0.13144 0.28772
0.91367 -0.23575
0.7253 0.4752
0.1222 -0.22494
-0.76332 0.36081
0.35812 0.31658
0.16116 -0.21548
-0.49973 -0.41198
0.20742 -0.41578
-0.86613 -0.2194
0.90016 0.30959
0.5208 0.036667
0.57809 -0.21558
-0.10318 0.34708
0.99518 0.25592
0.66407 0.31069
0.26256 0.034705
0.24146 0.35598
-0.012631 -0.36243
-0.95744 0.19955
-0.027181 0.14381
0.90079 0.42581
0.21716 -0.02292
-0.41763 -0.030168
0.52794 -0.15947
-0.34579 -0.074926
0.72652 0.20888
0.50479 -0.4563
0.14661 0.42189
0.35109 0.38294
0.83935 -0.14984
0.79573 -0.44126
0.18233 -0.39442
-0.38573 0.47286
-0.65603 -0.067668
0.62241 0.29406
0.20305 -0.04517
-0.91816 -0.32442
-0.1274 -0.22513
0.0067401 0.14683
-0.93046 0.49319
0.068106 0.24435
-0.82274 0.33477
-0.33915 0.15333
0.97092 0.031759
-0.13996 0.23214
0.24095 0.12871
-0.99294 0.30725
0.35354 0.3444
0.3124 -0.34781
0.94366 -0.15459
0.09282 -0.22318
0.24075 -0.30847
0.95632 0.076579
0.35579 0.13708
0.022107 -0.14305
-0.57762 0.37868
0.1542 0.25243
0.35018 -0.2696
0.23897 -0.48233
0.63495 -0.25489
0.86682 -0.19115
0.93165 -0.023342
-0.3639 0.30719
-0.39828 -0.27149
-0.17748 0.21411
0.67392 0.4518
-0.63173 0.4739
0.10482 0.0050276
0.076612 -0.080155
0.86908 -0.017037
0.85299 0.37233
0.40477 0.14518
0.21066 0.37455
0.51172 0.042732
0.8856 0.29245
-0.89775 -0.046766
-0.59059 -0.26782
0.71341 -0.073819
0.90359 0.35033
-0.92596 -0.10681
0.89138 0.29369
0.98122 0.14303
-0.70719 0.48257
0.087293 0.2636
-0.20627 0.17713
0.15089 -0.24897
0.29171 0.42972
-0.76722 0.24553
-0.030728 0.13992
0.082785 -0.47083
0.45602 0.19512
0.65921 -0.3471
0.81556 -0.16802
-0.13623 0.22887
-0.9789 0.39374
-0.010586 -0.25424
0.78731 0.3378
-0.34225 0.057583
-0.085635 -0.45839
-0.35318 -0.18877
0.24461 -0.030876
0.70889 -0.14262
-0.52495 0.026145
0.55559 -0.15053
0.58588 -0.13175
-0.39932 0.10579
0.82099 0.49308
0.53948 0.43136
0.14986 -0.49783
-0.54675 -0.27029
-0.67834 -0.21869
-0.96813 -0.054621
0.10638 0.36239
0.70528 0.32324
-0.65373 -0.16044
-0.099672 -0.45234
0.82316 -0.11741
0.61059 0.10562
-0.0013777 0.15685
-0.34549 0.077522
0.39823 0.23039
0.80587 0.25459
0.91047 -0.014448
0.47504 -0.16971
0.37243 -0.10517
-0.76221 0.21786
-0.21192 0.14267
-0.3239 0.021254
0.66454 0.039211
0.57624 -0.019553
-0.74848 0.40812
-0.99586 0.3434
-0.67127 0.070136
0.59282 -0.31213
0.62003 -0.48656
-0.75538 0.1415
-0.79157 -0.17814
0.6508 0.1763
0.68084 0.19369
-0.28216 0.15537
-0.52064 -0.38008
-0.3528 0.12255
-0.96305 -0.20041
-0.51807 -0.33987
-0.21642 0.40381
0.19755 -0.13477
-0.037554 0.11334
-0.29328 -0.45133
-0.37692 0.30245
-0.91675 0.023724
0.67075 0.011355
-0.37724 0.39143
-0.43014 0.21076
0.1635 0.4122
0.60961 -0.30723
-0.74704 0.49273
0.39788 0.033201
-0.03843 -0.10201
0.027129 0.48226
0.73632 -0.28448
-0.35156 0.25084
-0.0025875 0.26898
0.64308 -0.47035
0.97825 0.12231
0.22461 0.45416
0.060725 -0.23169
0.9914 0.15584
0.84378 0.057529
0.12969 -0.18291
-0.8117 0.16987
0.56783 0.21299
0.64567 -0.12054
-0.97367 -0.10953
0.13079 0.29303
0.23729 0.21503
-0.69711 -0.39012
-0.58918 -0.34897
0.2011 0.04738
0.29142 -0.41337
0.6088 -0.027707
0.10933 -0.29186
-0.21749 -0.44489
-0.62506 -0.39359
-0.80857 -0.073932
0.068105 -0.17145
-0.31043 -0.21961
0.031322 0.075302
-0.56865 0.41244
0.93577 0.30035
0.23959 0.33664
0.76307 -0.23877
-0.8545 -0.44606
0.22406 -0.43736
-0.75112 -0.29874
-0.90422 0.36237
0.7964 -0.22942
0.81603 0.047943
0.61615 0.31845
0.82386 0.29968
0.81302 0.099541
0.93437 -0.03783
-0.8486 0.27174
0.54684 -0.47788
0.91233 -0.13796
-0.52878 0.4519
-0.52938 -0.40023
0.19848 -0.32741
0.32271 -0.26725
0.99869 0.29586
0.36873 -0.26777
-0.84253 -0.32478
-0.49023 0.28424
0.033377 -0.37765
0.48111 0.017941
-0.73832 -0.15418
0.15061 -0.12279
0.28918 0.3181
-0.21545 -0.11789
0.5084 0.29042
-0.87792 0.091497
0.68185 0.48447
0.96582 0.23903
0.96613 0.12606
-0.69337 0.069072
-0.15039 0.26677
-0.32274 0.36207
0.75154 -0.42385
-0.96175 -0.25943
0.18686 0.29772
0.20436 -0.33056
-0.25416 -0.49287
0.78783 0.076465
0.91176 -0.075084
0.63121 -0.43818
0.77481 -0.31332
0.97362 0.48651
-0.83477 -0.25424
0.058187 -0.4678
0.3788 -0.25214
0.52 -0.14086
0.21235 -0.033588
0.63388 0.017021
0.58955 0.11546
0.4069 -0.49208
0.63888 0.34477
-0.54492 -0.38783
0.14929 -0.26631
-0.89738 0.035568
-0.17242 0.067894
-0.75355 -0.068204
-0.12281 -0.24308
0.91879 0.014638
0.16218 -0.12882
0.13223 -0.49248
-0.66992 -0.2747
0.48719 0.30256
-0.10963 0.0046729
0.11363 -0.16209
0.44008 -0.43999
0.31145 0.14589
-0.6381 -0.11145
-0.9896 -0.38902
0.79567 0.092918
0.43018 -0.37769
0.53882 -0.49578
-0.12926 0.45847
0.29781 0.13637
0.33333 0.22432
0.73627 0.10566
0.68694 -0.065684
0.73582 0.4811
0.27487 0.12376
-0.16122 0.14532
0.70246 -0.32946
0.49621 -0.43033
-0.77028 -0.34044
-0.81846 0.26134
0.39954 0.47986
-0.58983 0.035594
-0.18884 0.13557
-0.096478 0.47355
0.18359 -0.25852
-0.93533 -0.314
0.76557 -0.17524
0.19139 -0.11874
-0.82374 -0.23648
-0.86792 0.385
-0.31371 0.22003
0.44809 0.33765
0.30213 -0.4714
-0.53737 0.34378
0.28415 0.46017
-0.25219 0.41838
-0.328 0.45877
-0.033243 0.10254
-0.9262 0.27623
-0.057256 -0.020111
0.89768 0.47241
-0.13225 0.41626
-0.67068 -0.48421
0.18568 -0.29666
0.27765 -0.36789
-0.42322 -0.21287
0.93278 0.081399
-0.92807 -0.44804
0.6162 -0.16539
-0.17264 -0.35636
0.28947 -0.015628
0.92997 0.31586
0.90117 0.45089
-0.65085 -0.41653
0.26175 -0.46166
0.048137 -0.075391
-0.18702 0.37453
-0.57545 0.069877
0.80474 -0.072036
-0.07838 -0.39592
0.026458 -0.44932
0.084829 0.27208
0.51127 0.21291
0.89078 -0.011474
-0.88267 -0.043758
-0.95824 0.3551
0.22239 -0.29313
-0.57432 -0.44492
0.2915 -0.088446
-0.90467 -0.045105
-0.4627 0.3026
-0.41431 0.46966
0.91673 0.25396
0.16635 -0.45402
-0.41753 0.1289
0.086775 -0.14523
0.16864 -0.37666
-0.30505 0.088384
-0.46358 0.2257
0.84874 -0.10566
-0.23071 0.039576
0.93942 -0.26822
0.73743 0.14774
0.27636 0.15471
-0.89749 0.23985
-0.58296 -0.21651
0.96565 -0.4579
-0.12005 0.15614
0.3937 -0.23958
-0.40676 0.451
-0.41462 -0.25258
0.042607 -0.12924
-0.9916 -0.079232
0.50204 0.38908
0.9659 -0.47495
-0.281 0.12608
-0.44743 0.10101
0.16113 -0.31579
-0.93558 -0.36799
-0.41418 0.30464
-0.19119 -0.11676
0.69849 -0.25585
-0.88733 -0.22811
0.99468 0.20192
-0.88058 -0.052571
0.91287 -0.44931
-0.46992 0.020317
0.96868 0.38165
-0.47048 0.25765
0.99291 0.47138
0.09485 -0.034932
-0.27624 0.42745
0.14575 0.11241
0.23995 -0.074411
0.82713 -0.0012943
-0.95793 0.32079
-0.053232 0.14242
-0.22156 -0.24499
0.10424 0.3136
-0.28011 0.049442
-0.10124 0.4985
0.58896 0.10239
0.82089 -0.39406
-0.41778 -0.27409
-0.096351 -0.36597
-0.66635 0.10563
-0.98479 0.18923
-0.86438 -0.34316
0.3175 0.21052
-0.6293 -0.48466
0.40126 -0.47751
-0.14891 -0.44125
-0.095573 -0.27383
-0.85894 -0.37515
0.98704 -0.23375
0.67117 -0.16469
0.85255 -0.31104
0.3117 -0.19427
-0.79534 0.38948
-0.24605 -0.23496
-0.26298 -0.4158
0.81641 0.4328
-0.041797 0.45389
-0.87759 0.4249
0.50283 0.37044
-0.21654 -0.28438
-0.4045 -0.47761
-0.46088 -0.21494
-0.85221 0.11142
-0.81827 -0.2304
-0.52398 -0.21008
0.69004 0.20171
0.76994 -0.12926
-0.26583 0.050415
-0.8645 0.2356
0.56694 -0.29171
-0.82496 0.052782
-0.25637 0.23554
0.42606 -0.45011
0.61554 0.11034
-0.96523 -0.16151
-0.63267 0.28764
-0.70365 -0.49947
-0.072612 0.40146
0.17547 -0.16145
0.56979 0.15725
-0.35848 -0.1197
0.0066736 0.4014
0.10806 -0.4775
0.11583 -0.15272
-0.35605 0.088502
0.4588 0.010865
0.96276 0.44138
-0.94958 -0.39406
-0.55971 0.37388
0.39362 0.25726
0.87806 0.20449
-0.9545 0.22097
0.17506 0.068839
0.3075 -0.24979
0.97802 -0.37087
-0.49671 0.21044
0.8208 0.11517
-0.4438 -0.13604
-0.64377 0.27256
-0.24173 -0.36244
-0.77256 -0.12707
0.51115 -0.25105
0.24979 0.43871
-0.46258 0.35539
0.49798 -0.17543
-0.63014 -0.30662
0.39391 -0.47755
0.17574 0.4946
-0.82309 0.20997
-0.086083 -0.048633
-0.64174 -0.3057
-0.45086 -0.075942
0.57126 -0.26578
0.018531 -0.090837
-0.40234 -0.17106
0.47997 0.25232
-0.8132 0.36081
0.15757 0.027387
0.86084 -0.33965
-0.045521 0.36638
-0.14462 -0.17139
-0.053373 -0.33869
-0.55517 0.14513
0.86624 0.39584
0.9056 0.16378
0.3718 0.45423
0.74176 -0.26815
0.44209 -0.18624
0.44517 -0.34692
0.057968 0.048996
0.17923 -0.32816
-0.098432 -0.46443
0.65743 -0.32555
0.87798 -0.20325
-0.37024 -0.45822
-0.39892 0.22357
0.61772 -0.29817
0.88967 -0.10933
-0.23299 -0.13353
0.20906 -0.41298
0.91771 0.029678
0.94818 -0.4562
0.16644 0.38234
-0.23625 0.17895
-0.18357 -0.023444
0.91147 0.0055045
-0.29032 0.023291
0.14006 -0.084188
0.86796 0.34149
0.99681 -0.30339
0.56017 0.49617
0.78346 -0.19673
0.84966 -0.12282
0.3526 -0.21514
-0.78101 0.43664
-0.39252 -0.42948
-0.26954 -0.32292
0.77747 0.31721
-0.2033 -0.30608
-0.8122 -0.15277
0.31846 0.15948
-0.56066 -0.07752
0.44526 -0.28973
0.5058 -0.31114
0.49763 -0.22079
-0.52465 -0.11801
-0.62962 0.48694
0.96538 -0.06067
-0.87526 0.19745
0.8488 0.44145
-0.22595 -0.45107
0.46585 -0.22453
-0.12425 -0.12193
0.97914 0.13039
0.0027198 0.33766
-0.63557 0.47071
-0.48125 -0.31046
-0.62872 -0.35634
0.71833 0.21124
0.90791 0.22418
-0.26228 0.49444
-0.67563 -0.19143
0.010474 0.38292
0.52476 0.31909
-0.12072 0.31075
0.56925 -0.28815
0.82739 0.26867
-0.71187 0.22228
0.095323 0.32415
0.25856 0.22735
-0.70458 0.36114
-0.60759 -0.41185
-0.69541 -0.32045
0.58736 0.48678
-0.7573 0.18413
0.034432 -0.26704
0.65221 0.36367
-0.65436 0.011489
0.089137 0.15399
-0.15302 -0.20621
0.56895 -0.017168
-0.5258 -0.41117
0.43955 -0.18216
0.78101 0.39352
-0.963 -0.14873
-0.57594 0.44598
0.87321 0.2025
0.015942 0.3569
0.58763 0.11362
0.77076 -0.35085
0.3712 -0.45891
0.98625 -0.21812
-0.033667 0.17482
0.2261 -0.23732
-0.47974 -0.20604
0.23893 0.36269
0.16626 0.43407
-0.089892 0.097268
0.96246 -0.45303
0.62427 0.10683
-0.21355 0.4772
-0.21543 0.45575
-0.54034 0.0030722
-0.48205 0.12817
-0.20667 0.11804
-0.58489 -0.14624
-0.93356 -0.049783
-0.015871 -0.44979
-0.33144 0.4717
0.47447 0.39683
0.30301 -0.32319
-0.44502 -0.11383
-0.19037 0.45959
-0.98971 -0.31309
0.54054 -0.33865
-0.5416 0.13441
-0.043643 0.062068
0.5346 0.34107
-0.33462 -0.13191
0.37834 -0.056521
0.43404 0.49108
-0.58655 0.12844
-0.1261 0.22493
-0.98136 0.48652
0.64852 0.17196
0.24936 0.34402
0.75331 0.26187
0.61797 0.27079
0.52539 0.39389
-0.96482 0.27908
0.32599 0.025243
-0.40318 0.15309
-0.72241 -0.25778
-0.19435 0.39875
-0.71967 -0.30996
-0.0060609 0.25347
0.37563 -0.15712
-0.71119 0.19942
0.25368 0.02861
-0.38278 0.34289
-0.65644 0.09537
-0.92763 -0.094524
-0.70953 -0.2923
0.2386 0.32214
-0.43584 -0.017454
-0.95701 -0.34961
0.33679 -0.32393
-0.50594 0.052284
0.60753 0.44335
0.62604 0.18734
-0.1846 -0.45704
-0.97203 0.32897
0.15649 -0.45244
0.46984 0.44308
0.97569 -0.26426
0.7972 -0.028721
-0.47124 0.14424
0.26214 -0.21263
-0.4354 0.48066
0.97968 -0.081309
-0.57689 0.075764
0.31703 -0.064712
0.041165 0.27536
-0.10447 -0.37508
-0.98019 0.18571
0.75914 -0.39466
0.0077183 0.44924
0.30349 -0.24778
-0.57523 -0.24823
-0.51964 -0.18342
-0.74444 0.089253
0.43887 0.26611
-0.95929 -0.16566
0.47456 -0.070622
-0.51321 -0.20625
-0.57198 -0.44836
-0.89022 -0.10279
0.91997 0.0018826
0.35381 0.13214
0.24315 -0.48804
-0.61184 0.056836
0.82915 -0.13197
-0.79284 -0.45771
0.36754 0.30157
-0.21523 0.12386
-0.066174 0.03502
0.71059 -0.49369
-0.35576 -0.18894
0.69571 -0.31878
0.077393 0.1257
0.28354 0.2648
-0.92469 0.47926
-0.95645 0.17091
-0.062181 -0.040092
-0.40875 -0.31472
0.53268 -0.40181
-0.70007 -0.4284
-0.93543 -0.31156
0.23628 0.19651
-0.13907 0.36918
0.93257 -0.40706
0.265 -0.38699
-0.38801 -0.1591
0.23857 0.30478
0.99527 -0.19273
-0.24922 -0.23325
-0.31847 0.11149
-0.68624 -0.22709
0.83787 -0.35438
0.96016 -0.35997
0.00051628 -0.45136
-0.5418 0.22937
0.21949 0.062335
-0.47381 -0.23389
0.97834 0.015343
-0.044567 -0.11095
-0.15716 0.28602
0.69761 0.096882
-0.93681 0.18026
0.68547 -0.070933
0.54013 0.0040617
0.98433 -0.20078
0.25898 -0.49041
0.76362 -0.088973
-0.16234 0.1219
0.72105 0.0035677
0.13827 0.24561
0.51774 0.4595
0.064792 0.48822
0.27197 0.27682
-0.10088 -0.45844
0.30375 -0.30453
-0.57021 0.3798
0.023818 0.22019
-0.1693 0.17845
-0.37673 0.35858
0.92752 0.075655
-0.24757 0.40611
0.20551 0.30999
0.60187 -0.042865
0.77859 -0.3298
0.3556 -0.0032262
-0.51764 0.19293
-0.42794 0.054596
-0.50283 0.12846
-0.92538 0.054788
-0.066593 -0.046993
-0.39138 0.44896
0.99596 -0.28002
0.42898 0.45816
-0.79392 -0.010756
-0.025692 0.079217
0.04599 -0.45238
-0.15422 0.42254
0.90079 0.132
-0.24036 0.023816
0.33579 -0.38722
0.86781 0.49275
-0.55074 0.10071
-0.52046 0.06504
0.75009 -0.10904
-0.055735 0.2077
-0.081304 0.083306
-0.12804 0.46755
0.17196 -0.46388
0.016971 0.31883
-0.37076 0.39352
0.99127 -0.47614
-0.46052 -0.1562
0.35569 0.43566
0.42596 -0.11868
-0.81707 -0.46265
-0.46041 0.31422
-0.12281 0.37729
-0.98231 -0.022684
0.75315 -0.15049
-0.2583 0.15569
0.16576 0.49026
0.18808 0.19213
0.0081569 -0.28117
0.33904 0.24134
-0.31554 -0.064875
0.43942 0.219
0.081762 0.42554
0.68052 0.3368
0.1103 -0.28364
0.082707 -0.4929
-0.89643 0.22964
0.32377 -0.091896
0.21068 0.34691
-0.66239 0.34003
-0.4222 0.39065
-0.32096 -0.048514
-0.021163 0.2826
-0.80506 -0.41496
0.50079 -0.43864
-0.29437 -0.055825
0.18734 0.39021
-0.81475 0.43797
0.53205 0.16946
0.78888 -0.3353
-0.61085 0.31645
0.47002 -0.23494
-0.52421 -0.253
-0.54321 0.010427
-0.64354 0.48093
-0.91983 0.43101
0.038216 -0.040325
-0.22838 0.30304
0.82776 -0.13683
-0.95949 0.41768
0.19277 -0.34287
0.80454 0.048679
-0.50811 -0.13766
-0.50701 -0.22363
-0.65059 -0.35209
0.0048 -0.48678
-0.46198 -0.2504
-0.21724 0.03946
-0.40973 -0.071898
0.064479 -0.28811
0.42724 0.04318
0.40859 -0.11999
-0.86116 0.00038741
-0.51055 0.47992
-0.98869 -0.19458
-0.0716 -0.14892
0.85164 -0.37916
-0.26172 -0.45453
-0.87144 0.044934
-0.13384 0.4492
0.18933 0.4872
0.13253 -0.46408
-0.59728 -0.2986
-0.78997 -0.12107
-0.38628 0.13094
-0.74924 -0.10321
0.4582 -0.28555
0.90411 -0.21018
-0.5346 -0.48827
0.60817 0.31626
-0.12794 -0.25206
-0.93981 -0.034139
-0.53241 -0.43299
0.42817 0.07426
0.16057 0.24666
0.23831 -0.17571
0.53762 0.24919
-0.99851 -0.317
0.55291 0.1877
0.65002 -0.27627
-0.14713 0.0033104
-0.29915 0.15918
-0.64864 -0.066164
-0.43838 0.25132
0.59082 -0.46714
-0.48616 0.41917
0.50423 0.22154
-0.7777 0.1089
-0.73824 0.24936
0.88586 -0.14823
0.73279 0.40277
0.73785 0.4592
0.99399 -0.36376
0.57685 0.4529
-0.22727 0.0089777
-0.88469 -0.44912
-0.36186 0.49051
-0.57413 0.2193
0.9426 0.44629
-0.087552 -0.20049
0.58928 -0.021861
-0.3723 0.10591
0.78117 -0.15642
0.62812 0.40755
-0.68306 0.2922
-0.23597 0.20518
0.6579 0.43783
0.96421 -0.049484
0.53582 -0.35188
0.44451 -0.39569
-0.12434 -0.31141
-0.68273 0.48259
-0.62165 0.083098
-0.69056 -0.40884
-0.35054 0.0023936
0.90655 0.020043
-0.088157 0.019705
-0.64894 0.039612
-0.58958 -0.36542
-0.060126 0.034476
-0.2854 0.083439
0.47947 0.35864
0.17732 0.43462
0.64117 -0.26038
0.96549 -0.21546
0.19838 -0.098969
-0.55672 -0.27972
-0.034649 -0.45451
-0.6405 0.4873
-0.39406 -0.36777
-0.50586 -0.10967
0.060649 0.32626
0.75198 -0.12613
0.0023816 0.26592
0.17439 -0.081172
0.40509 -0.39169
-0.76332 0.34323
0.26992 0.31498
-0.28373 0.28737
-0.12849 -0.098093
-0.13964 0.22341
-0.33082 0.2494
0.52605 -0.31987
0.80113 0.47548
-0.57818 0.10615
0.88702 -0.47917
-0.31897 -0.0034861
0.7816 0.12863
0.53447 -0.26202
0.050309 0.057243
0.64351 -0.26634
0.10304 0.45289
-0.38622 -0.21021
-0.36909 0.0012378
-0.71561 -0.068155
-0.64986 0.44573
0.91694 -0.065029
-0.26439 0.36195
-0.90342 -0.2101
-0.61302 0.48149
0.85868 0.20403
0.35226 0.24521
0.087762 -0.39732
0.51069 0.48516
-0.94755 0.4575
0.28606 -0.3169
-0.21801 0.35002
0.32866 0.31149
-0.25303 -0.0088041
-0.94086 0.068959
0.48702 0.1079
0.87787 0.33508
-0.92033 -0.44711
-0.54792 0.28082
-0.98255 0.44883
0.3471 0.13449
-0.23537 0.019578
-0.13248 0.23322
0.52205 0.42222
0.86325 0.18335
-0.5572 -0.050986
0.16459 -0.068549
0.18884 -0.21759
0.15784 -0.31717
-0.3479 0.38552
-0.19259 -0.35755
0.48547 -0.23045
0.15687 -0.038522
0.87934 0.13929
0.22362 -0.39207
-0.99693 -0.18263
0.44926 0.09756
-0.3184 0.033403
-0.58323 0.069283
0.91316 0.20961
-0.43113 -0.4597
0.61096 -0.40305
-0.10163 0.14723
-0.37612 0.0488
0.97359 0.3341
-0.21967 -0.24122
0.82072 -0.27049
-0.14296 0.098797
-0.3308 0.4708
0.83454 -4.708e-05
-0.48402 0.38519
0.73205 0.087099
0.39124 -0.026545
-0.43894 -0.4735
-0.20524 -0.11182
0.15526 -0.34832
-0.3039 0.22915
-0.43507 -0.21448
0.51196 -0.038717
0.34674 -0.3909
0.75914 -0.20632
-0.53472 -0.45843
0.21168 -0.47893
0.22221 0.48556
-0.53738 -0.38287
-0.43951 0.46019
-0.70837 0.29758
-0.5091 -0.041335
0.25764 0.47285
-0.76938 -0.26324
-0.065866 -0.27876
0.18296 -0.45489
0.98033 0.1104
-0.8963 -0.4323
0.52041 0.11359
-0.16388 -0.14551
0.016484 -0.20254
0.9304 0.29389
0.68478 0.49993
-0.74043 0.061917
-0.12748 -0.30051
0.071172 0.40718
-0.11511 -0.23981
0.43568 -0.48202
-0.097937 0.25923
-0.21526 0.35915
0.85619 0.34795
0.91398 -0.37385
-0.76439 0.42688
-0.92251 0.11414
-0.54004 0.4389
0.13127 0.10682
-0.78369 -0.20929
-0.26657 0.49611
0.93981 -0.25855
-0.11032 -0.25527
0.15312 0.090028
0.28894 -0.19309
-0.26796 -0.35575
0.84504 -0.43126
0.32756 0.26479
-0.38864 0.015663
0.5227 -0.43826
0.43664 -0.11425
0.60248 0.040936
-0.44903 0.24682
0.70392 0.025301
0.21344 0.35119
-0.30515 0.21794
0.98845 0.03624
0.86331 -0.24532
0.42274 0.16823
0.72133 0.44148
-0.27189 0.20183
-0.3928 -0.38643
0.17356 -0.14437
-0.33329 0.47231
0.96446 0.13409
-0.66341 0.025503
-0.92693 0.32855
-0.36863 -0.37199
-0.98364 -0.20838
-0.12185 0.41238
0.88889 -0.33161
-0.43066 0.099775
-0.85312 -0.284
-0.68607 0.23936
-0.61704 0.17981
0.53381 -0.45865
0.16366 0.23895
0.37887 -0.13927
-0.4965 0.29456
0.85389 0.2062
0.50511 -0.22842
0.92369 -0.3998
-0.50152 0.01509
-0.82505 0.11611
0.5248 0.24018
-0.72381 0.035895
0.40865 0.41859
0.46917 0.15692
0.5175 -0.3482
0.5805 0.48162
-0.14143 0.4152
0.0796 0.3151
0.54335 -0.24948
-0.82125 0.4247
0.0093702 0.20932
-0.55663 0.25312
0.16558 0.27981
0.80906 0.015276
0.039328 0.26974
0.37358 0.37991
-0.43183 0.21469
0.30991 0.28497
-0.66275 -0.0070414
0.9044 -0.029077
-0.36911 -0.49116
-0.18118 -0.3946
0.21814 -0.12928
0.75581 0.085193
-0.15988 -0.4184
0.65404 0.23097
-0.88413 0.35708
0.58628 -0.022189
-0.46016 0.10149
0.40049 0.20194
-0.98487 -0.031622
0.30029 -0.41407
-0.33322 -0.24427
0.95942 -0.48291
-0.84153 0.37666
0.34861 -0.28273
-0.66933 0.40486
-0.080813 -0.27027
0.7456 0.18915
0.62598 0.0051222
0.50023 0.29299
0.65255 -0.30013
0.47172 0.071283
-0.93435 0.2442
0.7854 0.067228
0.3507 -0.45078
-0.7397 0.48845
0.97315 0.29676
-0.43932 -0.10838
-0.86783 0.4056
0.30381 0.49241
0.42979 -0.49665
-0.077921 0.32243
0.038047 0.21958
0.22503 -0.13448
0.27736 -0.067484
-0.51964 -0.075265
0.66764 0.1561
-0.88891 -0.2499
0.29565 0.28245
0.95565 0.45503
-0.98972 -0.45835
0.80755 0.36647
0.91729 -0.49975
0.79281 0.18222
-0.066061 -0.098358
-0.39013 0.12172
0.34395 -0.47952
0.77757 0.21857
-0.089549 0.23193
0.22108 -0.1415
0.3709 0.19964
0.237 -0.19052
0.091789 -0.46713
0.64485 0.21646
0.75669 -0.35319
-0.34808 -0.22928
0.24618 0.44276
-0.58066 0.22876
0.13525 0.041008
-0.93336 -0.10381
-0.18264 -0.1499
-0.53635 0.14076
-0.34438 -0.45036
-0.59523 0.024988
-0.55177 -0.13906
-0.77219 0.074093
0.28224 0.2635
-0.089709 0.23158
0.32979 0.071942
0.71802 0.48536
0.7097 -0.056552
-0.30047 -0.16083
-0.0843 -0.24618
-0.66367 0.41831
-0.5433 0.43503
-0.98996 -0.07532
-0.79945 0.37844
0.56665 0.16681
-0.17337 -0.2074
-0.39909 0.22025
-0.87772 0.13425
-0.094055 0.40435
-0.62287 0.19115
0.68338 -0.20393
0.061725 -0.020693
-0.77949 -0.17332
0.0010697 -0.35574
0.074042 0.17873
0.97759 -0.21114
-0.27354 0.37341
-0.83288 -0.26246
0.79658 0.38858
-0.20891 0.42963
0.61434 -0.20767
0.80904 -0.0098999
-0.041088 0.030126
-0.31187 -0.23445
-0.76898 -0.21163
-0.89274 -0.39749
-0.01151 0.10763
-0.49396 -0.22789
-0.83913 -0.055686
-0.5319 -0.21171
0.87252 0.48858
-0.15952 0.15448
0.96637 -0.12242
-0.80282 -0.3279
-0.51146 -0.21393
-0.74259 -0.055639
-0.64922 -0.26924
0.88382 0.45143
-0.095674 -0.36685
-0.37626 0.30522
-0.38352 0.15449
-0.20561 -0.088533
0.82933 -0.35055
0.46462 -0.21842
-0.69666 -0.19325
-0.49911 -0.11977
0.40066 -0.44692
0.90336 -0.11137
0.78442 0.43955
-0.95864 0.42551
-0.16272 -0.20016
-0.49799 0.21513
0.78535 -0.099863
-0.39268 -0.33469
-0.45358 -0.35092
-0.10606 -0.19474
-0.78032 -0.28684
0.50955 0.23481
-0.77559 -0.24207
0.39321 0.25058
-0.031126 0.26453
0.40119 0.23575
-0.93144 0.30764
0.33735 0.45621
0.62444 0.21086
-0.52112 -0.47735
-0.72474 0.21711
-0.32046 0.37369
-0.86946 0.3921
-0.37771 -0.011008
-0.1823 0.41849
0.023378 -0.07921
-0.40399 0.3252
0.41307 -0.46175
0.43294 -0.079686
-0.53653 0.42225
-0.88112 -0.47359
-0.86307 -0.32143
0.67182 0.0071803
-0.92991 0.32063
0.95508 0.050802
-0.41931 0.4182
-0.73168 -0.32889
-0.23679 -0.043548
-0.64996 -0.3457
-0.72922 0.17553
-0.16144 0.47953
0.97176 -0.11342
0.99723 0.048276
-0.4895 -0.28865
-0.78593 -0.33404
0.95467 0.49626
0.61228 0.018248
-0.0098804 0.2992
-0.67433 0.38064
0.92043 -0.093398
0.50501 -0.033702
0.21181 -0.28102
-0.22547 0.35506
-0.37357 -0.16932
-0.51018 -0.40128
0.48276 -0.24092
-0.36162 -0.044658
0.19153 -0.4425
0.99698 0.24957
0.66247 -0.013774
-0.34139 -0.44712
-0.56246 -0.33561
-0.050125 -0.37772
-0.49052 -0.24793
-0.088197 0.036159
0.45808 0.20189
0.97648 0.20476
0.72101 -0.18988
-0.32024 -0.34906
-0.22145 -0.063077
0.64878 -0.20418
-0.1713 -0.39415
-0.051567 0.31046
-0.59801 -0.24565
-0.71886 0.30594
0.65135 0.19899
-0.095575 0.40658
0.56906 -0.10086
-0.10539 -0.40075
-0.25236 -0.4859
-0.12736 0.28707
-0.43444 -0.41645
-0.49765 -0.051864
-0.49275 -0.15627
-0.092444 -0.21137
0.49569 0.45886
0.90511 0.26186
-0.71154 0.21614
-0.18757 -0.4823
0.64612 -0.2198
-0.4721 0.40347
0.3361 -0.30335
-0.5587 0.084683
-0.98154 0.46673
0.63025 -0.20203
0.43968 -0.35789
0.54481 -0.3445
-0.82275 0.3636
0.83313 -0.17386
0.5249 0.2663
-0.34025 -0.29468
-0.25633 0.19845
0.56195 -0.083929
0.25061 -0.11366
-0.17804 -0.22111
0.81595 -0.26289
0.78518 -0.059693
-0.66244 -0.41462
0.75084 0.42103
0.004056 -0.29002
0.42248 0.49712
-0.77163 -0.16165
0.25814 -0.27793
0.27003 0.28563
0.12633 -0.33539
0.9609 0.16284
0.96502 0.0049066
-0.97267 -0.23804
-0.080705 0.15378
-0.97428 -0.023841
-0.61757 -0.40013
0.53046 0.34751
-0.030884 -0.41903
-0.68158 0.093711
-0.62533 -0.39901
-0.56203 -0.043517
-0.27087 -0.37112
0.58302 -0.29473
-0.081713 0.15283
0.96701 0.14325
0.43869 -0.34252
0.044326 -0.15844
0.42191 -0.35537
0.97753 -0.47206
-0.083108 0.42802
0.5279 0.3481
-0.058685 0.29855
0.33225 -0.34862
0.84175 -0.11852
0.54364 0.47938
0.26397 0.38164
-0.52766 -0.049588
-0.59478 -0.39123
-0.02396 0.10666
-0.72983 0.031279
0.90808 0.13088
-0.39854 0.24747
-0.37891 -0.1956
0.50247 0.11451
0.27777 0.46857
0.71973 0.46966
0.83462 0.49302
0.3973 -0.316
-0.58678 0.39288
-0.81548 0.16226
-0.81491 0.0057807
-0.59382 0.4949
0.85395 -0.47091
0.03953 0.22885
-0.56886 0.29985
-0.093387 0.12413
-0.93041 0.49021
0.29846 -0.32917
-0.56544 0.050795
-0.551 0.34968
0.2758 -0.26176
0.69231 -0.20075
-0.82126 -0.11728
0.61912 0.39649
-0.55118 0.16476
-0.43219 -0.22682
0.29551 0.43447
0.23295 -0.16037
-0.45333 0.2813
-0.798 -0.2862
-0.10966 -0.304
-0.51426 -0.23751
0.26049 -0.44977
0.41823 0.48034
0.97668 0.29909
0.21604 0.42588
0.15748 0.16403
-0.55857 0.49592
0.83088 -0.14438
0.47497 -0.27057
0.88831 0.12717
0.40046 0.21509
-0.066021 -0.057382
0.19758 0.43814
0.27953 -0.20969
0.98353 0.010133
0.80211 -0.22276
-0.2171 0.15982
-0.46435 -0.06397
0.44045 -0.12107
-0.69532 0.005619
-0.11662 -0.49185
0.87546 0.030999
0.18328 0.24615
-0.14986 -0.21487
-0.82086 -0.33119
0.91239 0.30072
0.98236 -0.13908
0.076786 -0.027262
-0.85667 -0.033938
0.16088 0.20771
-0.93018 0.37506
-0.019107 -0.42855
-0.77837 -0.49801


==> figs/rotated_minkowski.txt <==
3.088 0.99081
3.1488 1.0224
3.67 0.98328
2.9598 1.2486
2.9069 0.62163
3.0492 0.5111
2.5895 0.92099
3.1652 0.94613
2.8603 0.97632
3.1517 0.93779
3.2016 0.6671
3.036 0.42101
2.5833 1.0717
2.5578 0.86169
3.4309 1.2603
3.0459 1.0213
3.0861 1.6177
3.0738 0.58248
3.0716 1.0675
2.9808 0.62261
2.7549 0.88111
2.9974 1.6162
3.3818 0.77701
3.3308 1.0182
3.1422 1.1241
2.9311 1.1846
3.2232 0.66742
2.617 0.83358
2.8183 1.3668
2.4762 0.88612
2.7104 1.4079
3.4108 1.1471
2.7499 1.2331
2.4883 0.83841
3.0917 1.5865
3.2977 1.0533
2.7007 1.0979
3.0339 0.507
3.419 1.1998
2.9665 0.37361
2.9694 0.48049
2.7064 0.95401
2.8021 0.89963
2.7309 1.1751
3.2189 1.2636
2.8594 1.2247
3.0977 0.72345
3.2391 0.60756
2.436 1.0261
2.7857 0.51592
2.9708 0.36924
2.9506 0.97078
2.7846 1.2418
2.8546 0.46883
2.4308 0.93641
3.1935 1.1149
3.1746 1.1911
2.75 0.67693
3.62 1.0482
2.9121 0.47182
3.0717 0.40153
3.0958 0.86885
3.0897 1.3391
3.0193 1.1136
2.9738 1.1498
3.1556 1.2247
3.1017 1.4832
2.9506 1.3888
3.0957 0.56533
3.5488 0.92172
2.6576 0.79373
2.8696 0.4238
2.8976 0.42466
2.9686 0.96144
2.6598 1.2559
3.2289 1.4418
3.1014 1.3027
3.5803 1.0071
2.9665 0.39892
2.5872 1.2034
3.3286 0.8145
2.8242 0.94711
3.2832 1.2967
3.3724 1.2762
2.7475 0.60355
2.8383 1.3087
2.8505 0.58809
2.9031 1.1643
3.1271 0.70035
3.079 1.0966
2.5876 1.1534
3.1871 1.4849
3.5677 1.0131
2.9772 0.66684
3.0719 0.7763
3.5652 1.0883
3.1296 0.42483
3.045 0.83821
3.5912 1.0924
3.328 1.217
2.8165 1.2482
3.0759 1.4643
2.8198 0.81022
3.1628 1.3324
3.3542 0.82765
2.9405 1.0354
2.7989 1.1818
2.8922 0.50058
2.7993 0.5495
2.904 1.3283
2.7858 0.97441
2.5461 1.2294
2.8915 0.71186
3.5395 0.97809
3.3487 1.1894
2.5049 1.0611
2.8755 1.3309
2.7243 0.86531
2.8621 1.2412
3.5586 0.87963
3.1855 1.0494
2.4516 1.0339
3.3362 1.0952
3.0503 1.4557
2.9757 1.0185
2.8148 1.0162
2.7423 0.71392
2.9449 1.0806
2.8249 0.80426
3.5061 0.81943
2.7192 1.0327
2.5478 1.1656
3.1858 0.62058
2.9387 0.88617
2.8731 1.2667
2.9993 1.3312
3.1923 1.0052
3.4711 0.94976
2.8324 1.009
2.9576 0.56649
2.6695 0.69119
3.0424 0.80804
2.7011 0.67369
3.4703 0.90933
3.0054 0.85191
3.1157 0.82787
3.0216 1.3466
3.0707 0.40198
2.9194 1.0314
2.8922 0.90166
3.3836 0.69127
3.2263 0.63473
2.8465 0.59001
2.8217 0.79288
2.7987 0.84145
2.8559 1.4609
3.0713 1.3595
3.0097 0.82212
3.1727 1.1024
3.1757 0.87837
2.7562 1.1669
2.8059 1.2138
2.79 0.72982
3.2939 0.84794
3.4824 0.89781
2.8407 0.52203
3.2575 1.2838
3.0731 1.2673
3.3626 1.2096
3.3771 1.2088
2.4991 0.90339
3.6064 1.0625
2.8583 1.3492
3.1962 1.2181
2.8341 0.47035
3.4768 1.0045
3.1167 1.4366
2.7155 1.0704
2.7989 0.7369
2.7855 0.50991
3.2387 1.1348
3.2421 1.1265
2.8311 0.75234
3.1227 0.44863
2.6791 0.88731
2.7098 0.74773
3.1872 1.5038
2.4464 0.99778
3.1243 0.64235
3.0438 0.62321
3.0564 1.6464
2.5249 1.1029
2.4338 1.0783
2.8628 1.0003
2.6312 1.3226
2.846 0.8155
2.5176 1.1816
2.8013 0.71609
3.3811 1.3196
3.0152 1.0093
2.6557 0.6711
2.6017 1.1158
3.0013 1.3626
3.5169 1.1334
2.9106 1.2213
2.9739 1.2396
3.4341 1.1168
2.7022 0.79181
3.0233 1.1543
2.8955 0.60874
3.0896 1.5503
3.3973 1.0058
2.5045 1.2065
3.4222 0.87874
2.7353 0.5949
3.5021 0.91363
2.4197 1.0863
3.0007 1.5295
2.9589 0.85915
3.3614 0.761
2.5548 1.0542
3.3908 0.93497
2.9829 0.89413
3.1353 0.51305
2.7127 1.286
3.1158 1.5013
3.3239 0.81582
3.1258 1.3212
3.281 1.316
3.0685 0.56031
2.9386 0.69422
3.4718 1.0601
3.2992 0.83381
3.0209 0.35653
2.726 0.80945
2.9864 1.4059
2.9065 0.79203
3.3059 1.3681
2.8599 1.287
3.3 0.92249
3.1076 0.48159
3.3996 1.0307
2.8122 1.0769
2.8822 0.66636
3.1508 0.82193
3.1131 1.2467
2.9847 1.0458
3.2908 0.73914
3.2195 1.0382
3.2532 1.2254
3.023 0.34006
3.1586 1.1069
3.0005 0.65459
3.0451 0.57399
2.8022 1.0622
3.089 1.505
2.9713 1.4256
2.928 1.4712
2.7535 1.3124
3.5738 1.0993
2.9754 0.54664
3.008 1.0529
2.8476 1.243
2.7579 0.73113
3.4347 0.96326
2.678 1.158
3.2862 0.5901
2.5034 1.0323
2.6434 0.91866
3.326 0.83098
2.7233 0.78832
3.0767 1.5031
3.3904 1.1762
3.4429 0.98811
3.5192 1.0886
3.0146 0.82798
3.2614 1.1338
3.0331 0.49717
3.0275 1.2978
3.0645 1.3821
2.8612 0.79717
3.0106 0.83754
2.4976 1.0924
2.8601 0.97453
3.3975 0.81261
2.7923 1.4472
2.7506 1.427
3.2514 1.4504
2.6951 1.3609
2.8387 0.90435
2.7389 1.1772
3.3034 0.61248
2.9979 0.31673
2.712 1.2639
2.5662 1.0447
3.3561 0.80587
3.346 0.95966
2.5419 1.0132
3.5724 0.98739
3.1803 1.2211
2.5023 1.0873
3.0966 0.51705
2.7246 0.68136
3.2706 0.9236
3.1915 1.2863
2.8458 1.333
3.3061 1.1079
2.6448 0.96983
2.9055 0.69902
2.7617 0.5547
3.4981 1.1614
3.0856 1.2846
2.8693 1.4065
3.2032 0.54112
2.5824 0.99871
2.6166 0.68388
3.2546 0.67549
3.0812 0.5334
2.8767 1.3929
3.4173 1.2274
3.1306 1.2657
3.6404 0.99503
3.0538 1.0439
2.6859 1.1852
2.9432 0.51481
2.8905 0.47117
2.4755 1.0779
2.7066 0.99095
3.2703 1.2309
2.9741 0.97362
2.8021 1.026
3.0435 0.94976
3.4923 0.80739
2.8532 1.1252
2.4675 1.1111
2.905 0.49183
3.3145 0.85236
3.3 0.6259
3.0406 0.82927
3.1904 0.54566
3.3555 1.0129
2.9044 1.3543
2.5455 1.0798
2.9802 0.82488
2.4778 0.90021
3.3585 0.92483
3.2304 1.3441
2.6183 0.93835
2.9177 0.52676
2.643 1.2271
2.9285 0.60762
2.3689 0.99841
3.5745 1.1113
2.7563 0.81101
3.2224 1.0813
2.8855 0.55996
3.1674 1.4212
2.7447 1.4266
2.9773 0.60488
3.0683 1.3046
2.826 1.3978
2.9006 0.77309
3.0888 0.7071
3.0989 0.95749
2.397 1.0143
3.056 0.53361
2.9569 0.3589
2.7681 1.2679
2.9121 0.56746
2.4835 0.85897
2.868 1.4638
2.7898 0.68862
2.6515 0.6866
2.7153 1.2137
3.3609 1.0954
3.017 1.6105
2.5323 0.97768
3.3576 0.65166
2.9145 1.5486
2.7504 0.63388
3.1124 0.7086
3.0144 1.0205
3.1036 0.51534
3.075 1.4501
3.4194 0.71771
3.2671 0.76008
3.2738 1.0372
2.3814 0.98276
2.8424 0.86079
2.7477 0.7562
3.0486 0.88122
2.7103 0.68737
3.1264 1.0315
2.9856 1.5067
3.3015 0.87406
2.8174 0.91576
2.7039 0.82401
3.3665 1.2649
3.4554 1.129
2.9188 0.75038
3.3409 1.1703
3.0092 0.63868
3.0367 0.58267
2.8685 1.2534
3.1364 0.79504
3.2241 0.70994
3.1479 1.4182
3.1108 0.65931
2.5765 1.1597
3.0313 0.82998
2.9757 1.5156
2.9092 1.4736
3.4665 1.0405
2.9886 1.6111
2.8434 0.61658
3.0242 0.44157
2.8047 1.3869
3.4641 0.8773
2.6953 0.91845
3.4624 1.0751
2.5878 1.1217
2.4705 0.85763
2.389 1.076
3.0352 0.45339
2.8556 0.66191
2.7158 1.2606
3.4475 1.2198
3.1723 1.4279
2.7638 1.2029
2.8522 1.5185
3.3492 0.98783
2.612 0.92051
3.0527 0.68648
3.302 0.93747
3.0261 1.1089
3.1615 1.382
3.5483 0.99027
3.2943 1.0575
3.0131 0.67543
2.4928 1.1033
3.2237 0.56221
2.9312 1.4648
2.8967 0.46481
2.9627 0.61272
3.2851 1.0899
3.0924 1.612
3.286 0.84475
2.6646 1.2064
2.681 1.0599
2.6516 1.1647
2.9205 0.55551
2.8023 0.82574
2.7082 0.90785
3.1079 0.60561
2.8239 0.60635
2.3687 0.95801
2.8962 0.99395
2.7742 1.0457
2.6911 1.0767
3.047 1.3015
3.5253 1.1294
3.3575 0.82589
3.4037 0.954
2.6274 1.3078
2.9996 0.35507
2.873 1.1446
3.4534 1.2384
3.1827 1.0987
3.6297 1.0737
3.1707 1.5322
2.9398 1.4117
3.0792 1.5898
2.9071 0.7016
2.9254 0.86475
3.1938 1.3848
2.9818 0.56088
3.0551 0.3831
2.8738 0.77684
3.166 1.201
2.8018 0.73171
2.9657 1.0041
2.9049 1.171
3.2184 0.68238
3.5107 1.1731
2.5535 1.1905
2.9832 1.1993
3.4339 1.0241
3.5208 1.0451
2.7712 1.4449
2.7928 1.2742
3.234 1.2134
3.1157 0.53926
2.4907 1.1485
2.8596 0.73323
2.786 1.29
3.2914 1.0523
3.1225 0.82065
2.6264 0.80596
3.1086 1.3606
2.5843 0.89611
3.3289 1.2242
3.4634 1.0985
2.836 1.0998
2.8796 0.77627
2.6698 0.86056
2.9603 1.4864
2.9992 1.4522
3.0491 0.7015
2.9365 1.5584
2.8652 1.3482
2.9857 1.606
2.4643 1.0174
2.6434 1.0409
3.0686 0.85784
3.0418 0.63906
3.1538 0.54614
2.7581 1.2279
3.519 1.0061
2.6994 1.3008
3.0698 1.1453
3.5078 0.82336
3.2341 0.53948
2.7575 1.0783
2.8152 0.80968
3.2777 0.95186
2.9149 1.279
3.2158 0.96852
2.6365 1.0636
2.9039 1.2641
3.4672 0.86249
2.9697 0.53604
3.564 1.0375
3.2076 1.3627
2.8427 1.4811
3.1417 0.83116
3.1174 1.034
3.4157 1.1192
2.6201 0.84717
2.968 0.54906
2.6342 1.1428
2.9575 1.1311
2.993 1.4019
2.828 1.467
2.3763 0.92478
2.979 0.4162
3.2475 0.89003
3.0194 0.44316
3.0473 0.78675
3.4308 1.2398
3.0327 1.244
3.1742 0.53395
2.6411 0.96455
2.4572 1.1035
2.4147 0.95562
2.9595 1.1872
3.1531 1.3607
3.4779 1.2049
3.1346 0.78218
3.0031 1.1774
2.393 0.92012
3.4909 1.0971
3.2023 0.56146
2.6136 0.74629
2.9293 0.55009
2.4224 0.99674
2.9411 1.5022
2.6571 0.78278
3.3822 1.1943
3.2705 0.59483
3.4357 1.0658
3.2268 0.87477
3.2858 0.73686
3.0455 0.88586
2.6696 0.78319
2.9697 1.3911
3.2043 0.70128
2.7719 1.0598
2.5974 1.286
2.5921 0.7497
2.8804 0.73302
3.2053 0.83766
3.1782 0.63961
2.8475 0.97964
3.4668 0.79404
3.0623 1.3259
2.9932 0.40425
2.5852 1.1273
3.3307 0.75158
3.2112 0.76678
3.1417 0.96054
3.091 1.0878
2.8657 0.52679
3.5416 0.84018
2.5034 0.92611
2.9476 1.1634
3.0534 1.4745
3.1934 0.84894
2.7919 0.75103
2.8767 1.0831
2.7375 0.63867
2.9355 1.365
2.8671 1.4608
2.6316 1.1179
2.8427 1.2667
2.8483 1.2299
2.6118 1.1465
2.8076 0.66748
2.8207 1.0853
2.8416 1.2033
2.6001 0.72442
3.2894 0.62437
3.2199 1.0552
3.5801 1.0283
2.664 0.86655
3.4541 1.1556
2.7008 0.81005
3.0271 0.84541
2.8489 1.2434
3.699 1.0001
3.6591 1.0422
2.8842 0.70938
3.1141 1.5642
3.1076 0.7419
3.184 0.82025
2.4946 1.0068
3.1227 1.5031
2.6491 0.89699
2.6933 0.81242
2.4966 1.1135
2.8104 0.67981
3.1593 1.3916
2.9625 0.58773
3.0332 0.88214
3.2822 0.94845
3.5171 0.88181
3.1016 0.92009
3.3484 1
3.1211 0.97633
3.2909 0.98221
3.2326 1.2257
3.3683 1.2414
3.0932 0.68928
3.179 1.062
3.2719 1.4236
2.6312 0.70523
2.875 1.4704
3.1775 1.0645
3.2251 1.0486
2.9288 1.3099
3.1101 1.3401
3.064 0.77075
3.4442 0.86473
2.8112 1.2079
3.3779 0.72551
2.4866 0.81985
2.9449 1.2819
3.2172 1.0259
2.8056 0.67577
3.2433 0.81425
3.1229 1.251
3.188 0.87698
2.8299 0.68447
3.5792 1.0798
2.7892 1.1124
2.7595 1.2188
3.1956 1.3774
3.4302 1.0832
3.2717 0.65545
3.0035 0.3896
3.2417 1.066
3.2627 1.0957
3.1507 0.65685
2.9991 0.75701
2.7684 1.2383
2.7715 1.4019
2.7035 1.3886
2.7287 1.0618
3.4372 0.81306
3.2692 1.173
2.9848 0.86024
2.5573 0.7581
3.0445 0.56202
2.7897 1.2522
3.2734 1.3886
2.754 0.70727
2.9984 0.5594
3.2191 1.3405
3.3519 1.0336
2.3972 0.9849
3.1878 1.2506
3.4693 0.77619
2.9235 0.58806
2.9944 1.4026
3.1353 0.86179
3.5713 1.1072
3.1087 0.99921
2.7875 0.64962
2.8228 0.91854
2.9782 0.48983
2.6781 0.78565
2.4071 0.9634
3.2669 0.88579
2.9057 0.7477
2.6357 1.1379
2.8621 0.59482
3.093 0.94045
2.7515 0.88271
2.8125 1.4457
2.9095 1.2919
3.2493 0.79888
2.733 0.85261
3.4291 0.92214
2.9461 1.1376
2.8309 0.54136
2.876 1.4793
3.343 1.2398
2.6678 0.72247
3.3926 0.70406
3.145 1.536
3.0355 0.50914
2.4771 0.9742
2.8368 1.4841
3.2707 0.83412
3.0455 0.61652
2.6163 1.1802
3.5552 0.91429
3.1673 0.99133
2.4778 1.0347
2.7158 1.3225
3.3452 0.73791
2.6386 1.0253
3.0494 0.9425
2.9205 0.45252
3.4348 0.89819
3.3508 0.96005
2.5371 0.9777
2.7203 1.2354
3.2052 1.1103
3.2413 0.88266
2.5652 0.85818
2.9414 1.4145
3.0503 0.72281
2.8567 0.44847
2.5557 0.99363
2.5874 0.80299
2.9539 0.7312
2.8395 0.5677
2.8736 1.3756
3.1305 1.2162
3.3455 1.2936
3.4444 1.0389
3.0953 0.78055
2.523 1.1314
3.0637 1.0293
2.5796 0.75139
2.6994 1.0596
3.0329 1.2472
2.684 0.95765
3.1133 0.75177
2.9414 0.44402
2.8222 0.8202
2.5018 0.91428
2.5485 1.0448
3.1563 0.73432
3.6468 1.0337
3.0964 0.60577
2.6857 1.1427
3.4808 1.1794
2.9218 0.84541
3.3664 1.0011
2.6051 1.0071
2.9227 0.48899
2.9205 0.66392
2.4145 1.0376
3.0937 1.1534
2.6821 0.65658
3.2199 0.86649
3.3323 1.0975
2.8984 0.8524
2.4457 1.1438
3.0986 0.41445
3.0377 0.42649
2.4675 0.85356
3.1868 0.58534
3.512 0.97859
2.5055 0.83967
3.0839 0.90292
3.0859 0.55561
2.8053 0.69516
2.7096 0.73717
2.6335 1.0377
3.0803 1.4855
3.0349 0.90241
3.0012 0.65213
2.6502 0.87364
2.8693 1.0942
3.5669 1.0967
2.4707 0.90088
3.1687 1.3286
2.9845 1.4338
3.196 0.91433
2.5128 0.95485
3.4819 1.1623
2.5028 1.0051
3.1965 1.2255
2.794 0.97738
3.0429 0.99566
3.2701 1.1483
2.9675 1.4237
3.4016 1.0922
2.6076 0.89154
3.4075 1.1013
2.896 1.2748
2.9615 0.96497
2.632 1.3149
2.7216 0.83379
2.8834 0.71411
2.8869 1.2219
3.2947 0.91129
3.2508 0.78703
2.7218 1.0493
2.6735 0.92237
3.1967 1.2213
2.834 0.93019
2.9464 0.51033
3.3336 1.1115
2.4243 1.0228
3.0898 0.67952
2.7076 1.2226
3.0828 0.65916
2.8218 1.4824
2.9405 0.55195
3.2627 1.2256
2.9541 0.87543
3.107 0.63089
2.86 1.0455
2.9099 0.47009
2.8538 0.95319
2.9728 1.0052
3.498 0.87368
3.2932 1.3875
2.92 0.59055
3.0741 0.79373
2.6809 0.86798
3.2191 1.1933
3.0624 1.6353
3.045 0.7054
3.0709 0.86886
3.24 1.0409
3.0202 0.72217
3.0029 1.4448
3.1123 0.64153
3.1641 0.91012
2.6565 1.0698
2.5944 0.9902
2.9917 1.1511
3.1604 0.51858
3.1916 1.2438
3.5051 1.0655
2.8453 1.1195
3.0921 0.82988
3.4282 0.87972
3.4327 0.90839
3.0772 0.54178
3.2065 0.63336
2.7471 1.4463
2.9198 1.5367
2.8596 1.3933
2.9211 1.3596
3.1682 1.3289
2.6411 1.1106
3.4586 1.0937
2.9635 1.1892
3.283 1.2953
3.5058 1.1023
3.2082 1.3133
3.141 0.96264
2.7611 0.68155
2.7186 1.0512
2.9145 1.2045
2.9861 1.0706
3.1285 0.54265
3.2372 1.3189
3.256 1.4471
3.0388 0.57648
2.9232 0.50538
3.0674 1.4441
2.7324 1.2874
3.0443 1.3392
3.237 0.72764
3.2842 0.98266
2.9549 1.358
2.6159 1.2721
2.5558 0.84772
3.3995 0.72397
3.1189 1.5239
2.9045 0.48648
2.9093 0.90028
2.9853 0.52813
3.2264 1.2328
3.0512 0.75187
3.1196 1.0724
2.8398 0.65899
2.9013 1.4495
2.9389 0.48356
2.5275 0.78181
3.2364 0.71745
3.0077 1.6233
3.6399 0.95615
2.876 0.58688
3.2281 1.0476
3.2135 0.93625
2.7374 1.1585
2.6494 1.2583
2.9987 0.80579
2.9559 1.0385
3.1014 0.84896
3.1993 1.2544
2.4598 0.86196
2.7571 0.7782
2.8194 1.3634
2.7424 0.93394
2.8481 0.83424
3.673 1.0168
3.2787 0.81933
3.1011 1.4174
3.2484 1.3674
2.8772 1.1953
3.4906 0.98868
3.4486 0.76474
2.8653 0.49988
3.2994 0.63856
3.3254 1.1529
3.6553 0.95923
2.8971 1.3117
2.6357 0.86004
2.8525 1.2145
2.4483 0.9747
3.0374 1.6572
2.922 0.6659
3.1553 0.88689
2.9162 1.4336
2.9494 0.86575
2.7889 0.64753
3.079 1.5917
2.9723 0.93294
3.1098 0.96935
3.0583 0.55507
2.4825 1.1601
2.9366 0.71752
2.4333 0.99093
2.7724 1.3799
2.903 1.0903
3.2958 1.2828
3.1968 1.1756
2.7902 1.1751
3.1515 0.46993
2.9568 1.3881
2.3835 1.0486
3.4207 0.71556
3.0872 0.72127
3.0208 1.3287
2.7853 0.9779
2.7293 1.0103
3.0946 0.83713
2.8363 0.59272
3.1966 0.56267
3.0407 0.41814
2.9672 1.1166
2.8542 0.85275
2.8445 1.2271
3.3775 1.2809
3.6862 0.99536
3.1391 0.86154
2.727 1.3454
2.3672 1.0697
3.2371 1.1493
2.6081 1.0712
3.1471 0.79042
3.3737 0.79452
3.4515 0.88076
3.1007 0.53282
2.9045 0.59537
3.1781 1.3047
3.2529 0.72397
2.9163 1.3215
3.6023 1.0515
3.2655 0.95062
2.8851 1.4022
2.4913 0.93214
2.9271 0.88769
2.9888 1.6552
3.127 1.0385
2.7722 1.2529
2.9684 0.35259
2.8605 0.87775
3.0986 0.60287
2.764 0.88991
2.8054 0.78853
2.8742 0.77841


==> figs/square_minkowski.txt <==
0.13429 0.42731
-0.14069 -0.10899
0.47989 -0.13459
-0.45736 -0.26893
-0.27978 0.27817
-0.48694 -0.41752
-0.036455 -0.098452
0.07844 0.20819
-0.37228 0.11805
0.053447 0.2619
0.067643 -0.33293
0.2997 0.19979
0.39179 -0.19201
0.17845 -0.15713
0.45752 -0.43561
-0.44929 -0.48185
0.26356 0.0040872
0.47722 0.28399
0.28469 0.3994
0.34095 -0.30165
0.11918 0.22165
0.2229 0.26669
0.44255 0.18474
0.32695 -0.44885
-0.17166 0.26142
-0.31899 -0.083259
-0.32567 -0.11393
-0.22536 0.098942
0.38571 0.17031
0.37471 0.020157
0.014664 0.46322
0.1768 0.34944
-0.11499 -0.0065719
-0.007623 0.46239
0.2135 0.40338
0.3897 0.3928
0.39548 0.10622
-0.033171 -0.11615
0.08533 0.0086897
0.26966 0.052945
0.4411 0.17319
0.085345 -0.31559
-0.014641 -0.2856
0.05231 -0.26177
0.34599 0.30686
-0.17077 -0.39282
0.2901 0.31358
0.18496 0.22039
0.097648 0.024786
-0.082479 -0.3167
0.065413 -0.22288
0.12245 -0.38876
0.1163 0.30702
0.10057 0.27035
0.12231 0.30343
-0.042605 0.056825
-0.46152 0.32477
0.43577 0.29861
-0.31017 -0.089176
0.039018 -0.10563
-0.47693 0.44019
-0.033749 0.42251
-0.49714 0.12737
0.40177 -0.43759
0.1247 -0.26582
-0.36485 -0.011323
-0.30213 0.27791
0.021943 -0.059267
-0.35706 0.44133
0.021781 0.030283
0.046221 0.098235
-0.19338 -0.12254
0.25347 -0.41296
0.31392 0.44798
-0.057192 -0.3692
0.49201 0.24011
-0.43922 0.26454
-0.43008 -0.36193
0.15596 0.055729
0.17141 -0.3213
-0.16745 -0.18867
0.14355 -0.17406
0.20215 -0.0014273
0.08856 -0.36835
-0.10725 0.42313
-0.20691 0.24416
-0.21422 0.34595
0.46448 0.31448
-0.1252 0.13628
0.44439 -0.2913
-0.33255 -0.49294
-0.039349 0.0053593
0.10469 0.18823
0.23913 0.44046
0.2476 -0.092884
-0.11055 0.0097581
0.17444 0.10913
0.06045 -0.19152
0.15587 0.44296
-0.38785 -0.28872
-0.30333 0.19146
-0.37336 0.22541
-0.13579 0.0068428
-0.074579 0.40331
0.29165 0.1345
-0.46576 -0.23948
0.46608 -0.32808
0.0054092 0.03108
-0.10098 0.36553
-0.32936 0.32602
0.47985 0.057252
-0.2522 -0.16746
-0.01363 0.3427
0.30425 0.16392
0.087424 0.48334
0.34415 0.36037
0.44943 0.4173
0.26583 0.15604
0.16237 0.33263
-0.13563 -0.10229
0.18812 -0.25527
0.20569 0.37031
-0.38862 -0.25264
0.031313 -0.45938
0.37692 -0.067147
-0.31866 -0.44623
0.20857 0.076928
-0.17909 -0.22504
-0.38986 0.24218
-0.046077 -0.09641
0.42216 0.086372
-0.16891 -0.25633
0.064588 -0.44728
0.48546 -0.47375
0.42345 -0.40025
0.30412 0.29068
-0.11643 -0.43282
-0.41735 -0.23869
0.018191 0.42954
0.44388 -0.11118
0.27878 -0.47386
-0.37111 0.41482
-0.23664 0.24741
0.16164 -0.13782
-0.48518 0.20944
0.34828 -0.27279
-0.097398 0.45456
-0.1749 0.40815
0.49334 -0.29974
0.11893 0.1621
0.37271 0.31873
-0.22989 -0.18287
0.098406 -0.34378
-0.39802 0.17566
0.14342 0.40026
-0.36437 0.38865
-0.38086 -0.011713
0.18805 -0.0083768
0.051257 -0.16349
-0.071023 0.33433
0.020914 0.070325
-0.41279 -0.26884
-0.42225 0.48996
-0.49287 0.17039
0.35924 -0.26945
0.36429 -0.39833
0.41818 -0.14799
0.42544 0.45414
-0.4278 -0.25289
-0.38999 0.39167
-0.093464 0.2653
0.42018 0.30343
-0.1946 0.4981
-0.25911 -0.20654
-0.24023 0.33288
0.18448 0.069282
-0.34727 -0.2726
-0.020173 0.41808
-0.3155 -0.24534
0.016154 0.18039
-0.3663 -0.37895
0.11912 -0.25453
-0.48001 0.025951
-0.32637 0.077228
-0.019056 -0.068448
0.47564 -0.24391
0.46318 0.22024
-0.13649 0.072407
0.23919 0.38327
-0.2147 0.22773
-0.39705 0.25232
-0.059193 -0.47444
-0.47482 -0.13275
-0.056986 -0.21772
0.46762 0.45976
0.46805 -0.28762
0.25117 0.11024
-0.024124 -0.0045778
0.20917 0.36436
0.23938 0.11865
-0.17523 -0.37236
-0.29832 0.24144
0.40815 -0.0044518
0.00047337 0.19947
-0.4632 0.21939
0.23892 -0.18429
0.45475 0.21677
0.053033 -0.34385
0.38125 -0.12818
-0.20267 0.40917
0.042184 -0.045567
-0.067093 0.41133
-0.24393 0.41974
0.03554 0.35427
-0.11687 -0.46895
-0.48202 -0.035053
-0.26289 0.043491
-0.25502 0.15593
-0.2695 0.32372
0.25736 0.39887
-0.40415 0.24325
-0.44833 0.22391
0.24784 -0.16403
-0.17284 -0.36864
0.37227 -0.17381
0.45181 -0.15593
0.34001 0.2678
-0.15489 0.20948
-0.033052 0.07007
0.2381 0.073921
-0.27928 0.37113
0.22754 -0.032575
0.25314 -0.44056
0.13377 -0.2721
-0.029022 -0.13578
0.29103 -0.1074
-0.2998 0.223
0.011598 -0.3297
0.43325 0.18758
-0.10154 -0.066482
-0.30868 0.23081
0.070863 -0.24413
-0.36774 0.070547
0.19863 0.14284
0.12893 -0.10502
-0.36571 0.38041
-0.35671 -0.40444
-0.14342 0.18586
0.19079 0.31808
-0.37675 0.035315
-0.40733 0.18811
-0.0075512 -0.25145
-0.16277 -0.40013
-0.31228 -0.10653
0.072446 0.44675
0.25543 -0.41965
-0.049452 0.42296
-0.037251 0.35613
0.27501 -0.37552
0.17871 -0.20697
0.00055113 0.4144
-0.45416 -0.043806
-0.48307 0.011171
-0.021203 -0.069671
0.25067 0.31651
0.43454 -0.24265
0.21104 -0.35128
-0.24827 0.43513
-0.17634 -0.040085
-0.4328 0.10793
-0.21552 0.47887
0.30507 0.24486
0.46807 -0.21037
0.2639 0.38338
-0.091052 0.40638
0.40068 0.20104
-0.11635 -0.041163
-0.2418 0.13728
0.027985 -0.096639
-0.13292 0.39238
0.31025 -0.11001
0.16981 0.41989
-0.15044 0.051578
-0.36137 -0.11204
0.30551 -0.35624
-0.14107 0.20982
0.26696 0.37991
-0.47637 0.38329
-0.057243 -0.059633
0.033116 -0.32824
-0.13038 0.18859
-0.27362 0.24603
-0.066141 0.1219
-0.41476 0.30283
0.18901 0.14729
0.36073 -0.14533
-0.31989 0.47221
-0.097278 -0.23695
0.41696 -0.21064
-0.3534 -0.4842
0.49887 -0.37196
0.41952 -0.28918
0.42511 -0.41881
-0.4587 -0.068309
-0.34943 -0.47532
-0.40761 -0.32443
0.30195 0.10699
-0.39861 0.13119
0.23864 -0.4953
-0.04075 0.15166
0.17202 0.41381
0.064342 -0.29926
0.29514 -0.44911
0.024347 0.33675
-0.29533 0.39991
-0.36395 0.44177
-0.11833 -0.29897
0.35252 -0.28821
-0.32983 0.46038
0.33955 0.084015
-0.33266 -0.12965
0.38055 0.15344
0.46313 -0.19916
0.34001 0.046151
-0.24691 -0.17581
-0.41793 0.32357
0.13577 -0.1399
0.31166 -0.2272
-0.25551 0.30968
-0.31652 0.14133
-0.24061 0.40138
-0.45616 -0.0039391
0.43215 -0.013059
0.053887 0.47889
0.48357 -0.49123
0.17522 -0.32742
-0.26226 0.20219
0.35313 -0.10634
0.10134 0.13218
0.088568 0.097044
0.34512 -0.32622
0.069552 0.43616
0.034823 0.20898
0.40328 -0.30349
-0.34998 -0.41425
0.33707 -0.073167
0.41441 -0.14775
-0.48447 -0.46326
-0.12794 -0.40596
0.25563 -0.39254
-0.13667 -0.41772
-0.41533 -0.43719
-0.17624 0.38723
-0.019879 -0.097527
0.042272 0.47857
0.27599 -0.3615
0.44209 0.04352
-0.23753 -0.091119
-0.25442 -0.32158
0.082845 0.26596
0.0438 -0.45338
0.042501 0.42073
-0.45918 -0.42033
0.39023 0.46008
-0.26827 -0.35208
0.4704 0.35519
-0.44441 -0.48473
-0.11456 -0.35979
0.2432 0.34656
-0.061796 0.21054
0.23715 0.21291
0.46508 0.13472
0.45463 -0.42632
-0.40115 -0.49658
0.16201 0.058511
0.066966 -0.12918
0.038906 -0.062685
0.35054 -0.17396
0.18739 -0.45371
-0.46808 0.31707
0.19499 0.3032
-0.25595 0.21247
-0.47528 0.29532
0.23051 -0.42953
-0.077659 -0.091228
0.4706 0.19589
0.095376 0.2058
-0.30952 0.21324
-0.019576 0.03605
-0.46931 -0.041888
0.27797 0.48815
0.38036 0.48016
-0.2843 -0.28957
-0.062172 -0.18049
0.12128 0.26151
0.37449 -0.35225
0.00048206 0.23204
-0.094989 0.33796
0.41256 -0.18243
-0.48988 0.12368
0.14863 0.042936
-0.48807 0.47234
0.026099 0.018238
0.18269 -0.23125
-0.21527 -0.27564
-0.32601 0.18987
0.36074 0.09783
-0.12937 -0.23886
-0.44582 -0.29889
-0.48107 0.17188
0.43636 0.34354
0.024591 0.3482
0.089129 0.041492
-0.26349 0.09601
-0.22396 -0.12594
-0.05018 -0.072582
0.15711 -0.1417
0.34166 -0.36872
0.23181 -0.25022
0.44727 -0.46624
0.23006 0.33983
-0.036633 -0.47374
-0.34944 -0.45151
-0.022389 0.45163
0.13045 0.10465
0.00037263 0.24022
-0.49417 0.4599
-0.16742 0.19227
-0.32143 -0.29451
0.13694 0.0070126
0.49009 0.1995
-0.13449 -0.47799
0.35426 0.47338
-0.37347 0.24613
0.16866 0.3566
0.47994 0.48213
0.23825 0.32525
0.31814 0.071989
-0.26453 -0.38052
-0.33718 0.16871
-0.26249 -0.4193
-0.14437 -0.35199
0.010909 0.086474
0.17181 0.13028
0.33733 -0.35005
-0.027386 -0.021885
0.25116 -0.115
0.13058 -0.13006
0.017919 0.013292
0.077964 0.41708
0.1161 -0.49129
0.061733 -0.3374
-0.083397 -0.13094
0.16328 -0.10944
0.058633 -0.44073
-0.076973 -0.25912
-0.32114 -0.32627
0.23978 -0.17452
-0.36885 -0.40548
-0.25414 0.19817
-0.35977 0.15704
0.27171 -0.39686
0.38108 -0.17203
-0.35531 -0.46988
-0.13723 -0.32218
0.21111 0.45545
-0.12124 0.22387
0.21102 -0.49326
0.23141 -0.32048
-0.17423 0.38737
0.14213 0.33068
-0.27188 -0.15859
0.18006 0.31053
-0.19139 -0.0055151
0.40455 0.083799
0.3242 -0.25708
0.41586 0.44297
-0.25013 0.31951
0.10303 0.036772
0.22251 -0.40351
-0.0014371 -0.48801
0.47445 0.49072
0.44362 0.17335
0.085373 -0.49716
-0.077462 -0.15158
0.47377 -0.44639
-0.21065 0.38255
0.4592 -0.081975
-0.33156 -0.07535
0.47582 -0.18192
0.20175 -0.096776
-0.044286 0.47944
0.024625 -0.10288
-0.025119 -0.4993
-0.42836 -0.3212
-0.18035 0.015324
-0.42466 -0.31659
0.47168 0.49175
0.04611 0.46471
-0.49243 -0.2996
-0.37698 -0.088985
0.49338 0.14354
-0.20805 -0.35145
0.2001 0.13037
-0.14889 0.3666
0.26192 0.054368
0.47568 -0.1309
0.078864 -0.37713
0.48463 -0.2369
0.24896 -0.26915
-0.41476 -0.43464
-0.12935 0.086979
0.057487 0.4625
-0.27263 0.14811
-0.14745 -0.12005
0.16333 -0.47197
0.037872 -0.015607
0.021116 0.052369
-0.10134 0.49955
-0.39227 0.30778
-0.065904 -0.2267
0.43044 0.19698
0.45286 -0.3466
-0.11789 0.21321
-0.47415 -0.24681
0.45113 0.039586
-0.46545 -0.11309
0.25304 -0.18105
0.44524 -0.14825
0.12012 -0.20332
0.49306 -0.25737
0.1312 0.21793
0.11468 -0.25313
0.11617 -0.10966
0.30856 -0.2229
-0.0081739 0.17022
-0.12315 0.21245
-0.23963 0.2862
0.068336 -0.10452
-0.14485 -0.30231
-0.26215 -0.49105
-0.072435 0.2938
0.26299 0.021944
-0.13554 0.40453
0.11055 0.42255
-0.46136 0.30285
0.32565 -0.28711
0.25513 0.35061
0.31179 -0.45804
0.18035 -0.16284
0.38567 0.090449
0.0091153 0.46915
-0.43736 -0.49239
0.047625 -0.35731
-0.48321 0.41441
0.4741 -0.26792
0.0068453 0.10694
0.38772 -0.34291
-0.083503 -0.25194
0.41343 0.17526
-0.4293 0.33654
-0.30257 -0.26518
-0.40768 0.17949
-0.070692 0.34603
-0.26164 0.46101
0.09446 -0.48704
0.48618 -0.15683
-0.455 -0.066223
0.21603 -0.38966
-0.1819 0.31568
-0.39814 0.32973
-0.017008 0.2981
0.14546 0.43189
0.3934 0.032546
-0.29802 -0.24384
-0.25329 -0.44961
0.14819 0.46129
0.0024575 -0.254
-0.11917 0.22725
0.41658 -0.4439
-0.46001 -0.29038
-0.35081 -0.20798
0.38396 0.32164
0.0010391 -0.28219
-0.2148 0.39632
-0.48106 -0.47915
-0.40179 0.15211
0.43905 -0.38509
-0.25101 -0.19429
-0.32581 0.45931
0.041664 0.27186
0.12068 -0.40649
-0.22569 0.11986
0.1421 -0.16358
0.36978 -0.05678
0.36356 -0.3733
-0.286 -0.036075
0.43117 0.43472
-0.44503 0.28009
0.036624 0.34567
0.29255 -0.10864
0.37107 0.27266
-0.17587 0.071354
-0.06322 -0.051816
-0.12726 -0.17694
-0.34952 0.23432
-0.28863 -0.14149
0.1667 0.084624
0.25431 0.23655
-0.45504 -0.12044
-0.014197 -0.12875
0.046412 -0.3371
0.11519 -0.057911
-0.43819 0.22144
0.018079 -0.21434
-0.48884 0.39448
-0.40145 0.46905
0.42113 -0.051474
-0.38906 0.23087
-0.12231 -0.29442
0.057603 -0.31491
-0.025336 0.0041554
-0.39686 0.27756
-0.037178 0.21549
0.43332 -0.0059954
0.44519 0.018409
-0.4462 0.49906
-0.32227 -0.044276
-0.066914 -0.48842
0.12666 0.30702
0.043635 -0.32363
-0.015943 -0.18496
0.051231 0.3154
-0.20538 0.23157
-0.16065 -0.19685
-0.071807 -0.38119
-0.017162 -0.21848
-0.29781 -0.078693
0.29139 0.13993
0.21139 0.16636
-0.16887 0.0041601
0.21691 0.17171
-0.18516 -0.24708
-0.28337 -0.12541
0.32061 -0.35183
0.2271 0.17945
0.26641 -0.36416
-0.35209 -0.063008
0.22894 -0.24978
-0.48307 0.035332
-0.48583 -0.04675
0.045247 0.30087
0.4483 0.48125
0.016635 -0.033529
0.098579 -0.1456
-0.33924 0.21784
-0.47418 0.49336
0.43445 0.082417
-0.18749 0.2988
-0.037297 -0.18611
0.46026 0.33403
0.4847 -0.18359
0.037832 0.47866
0.38712 -0.16999
0.14226 0.11124
-0.33151 0.4234
0.0018663 -0.1671
0.27007 0.21319
-0.11638 0.15773
0.047859 0.032458
-0.16061 0.29681
-0.25084 -0.47814
-0.060368 0.23889
-0.43459 -0.0081879
0.33626 0.26533
0.20468 0.22212
-0.49505 0.1997
0.20766 0.27278
-0.4133 0.10493
-0.34832 0.36012
-0.45267 0.1918
-0.27342 -0.47227
0.26755 -0.0029854
-0.089882 0.48674
-0.18365 0.48897
-0.27421 -0.33566
0.2817 0.21163
-0.14212 0.4502
0.37899 -0.35451
-0.39922 -0.24262
0.15712 -0.13117
0.46014 -0.39778
0.36997 0.079764
-0.22726 0.23536
0.069007 0.30362
-0.13784 0.056434
0.41614 -0.12023
-0.04717 -0.41066
0.32452 -0.44501
0.030511 0.088722
-0.23741 -0.47433
0.0064584 -0.026273
0.34975 -0.29612
-0.13708 -0.30521
0.080268 0.39734
0.41454 -0.032194
0.076069 0.48813
-0.49639 -0.02615
-0.23751 -0.44228
0.28931 0.0078245
0.31837 -0.30715
-0.2682 -0.34463
0.274 0.25117
0.17967 -0.28997
-0.28859 -0.49656
-0.069062 0.36477
-0.2024 -0.30359
0.32595 0.4299
-0.34393 -0.10392
0.066222 0.27557
-0.077532 -0.23371
-0.047952 0.48722
0.49424 -0.13631
-0.13103 -0.35649
-0.051768 -0.31951
-0.30722 -0.10775
-0.12302 0.10487
-0.35153 -0.015601
-0.40946 0.27892
-0.053776 0.046121
-0.31788 -0.26349
0.25943 0.045723
0.014269 -0.092145
0.10636 -0.25303
-0.13563 0.061763
-0.28947 -0.18665
-0.46322 -0.0059846
-0.2919 -0.41858
-0.24545 -0.44427
-0.35092 0.41392
0.14882 0.3584
0.48505 -0.030744
-0.43632 -0.29654
0.34478 0.38254
-0.21484 0.35815
0.089125 0.32538
0.12167 -0.42071
-0.41678 0.41265
-0.22558 -0.48793
-0.30035 -0.47497
-0.24425 0.097413
0.0068843 -0.13696
0.22457 0.38907
-0.15817 0.01165
0.10861 0.12174
0.12024 -0.38756
-0.16647 -0.1496
-0.24057 0.24408
0.029874 0.14406
-0.42412 -0.4738
-0.22527 -0.15746
0.45446 -0.0077503
-0.13815 -0.11574
0.32097 -0.40917
0.29912 0.32191
-0.10497 -0.40037
0.40962 -0.044172
-0.48474 -0.32338
-0.29091 0.4604
-0.16318 -0.29638
-0.18041 0.23542
0.049036 -0.12566
-0.30149 -0.18294
-0.36486 0.35002
-0.029705 -0.29528
-0.14776 -0.38867
0.15193 -0.43644
-0.4867 0.13535
0.30574 0.33739
-0.14336 -0.48989
-0.28352 -0.40016
0.45632 0.078259
-0.25172 -0.28373
0.21967 -0.031448
-0.49725 0.20327
-0.30014 -0.32197
0.30375 0.10089
-0.49855 0.027406
0.47118 -0.42056
0.32498 -0.27718
0.2611 -0.35318
0.18914 -0.38006
0.24885 -0.3319
0.070882 -0.0042092
-0.17747 0.32418
0.11466 0.21083
0.4099 -0.46756
0.099859 -0.36139
0.22159 0.028377
0.021162 0.19082
0.33824 -0.33434
-0.11521 0.21888
-0.10409 -0.093377
0.17204 0.38952
-0.30242 0.039746
-0.41993 -0.27176
0.25614 -0.37965
-9.227e-05 0.43999
0.011006 -0.40057
-0.43702 -0.49177
-0.41652 0.033379
0.2138 -0.21045
-0.30425 -0.10337
-0.206 -0.044696
-0.013414 0.47738
0.28935 -0.18035
-0.14191 0.4831
-0.005189 -0.19429
-0.027581 0.45962
-0.21417 0.21115
0.047043 0.28876
-0.46811 0.34094
-0.39126 -0.26055
-0.16711 -0.058544
0.36064 0.22338
0.34743 0.22303
0.054394 -0.092518
0.3104 0.32108
-0.3994 0.33117
-0.06824 -0.32198
0.2689 -0.16978
0.1857 0.24535
0.0030332 -0.046433
-0.36703 0.40094
-0.13676 0.39593
-0.15227 0.0032003
0.27855 0.020368
0.27796 0.46705
0.48695 0.35798
-0.48526 -0.21507
-0.46136 -0.050951
-0.27998 0.21696
-0.31235 0.36001
-0.15444 -0.35576
0.18698 0.10385
0.29727 0.45734
0.45387 0.23954
0.46629 0.14026
0.39497 -0.44812
0.1007 0.24341
0.00067166 0.31615
-0.085773 0.30857
0.48557 0.013119
-0.16613 -0.14244
-0.2687 -0.046658
0.49419 0.15567
0.34926 -0.42067
-0.025537 0.31725
-0.47388 0.16242
0.0024964 0.096739
-0.30263 0.34388
-0.43796 0.30014
-0.28086 -0.322
0.089183 -0.16669
0.33023 -0.030159
-0.43321 0.25446
-0.46077 -0.11507
-0.32859 0.05336
-0.40225 0.42984
0.018579 0.34727
0.48202 -0.36802
-0.44963 0.025717
0.44927 -0.074982
0.48495 0.28449
0.38372 0.43149
-0.10814 0.025276
0.12747 0.1395
0.40005 0.28372
0.41097 0.37172
0.22262 0.49739
-0.16816 -0.36097
0.49803 0.13337
0.47218 0.076271
-0.13933 -0.084847
-0.33721 0.38405
-0.10464 -0.4188
-0.058196 -0.18916
0.053926 0.20807
0.063796 0.081195
-0.14798 -0.068328
0.32631 -0.27004
-0.016464 0.38279
0.34118 0.048043
-0.27155 0.13809
0.25221 0.32684
0.15518 -0.32994
0.48447 -0.11175
-0.44807 0.065502
0.45375 -0.47208
0.33358 0.24739
-0.33052 0.17166
-0.29866 -0.0268
0.28045 0.38369
0.20054 -0.097721
-0.27757 -0.13615
0.055385 0.31293
-0.14735 0.22143
0.25524 -0.29066
0.34654 -0.2491
0.31578 0.20372
0.047235 -0.38977
0.2267 -0.17479
-0.31064 0.25861
-0.25525 -0.44622
0.4169 -0.19751
-0.44322 -0.20856
-0.34108 -0.26135
-0.027285 0.051622
0.3788 -0.16272
-0.22261 0.19988
-0.085749 -0.10233
0.34046 -0.2597
-0.10675 0.031781
-0.37524 -0.4393
-0.43909 0.0074237
0.18372 -0.0087744
-0.11327 0.048647
0.47523 0.21381
-0.39709 -0.034995
-0.0078962 -0.44784
0.13279 -0.2217
-0.0046558 0.085438
0.34619 -0.10373
-0.22117 -0.27365
-0.32037 -0.37308
0.42822 0.0010352
0.36737 0.032152
0.37189 -0.25678
-0.16469 -0.16124
0.49874 -0.49161
0.14159 -0.12381
-0.44993 0.23616
-0.28121 0.12591
-0.22026 0.13924
0.29427 0.47588
0.24476 -0.19663
0.43275 0.032323
-0.30376 0.01875
-0.095637 -0.19199
-0.1799 -0.20304
-0.2234 0.34361
0.38599 -0.23062
-0.10935 0.39186
0.30048 0.22261
0.48082 -0.27093
0.26718 0.48188
0.36909 0.4072
-0.22981 0.33091
0.0033276 -0.38502
-0.25136 -0.4887
-0.2159 -0.26027
-0.32041 -0.24525
0.24212 0.33105
-0.28526 -0.064814
0.23105 -0.13835
-0.024409 -0.15858
0.47484 -0.12815
-0.003375 0.14914
0.070348 0.38616
-0.33159 0.3699
0.061046 -0.4758
-0.25077 -0.47877
-0.48434 0.057597
0.1817 0.052607
0.17698 -0.38781
0.16389 -0.46338
-0.47627 -0.34696
-0.49407 -0.18078
0.20266 0.03624
0.44351 -0.44757
0.35482 -0.3064
0.051225 -0.029919
-0.16265 0.13146
-0.067939 -0.41761
-0.22441 0.26362
0.11115 -0.17963
0.050752 0.31378
0.41307 -0.10101
0.2607 -0.17885
0.047122 0.11252
0.45764 -0.49646
0.45915 0.34087
0.29201 -0.063291
-0.4938 -0.21907
0.14432 0.26161
0.45477 -0.081348
-0.36739 0.35706
0.36401 0.40025
0.46783 -0.0098025
0.14584 0.0079073

